The Free Tangent Law

Nevanlinna-Herglotz functions play a fundamental role for the study of infinitely divisible distributions in free probability. In the present paper we study the role of the tangent function, which is a fundamental Herglotz-Nevanlinna function and related functions in free probability. To be specific, we show that the function $$ \frac{\tan z}{1-x\tan z} $$ of Carlitz and Scoville describes the limit distribution of sums of free commutators and anticommutators and thus the free cumulants are given by the Euler zigzag numbers.

==> clt-tangent-1000x1000.dat <==
2.25940776228205
2.21886416477969
2.19581068215711
2.17109921467747
2.13387921424332
2.12912431571814
2.11250392780129
2.09020449853459
2.07585831149223
2.06223201923391
2.05274428793617
2.04189965072917
2.02503544584939
2.01484824136658
2.00504933300211
1.98894843140688
1.98008924321238
1.9689422455187
1.95694545388881
1.94254523160711
1.94151233614351
1.92763319220058
1.91544261186039
1.9083668721421
1.9041422938232
1.89165847137796
1.88514136762868
1.87456762657913
1.86610628590484
1.85150941494282
1.84368217816303
1.83405633645922
1.83153518675706
1.82061330346695
1.80900033491888
1.79781209903122
1.78802814110248
1.78020970186747
1.77550704181706
1.77184977473253
1.76246979040627
1.74927366060613
1.74113055065055
1.73062076368467
1.72100604350559
1.71202125829982
1.70267335278971
1.69898360574695
1.68966623635039
1.68285814526046
1.67647612685768
1.66810039427868
1.66064307210019
1.65395138741227
1.65068645350225
1.6450528394234
1.63517593051148
1.62722817659585
1.62101632934509
1.61641115290779
1.60986610068671
1.60764613117587
1.59683538589117
1.59520131606982
1.58657334909337
1.57696845981159
1.57118547834603
1.56757206408094
1.56115016199003
1.55421510573089
1.54712441468124
1.54133245784791
1.53487522777027
1.52533837247784
1.52325075954867
1.5196743289234
1.5045343561618
1.50037375095088
1.498001716424
1.48637000855411
1.47917571527158
1.47159559935708
1.46344347547017
1.46093104131378
1.45337443142521
1.44457366416358
1.44084508136349
1.43401601368574
1.43072094118262
1.42717252764735
1.41703235433827
1.41184500010861
1.40823452793946
1.40472479072586
1.4000649854292
1.39543258896665
1.38343711201844
1.37760949930596
1.37236527580157
1.36768828037315
1.36411290192534
1.35531935948346
1.34914189514799
1.34577618394241
1.34073152701229
1.33579934126028
1.32939548382218
1.32691585636895
1.31754354052153
1.31327445875309
1.31098140968838
1.30304863491401
1.29366938135981
1.29112643983501
1.28396899467798
1.28143539364857
1.27547276780998
1.27095714318075
1.26733126339372
1.26190875342188
1.259805742768
1.25319145366645
1.24698548766185
1.24500849946878
1.24000374332037
1.22951229627662
1.22220882052231
1.21796734502151
1.20939830173059
1.20686587270054
1.20185023433952
1.19712499052163
1.19478389313891
1.1930088432062
1.18560224230841
1.1828079046237
1.17871458344478
1.17584969117885
1.1685239668093
1.16494440354025
1.15971945768888
1.15407626629858
1.15109233915917
1.14651540267687
1.14319250974987
1.13954488459007
1.13154854321103
1.12366560387894
1.11944058628514
1.11478021356704
1.11123767756178
1.10570988725599
1.10107458267678
1.09901527467484
1.09227230572702
1.09060423149618
1.08526468023013
1.07997482711876
1.07830171717428
1.07428986704792
1.06883405311435
1.06468822207134
1.0638092941702
1.05764053357269
1.05137258698651
1.049875856249
1.04203671953711
1.03650305106238
1.03405556489952
1.02854459765718
1.02200185953495
1.01871868704655
1.01670283259666
1.013059545903
1.00717437644528
1.0030611693412
1.00069968848909
0.996828611484992
0.989336000738985
0.987015898641532
0.980727955605071
0.979710653980107
0.976901122222933
0.97273230481101
0.968554594769677
0.958487307302027
0.957345930024342
0.95358383987592
0.951520961811332
0.945502909195976
0.943482760168932
0.940594537338014
0.9363479364551
0.932925709993537
0.931773162130317
0.925445092631218
0.922055463805276
0.918114920717079
0.913387835976472
0.912311244968496
0.906088134214057
0.898751247043821
0.895953901747332
0.891747566293461
0.886176771322334
0.884034283043637
0.881979657057303
0.875962986867589
0.870164341129117
0.867542704311715
0.864587357691069
0.860816947280062
0.855938518393601
0.854507932286037
0.851796438949474
0.845872026359411
0.842929016031345
0.837790486604465
0.834396892076815
0.833473973763758
0.828090478565307
0.823635968284793
0.821536749499451
0.819309353617142
0.81504188874982
0.809311202942138
0.808045822474598
0.803137849546292
0.798690960318331
0.793525149789708
0.788646542821835
0.787597561193371
0.783809463767292
0.779776845959992
0.776674400492476
0.775283350563702
0.771865635971697
0.76701365350161
0.765197255939377
0.761658480182213
0.755811228830898
0.752754038393798
0.748794723028731
0.745214752362718
0.743803390833067
0.741591476635109
0.737056339141645
0.734525160989836
0.728884878306164
0.722868824702267
0.718727381100728
0.717659565342237
0.713742588444988
0.709665344097481
0.706974157371312
0.704106525357565
0.700560772869782
0.697946054447086
0.695007640602513
0.68950181165158
0.686931827711493
0.682394136582083
0.680169948376102
0.675439646198002
0.672279069047358
0.669486110338338
0.665884037131175
0.664177287985053
0.65933425665256
0.658268009570083
0.652832012448209
0.651005049282655
0.645478603277314
0.641770694861963
0.639135292018377
0.635239157786997
0.633073754777554
0.628575408611842
0.626454456143057
0.622593120157912
0.619661893957016
0.616479747032298
0.611596684226001
0.610642850695508
0.607229748666858
0.604292565205882
0.600347845742751
0.597480791616961
0.593450653960053
0.591493250340719
0.587908983965494
0.583543451669716
0.579515626412651
0.577352542836532
0.575487823943194
0.569918618520542
0.565844278955448
0.563695768628505
0.562188395151091
0.558941248060338
0.555772421987756
0.553179501998074
0.549155860305772
0.548339107872113
0.545522845072038
0.542391284851867
0.534781966704511
0.53250748388837
0.528029943241676
0.525271822956856
0.523943700599189
0.521031203103582
0.51823740061537
0.515697066618475
0.511090649973704
0.507400696557915
0.505431576935158
0.502751729727962
0.49926912713962
0.497675031119169
0.494584050323509
0.491117015306699
0.486616893522007
0.484362816442426
0.481643477633779
0.479356672528943
0.475513022741267
0.471950296956389
0.469378955022421
0.46577465280535
0.463959882019202
0.459718548988663
0.456023213694233
0.453139347572384
0.447691455773477
0.446450694461323
0.442957510982518
0.440795641719056
0.438432537203887
0.436439935484885
0.434635684180076
0.43016199620025
0.42680439902589
0.4248427459236
0.423220458592636
0.420171525560212
0.416530607532472
0.414764584209169
0.41312299274886
0.408487894327615
0.406730153377421
0.403760765033333
0.399473764688462
0.39472244086953
0.391230433774226
0.389919841371717
0.387804426659547
0.38457065055964
0.381341599494907
0.379740146632073
0.377021650069505
0.374217690763631
0.372168246061772
0.367348296635588
0.36644409987988
0.364004181055843
0.361466560309953
0.359535890280655
0.354457020552924
0.351394980465442
0.350545822425956
0.346525000217981
0.34238554196915
0.339524276026384
0.337618992373428
0.333462610817637
0.331642449374186
0.328795143346827
0.326111431340395
0.323990990002424
0.321960123609141
0.319373938521263
0.315418824776715
0.312385917358752
0.310987292895429
0.307361831819668
0.303141128002675
0.301979308381487
0.299506876788451
0.296870760495841
0.29384542836798
0.292281252096993
0.288207679315458
0.283974381715462
0.279033177325177
0.277659203615127
0.275535750319256
0.272832974504242
0.268906135989844
0.266297902088239
0.263574760356422
0.258561972172598
0.255359565952827
0.254540487501646
0.251142076126249
0.248634209491954
0.24516076799258
0.242422952540954
0.240843412975132
0.235700876782664
0.234307588578412
0.231694491393809
0.22968499810452
0.227660763557069
0.225413188922502
0.222350454140437
0.219739358193509
0.217458108740775
0.213193422776821
0.208579579245213
0.206275534698043
0.205487113490258
0.204291885904153
0.19871454332066
0.197416585237794
0.193490766568709
0.191996649180476
0.189365932732355
0.186949726023025
0.184753158107184
0.181909193664566
0.17625933264916
0.175825467180828
0.173449428677971
0.170235466546759
0.168570044847542
0.165406515468528
0.163753402619883
0.158710497216025
0.156832854234976
0.155058788029793
0.154421112805736
0.150925873720724
0.148410530923098
0.143655777114999
0.142871481390056
0.139389656070404
0.137186135594322
0.136396472287219
0.130217136458512
0.128818242466293
0.126195545148218
0.123142015377013
0.120970296471114
0.12032075463043
0.118226262319131
0.115601716064128
0.110244115589206
0.108130730213063
0.105753075133107
0.102254536475592
0.0995990501993215
0.0987606244028547
0.094792172104387
0.0928934637929425
0.089163658512402
0.0884997463881442
0.0863433389573709
0.0823713002078645
0.0810038631145105
0.0775823259018983
0.072980766172929
0.0708232866398632
0.0695099390191434
0.0674286987964156
0.0642342443884745
0.0615671194935106
0.06015057244665
0.0564960560066858
0.0537191206294795
0.0491708151655173
0.0463471136032618
0.0446300558639268
0.0410887013892695
0.0385451300352418
0.0371513996166648
0.034081531134075
0.0316942697404987
0.0280762356857843
0.0270510966733637
0.0245137194852291
0.0217405162761875
0.0182455222448077
0.0142209546830717
0.0125571600465625
0.00925883895225597
0.00744824879089668
0.00657653819589566
0.00429446113637835
0.00211305811806852
-0.00211305811806621
-0.00429446113637771
-0.00657653819589464
-0.00744824879089655
-0.00925883895225554
-0.0125571600465622
-0.0142209546830722
-0.0182455222448072
-0.0217405162761864
-0.024513719485228
-0.0270510966733624
-0.0280762356857843
-0.0316942697404973
-0.0340815311340742
-0.0371513996166639
-0.0385451300352409
-0.0410887013892688
-0.0446300558639257
-0.0463471136032642
-0.0491708151655159
-0.0537191206294788
-0.0564960560066854
-0.0601505724466482
-0.0615671194935091
-0.0642342443884735
-0.0674286987964137
-0.0695099390191426
-0.0708232866398628
-0.0729807661729274
-0.077582325901897
-0.0810038631145091
-0.0823713002078642
-0.0863433389573684
-0.0884997463881419
-0.0891636585123964
-0.0928934637929406
-0.0947921721043848
-0.0987606244028543
-0.0995990501993233
-0.10225453647559
-0.105753075133105
-0.108130730213063
-0.110244115589205
-0.115601716064127
-0.11822626231913
-0.120320754630429
-0.120970296471112
-0.123142015377013
-0.126195545148218
-0.128818242466293
-0.130217136458512
-0.13639647228722
-0.137186135594322
-0.139389656070403
-0.142871481390056
-0.143655777114999
-0.148410530923097
-0.150925873720724
-0.154421112805736
-0.155058788029792
-0.156832854234977
-0.158710497216025
-0.163753402619884
-0.165406515468528
-0.168570044847543
-0.170235466546759
-0.173449428677972
-0.175825467180828
-0.176259332649162
-0.181909193664566
-0.184753158107183
-0.186949726023026
-0.189365932732355
-0.191996649180474
-0.193490766568709
-0.197416585237794
-0.198714543320661
-0.204291885904153
-0.205487113490254
-0.206275534698043
-0.208579579245212
-0.213193422776821
-0.217458108740776
-0.219739358193509
-0.222350454140437
-0.225413188922502
-0.227660763557069
-0.229684998104519
-0.231694491393811
-0.234307588578409
-0.235700876782666
-0.240843412975133
-0.242422952540954
-0.245160767992578
-0.248634209491952
-0.251142076126248
-0.254540487501645
-0.255359565952829
-0.258561972172598
-0.263574760356422
-0.26629790208824
-0.268906135989845
-0.272832974504241
-0.275535750319256
-0.277659203615128
-0.279033177325176
-0.283974381715464
-0.28820767931546
-0.292281252096992
-0.29384542836798
-0.29687076049584
-0.299506876788449
-0.301979308381486
-0.303141128002675
-0.307361831819668
-0.31098729289543
-0.31238591735875
-0.315418824776714
-0.319373938521263
-0.321960123609141
-0.323990990002425
-0.326111431340395
-0.328795143346827
-0.331642449374186
-0.333462610817635
-0.337618992373425
-0.339524276026383
-0.342385541969148
-0.34652500021798
-0.350545822425955
-0.351394980465442
-0.354457020552923
-0.359535890280655
-0.361466560309952
-0.364004181055842
-0.366444099879879
-0.367348296635587
-0.372168246061772
-0.374217690763631
-0.377021650069505
-0.379740146632072
-0.381341599494905
-0.384570650559639
-0.387804426659546
-0.389919841371718
-0.391230433774226
-0.394722440869529
-0.39947376468846
-0.403760765033333
-0.406730153377421
-0.408487894327615
-0.41312299274886
-0.41476458420917
-0.416530607532473
-0.420171525560212
-0.423220458592639
-0.424842745923601
-0.42680439902589
-0.430161996200252
-0.434635684180077
-0.436439935484884
-0.438432537203888
-0.440795641719056
-0.44295751098252
-0.446450694461324
-0.447691455773477
-0.453139347572384
-0.456023213694235
-0.459718548988664
-0.463959882019204
-0.465774652805352
-0.469378955022421
-0.471950296956389
-0.475513022741268
-0.479356672528943
-0.481643477633779
-0.484362816442425
-0.486616893522007
-0.491117015306697
-0.49458405032351
-0.497675031119166
-0.49926912713962
-0.502751729727961
-0.505431576935155
-0.507400696557916
-0.511090649973704
-0.515697066618473
-0.518237400615368
-0.521031203103582
-0.52394370059919
-0.525271822956857
-0.528029943241677
-0.532507483888371
-0.534781966704511
-0.542391284851865
-0.545522845072037
-0.548339107872112
-0.549155860305772
-0.553179501998073
-0.555772421987755
-0.558941248060338
-0.562188395151091
-0.563695768628504
-0.565844278955447
-0.569918618520543
-0.575487823943193
-0.577352542836531
-0.57951562641265
-0.583543451669716
-0.587908983965494
-0.59149325034072
-0.593450653960054
-0.597480791616962
-0.600347845742752
-0.604292565205883
-0.607229748666859
-0.610642850695508
-0.611596684226001
-0.616479747032302
-0.619661893957017
-0.622593120157912
-0.626454456143057
-0.628575408611844
-0.633073754777556
-0.635239157787
-0.639135292018379
-0.641770694861964
-0.645478603277315
-0.651005049282656
-0.652832012448211
-0.658268009570084
-0.65933425665256
-0.664177287985055
-0.665884037131177
-0.669486110338339
-0.672279069047358
-0.675439646198002
-0.680169948376103
-0.682394136582084
-0.68693182771149
-0.689501811651582
-0.695007640602512
-0.697946054447086
-0.700560772869781
-0.704106525357565
-0.706974157371314
-0.709665344097482
-0.713742588444988
-0.717659565342236
-0.718727381100726
-0.722868824702266
-0.728884878306163
-0.734525160989832
-0.737056339141641
-0.74159147663511
-0.743803390833066
-0.745214752362717
-0.748794723028733
-0.752754038393797
-0.755811228830897
-0.761658480182212
-0.765197255939379
-0.76701365350161
-0.771865635971696
-0.775283350563699
-0.776674400492475
-0.77977684595999
-0.783809463767293
-0.787597561193371
-0.788646542821839
-0.793525149789707
-0.798690960318332
-0.803137849546291
-0.808045822474599
-0.80931120294214
-0.815041888749819
-0.81930935361714
-0.821536749499452
-0.823635968284793
-0.828090478565306
-0.833473973763758
-0.834396892076813
-0.837790486604464
-0.842929016031346
-0.845872026359411
-0.851796438949473
-0.854507932286039
-0.8559385183936
-0.860816947280065
-0.864587357691071
-0.867542704311718
-0.870164341129117
-0.875962986867588
-0.881979657057302
-0.884034283043636
-0.886176771322334
-0.891747566293458
-0.895953901747333
-0.898751247043821
-0.906088134214053
-0.912311244968495
-0.913387835976469
-0.91811492071708
-0.922055463805274
-0.925445092631214
-0.931773162130315
-0.932925709993535
-0.936347936455099
-0.940594537338013
-0.943482760168934
-0.945502909195973
-0.951520961811336
-0.953583839875922
-0.957345930024339
-0.958487307302026
-0.968554594769678
-0.972732304811008
-0.976901122222934
-0.979710653980114
-0.980727955605076
-0.987015898641535
-0.989336000738985
-0.996828611484992
-1.00069968848909
-1.0030611693412
-1.00717437644529
-1.013059545903
-1.01670283259666
-1.01871868704655
-1.02200185953495
-1.02854459765719
-1.03405556489952
-1.03650305106238
-1.04203671953711
-1.049875856249
-1.05137258698652
-1.05764053357269
-1.0638092941702
-1.06468822207134
-1.06883405311436
-1.07428986704792
-1.07830171717428
-1.07997482711876
-1.08526468023013
-1.09060423149618
-1.09227230572702
-1.09901527467484
-1.10107458267678
-1.10570988725598
-1.11123767756177
-1.11478021356704
-1.11944058628514
-1.12366560387895
-1.13154854321104
-1.13954488459007
-1.14319250974987
-1.14651540267686
-1.15109233915918
-1.15407626629859
-1.15971945768888
-1.16494440354025
-1.1685239668093
-1.17584969117886
-1.17871458344478
-1.18280790462371
-1.18560224230842
-1.1930088432062
-1.19478389313891
-1.19712499052163
-1.20185023433952
-1.20686587270054
-1.20939830173059
-1.21796734502151
-1.22220882052232
-1.22951229627662
-1.24000374332037
-1.24500849946878
-1.24698548766184
-1.25319145366645
-1.25980574276801
-1.26190875342188
-1.26733126339372
-1.27095714318076
-1.27547276780999
-1.28143539364857
-1.28396899467797
-1.29112643983501
-1.29366938135981
-1.30304863491401
-1.31098140968838
-1.31327445875309
-1.31754354052153
-1.32691585636895
-1.32939548382218
-1.33579934126028
-1.34073152701229
-1.34577618394241
-1.34914189514799
-1.35531935948346
-1.36411290192534
-1.36768828037315
-1.37236527580157
-1.37760949930596
-1.38343711201843
-1.39543258896665
-1.40006498542919
-1.40472479072585
-1.40823452793946
-1.41184500010861
-1.41703235433827
-1.42717252764734
-1.43072094118262
-1.43401601368573
-1.44084508136349
-1.44457366416359
-1.45337443142522
-1.46093104131379
-1.46344347547018
-1.47159559935709
-1.47917571527158
-1.48637000855411
-1.498001716424
-1.50037375095088
-1.5045343561618
-1.5196743289234
-1.52325075954867
-1.52533837247784
-1.53487522777027
-1.54133245784791
-1.54712441468124
-1.55421510573089
-1.56115016199002
-1.56757206408094
-1.57118547834603
-1.57696845981159
-1.58657334909336
-1.59520131606982
-1.59683538589118
-1.60764613117587
-1.60986610068671
-1.61641115290778
-1.62101632934508
-1.62722817659585
-1.63517593051147
-1.6450528394234
-1.65068645350224
-1.65395138741226
-1.66064307210019
-1.66810039427868
-1.67647612685768
-1.68285814526046
-1.68966623635039
-1.69898360574695
-1.7026733527897
-1.71202125829982
-1.72100604350559
-1.73062076368467
-1.74113055065056
-1.74927366060613
-1.76246979040626
-1.77184977473252
-1.77550704181706
-1.78020970186747
-1.78802814110249
-1.79781209903122
-1.80900033491888
-1.82061330346695
-1.83153518675706
-1.83405633645923
-1.84368217816303
-1.85150941494282
-1.86610628590484
-1.87456762657912
-1.88514136762868
-1.89165847137796
-1.9041422938232
-1.9083668721421
-1.91544261186039
-1.92763319220057
-1.94151233614352
-1.94254523160711
-1.95694545388881
-1.96894224551869
-1.98008924321236
-1.98894843140687
-2.00504933300211
-2.01484824136658
-2.02503544584938
-2.04189965072917
-2.05274428793616
-2.06223201923391
-2.07585831149222
-2.0902044985346
-2.11250392780129
-2.12912431571814
-2.13387921424332
-2.17109921467747
-2.19581068215712
-2.21886416477967
-2.25940776228205


==> clt-zigzag2-1000x1000.dat <==
1.94889286095695
1.90221098665283
1.88615297146903
1.86616091326997
1.852131421009
1.83646097236354
1.81262232271365
1.80099858826527
1.7880705184177
1.76380846122773
1.74820983867608
1.74243619612924
1.72809321521012
1.71828846588772
1.71243146573319
1.70580252459848
1.69047616734277
1.68191025578233
1.67118429247756
1.6643701580854
1.65220584250429
1.64926387141763
1.63266907105945
1.62534464621646
1.61488189916339
1.60461290285858
1.59794817958637
1.59067950034174
1.58209558308454
1.57414630187029
1.56600120389995
1.54899041256166
1.54240234361608
1.53254993317675
1.52569452616885
1.51230396016215
1.50723504926005
1.50317422617276
1.49320829031996
1.4776508566777
1.46718465100385
1.46097137743418
1.45584380431037
1.44515147512363
1.43961742296817
1.42183828867044
1.41237341358212
1.40910382161055
1.4066402489219
1.39731962248874
1.39075730463373
1.38438585195015
1.37999815743355
1.37256197555452
1.36658440775155
1.36314909802478
1.35894163750004
1.3470991734108
1.34013135083099
1.33241224859991
1.32750082033289
1.32361544260881
1.31117386296128
1.30771270261041
1.30079778122271
1.29105238233263
1.28436004020259
1.27740632347774
1.27156104765373
1.26483983832305
1.26333056224815
1.25658436967469
1.25052332312859
1.24197841770611
1.23418937636198
1.22497939306331
1.21818919706378
1.21380795146879
1.20924427249669
1.20407892148357
1.19820489939312
1.18858804164186
1.1832908891588
1.17848326662188
1.17219496873399
1.16515050817702
1.16069546208389
1.15378857068437
1.15023278646495
1.14051497865919
1.13872449058822
1.12833644716801
1.12571694638478
1.11731647670392
1.11116608449537
1.10549424170157
1.10051320218938
1.09680717763672
1.09033092148634
1.08857742210398
1.07495099406024
1.07051942911881
1.0672218121518
1.06238731467668
1.05667188601513
1.05280017989539
1.04428344848547
1.03909493540557
1.03501827232839
1.03222642457164
1.02806920750905
1.01938731497604
1.01737424162824
1.01035308673935
1.0064432735584
1.00191654509208
0.998937534753848
0.996225419765928
0.989273673989493
0.982167554472824
0.979382398310955
0.974532663977137
0.970697666762893
0.965086109095979
0.960908283998002
0.955936426381927
0.946475459344863
0.945719748651183
0.936469153118555
0.931052117541706
0.927043771399843
0.921348600244665
0.920246566342929
0.912440133987455
0.905896535052341
0.902987185091072
0.899074665189852
0.896538175117807
0.890242686634884
0.885048679331687
0.880660817893214
0.879006832362128
0.874352596523441
0.869609312703113
0.863183121160984
0.859371981975488
0.853137977119586
0.850371871504137
0.843647714347053
0.839872217283668
0.83460028159295
0.833346472786443
0.83019001460104
0.821010780424153
0.818404959981429
0.81382337656894
0.810630408744761
0.806566941146694
0.800196551315305
0.795523078345242
0.790256778009606
0.788396946634561
0.783785920794592
0.777499841035056
0.772435665729538
0.769609192876772
0.767761122575292
0.76313300559431
0.760392983318848
0.754406971167002
0.750722571859863
0.744414226192276
0.742634058616604
0.737649372257767
0.733370236056765
0.731102420188538
0.723863427687955
0.72252363005088
0.719265950511188
0.715136945121202
0.709055199663241
0.706611600399134
0.703638294557876
0.697596934566087
0.69551050076747
0.688664369763299
0.685758885707913
0.683797416437143
0.677625583558569
0.674929479410223
0.669168694493349
0.665564947667651
0.663531909235548
0.660763565676701
0.657440711385926
0.652978731981094
0.647648335787194
0.644007327322374
0.640565109572644
0.636564356131348
0.633165904715415
0.628187877271491
0.626202411023503
0.621564345504732
0.617707611189619
0.614678399106819
0.610583423292658
0.605457602260981
0.602074552446395
0.599122635890683
0.59315360931941
0.590500975784603
0.586964696588026
0.585341221163852
0.581150116524638
0.578444064749197
0.573509359019468
0.571234623813203
0.565321842651761
0.564137508100561
0.559189767625728
0.553740912615992
0.551094346288511
0.54778428805933
0.546368927827369
0.542279121673226
0.53866531142124
0.533145219075894
0.529674473953818
0.526927304038447
0.525203453316452
0.521554621294799
0.519676481153094
0.515033366995777
0.510657362536558
0.505699812561843
0.50409369536854
0.501931434040018
0.497795027566724
0.492349464624463
0.490230977378932
0.488322965926236
0.485030686577953
0.481762904333036
0.479716342198862
0.474780816148308
0.470677791410286
0.469317855542376
0.466317747230412
0.460731173241193
0.456942718596563
0.454868357590297
0.450043797820021
0.447697050183695
0.443966480801302
0.438464400909298
0.434893621005678
0.433185500056283
0.427924941114604
0.426963770102705
0.425428853310329
0.420875090137421
0.418046456637121
0.415301016103955
0.412852890276147
0.410580424870583
0.404671066255107
0.403728765931944
0.399601975374057
0.397098773513044
0.393609770063365
0.392180761992768
0.388832519778793
0.38754060127099
0.382554898090336
0.37484923193178
0.373250105367941
0.368215949044315
0.367294851944317
0.363570568600346
0.359555839109875
0.355537216143637
0.354228464644241
0.350342070709543
0.347448845677397
0.346626391089527
0.342832633270829
0.338920530820667
0.337581106194642
0.334422339245728
0.331555730045137
0.327550288604962
0.325415545968377
0.321338781571628
0.320759635234145
0.317944126899574
0.313744016785132
0.310268532362826
0.308260506103553
0.304184455008121
0.302822075157956
0.298997256494876
0.294598112741314
0.292604931715064
0.289628569111262
0.288532639255016
0.28723757187285
0.283089941620564
0.280211028154148
0.277026771503153
0.272274837170684
0.270565245861509
0.268491754706963
0.265264604139489
0.262738958639585
0.261430366198808
0.258469145528669
0.256632255656352
0.253389945025707
0.248632608672518
0.247926635490208
0.244000454722571
0.240894822231325
0.23788182831291
0.235814025008118
0.233047004683708
0.231986571812276
0.227814827612041
0.226846211544116
0.221864882186322
0.218807499954026
0.216873362147505
0.214645563062076
0.210722835626754
0.208997812240649
0.206801837641644
0.204961771116823
0.20222277877074
0.200783028714559
0.19516629487841
0.193810759328292
0.190126883769783
0.188325186723647
0.18479371259693
0.181413063719169
0.179479625889399
0.177149483532606
0.174875528420169
0.170549363543938
0.168898099796442
0.163657243017943
0.161971078455601
0.159966431161252
0.158247405849512
0.155527811122586
0.152623965480773
0.148635067736492
0.147590764294873
0.145431939892914
0.143160747727422
0.142105136786217
0.139120040170817
0.133662041740381
0.132453943684766
0.130353650724469
0.127551795603459
0.126371511540991
0.123975271053181
0.120656571250951
0.119762449712801
0.11727759844079
0.112096509520883
0.110809514822313
0.107779602418621
0.106983887839739
0.10255844656892
0.100010935055904
0.0970506941579523
0.096638236754083
0.0942593370210667
0.0905431738885697
0.0880494843200976
0.0857493018487746
0.0844797120828954
0.0831240991209785
0.0789566869629838
0.0767874073935687
0.0737773941945534
0.0724561843326764
0.0708558226829259
0.0668154517440353
0.0662352457826175
0.0633124530742726
0.0591465802130941
0.057397291523944
0.0545377967018981
0.0530273083322874
0.05171159153527
0.0498390656048793
0.0460459784779598
0.044936411853085
0.0416099290720809
0.0394267794499763
0.0365508904083626
0.0343516948932766
0.0323701839378993
0.0311234759373686
0.0260959203954575
0.0250274888073252
0.0238073848062411
0.0206378151713866
0.0178633798034354
0.0145635445680325
0.0122469319521177
0.0111463117280143
0.00985296038789355
0.00705230530915102
0.00618946157371126
0.00460310708458386
0.00131178570399304
-0.00106882694491668
-0.00280831941670848
-0.00537725193894455
-0.00778191251598446
-0.0100190381484795
-0.0107652563443164
-0.0134104237262221
-0.0152573150413746
-0.0166351371362947
-0.0186771102754193
-0.0232139097295719
-0.0260396030533286
-0.0264070987280845
-0.0294844987894014
-0.0316582882418186
-0.0341640482077908
-0.0369400544654474
-0.0379439223946341
-0.038728427176793
-0.0427369832393494
-0.0440290388258297
-0.0458742718333668
-0.0463878301989138
-0.0516354496477569
-0.0538031325327511
-0.0546283894239173
-0.0564995610348387
-0.0578556631920585
-0.0607599593825583
-0.0621361331961279
-0.0653215157090338
-0.0670693435705589
-0.0686680981722847
-0.072195116676673
-0.0746351597564714
-0.0757070609279447
-0.0765690419132908
-0.0796157675535751
-0.0815624096387806
-0.0841905923819705
-0.0853269513835379
-0.0872201591919806
-0.0915557500391135
-0.0923113670913281
-0.0952019212552841
-0.0966040278113818
-0.0995772827845444
-0.0998592995769835
-0.10057582919102
-0.104495950862691
-0.105439338087946
-0.107940246618393
-0.111732721827481
-0.112681701303465
-0.114041042143802
-0.115211549706472
-0.11798083626291
-0.119705799664801
-0.121585384586241
-0.12343511220969
-0.124033568980155
-0.126019403580853
-0.131422051007221
-0.133143603081993
-0.133389989208014
-0.134535499702182
-0.137989591369977
-0.13923642413897
-0.141725784633903
-0.142857605757198
-0.145589871945988
-0.147650794672837
-0.150244510385336
-0.150665704694854
-0.152077283914546
-0.154928476576164
-0.156386710804741
-0.158215258555031
-0.159709479773082
-0.162665238246221
-0.163548758767423
-0.16602634811318
-0.166785100892176
-0.168289262133349
-0.169568760007668
-0.171455565351021
-0.174612181417058
-0.177032243249456
-0.179195667826659
-0.181437420562733
-0.182691984800846
-0.184074080671515
-0.185102159281057
-0.18783518639544
-0.188454931201409
-0.190288644100453
-0.191607450622145
-0.193351303299131
-0.195574142789765
-0.196518877674867
-0.197847587114659
-0.200446295546157
-0.201917041226907
-0.204215509696962
-0.205584964914847
-0.207449460862497
-0.209026775518504
-0.210928085341908
-0.214744465406499
-0.215404357498438
-0.217415784590332
-0.218314309901603
-0.218954141057611
-0.221571366046504
-0.223729541026104
-0.225683856489072
-0.227839040731187
-0.228319051613941
-0.230276630998206
-0.231416622112435
-0.234003690618872
-0.235265443390513
-0.237108267031798
-0.238350543260029
-0.24077157578542
-0.242320451388544
-0.244151169926243
-0.245803873712927
-0.248172115176926
-0.251262366450152
-0.251782165176355
-0.252642040488667
-0.254113360610679
-0.255872686366425
-0.257203941037602
-0.258605928988809
-0.261053749911625
-0.263818671086529
-0.264433225783755
-0.265193195771673
-0.266864355247698
-0.26940288221735
-0.271514907674502
-0.273272845566235
-0.275638270940946
-0.276781257583685
-0.278248209605262
-0.280051231461372
-0.281442793417347
-0.282200533833735
-0.284784414254511
-0.286688883656297
-0.28932754191408
-0.289820005489093
-0.291700688414777
-0.292543860770777
-0.293744800925834
-0.295429029919943
-0.296633044772543
-0.299618424137376
-0.300044903589388
-0.302070610658872
-0.303380229939768
-0.306168101214455
-0.307301394828667
-0.30899551033811
-0.309473389504865
-0.31066992249221
-0.312303486275677
-0.314678175902625
-0.315945530283908
-0.317054176320491
-0.318478527789958
-0.319687218335618
-0.321545212676011
-0.323639624310306
-0.324127029890333
-0.326115219430596
-0.327266065622779
-0.329388686278683
-0.330936508326215
-0.332501886645043
-0.334991278028448
-0.337085053255778
-0.338357989913264
-0.339967093203259
-0.341705000426981
-0.344004586984761
-0.34511388687575
-0.346312008432651
-0.347522977219502
-0.348552116000373
-0.350624868058341
-0.352470240650614
-0.354508197563126
-0.355622584118866
-0.356959414617377
-0.358003170901671
-0.360348691561135
-0.361542814641673
-0.363032870695591
-0.363754579781396
-0.364986919757759
-0.367147240529638
-0.369213516451837
-0.370052909963352
-0.371326882080606
-0.373062304298549
-0.373882106766527
-0.376691807538809
-0.378937550764896
-0.38006496866454
-0.382629272866022
-0.383231690714366
-0.384377864549365
-0.38622710371636
-0.387937842738626
-0.389576534286684
-0.391477067392704
-0.392796567111082
-0.394581364485954
-0.395552555325564
-0.396502511696192
-0.3988557618028
-0.39946809875416
-0.401365259236756
-0.402279857032671
-0.404353984889652
-0.405566301919348
-0.407419438139976
-0.40872639898468
-0.409487580606227
-0.411307930808635
-0.411694262921476
-0.41429272448346
-0.414908336481361
-0.41689631873415
-0.41905169556973
-0.419943373146786
-0.421211257933736
-0.422016091396311
-0.424276110444589
-0.427158327561259
-0.427459144779175
-0.428839268003382
-0.430674811072412
-0.431689504020346
-0.433798891053198
-0.434938814666259
-0.437018441071261
-0.438256855130674
-0.439740712810821
-0.442066130748803
-0.44268414808077
-0.445459577778804
-0.445982364976793
-0.447646034385565
-0.449134818676949
-0.450106163026246
-0.451552307054035
-0.452633539077061
-0.454641922206531
-0.456624009501881
-0.458006814439082
-0.458514123469752
-0.460560667486276
-0.46110628842922
-0.462302671782485
-0.46469731103154
-0.465069630571907
-0.466892113093971
-0.468790272087274
-0.470474254006741
-0.471336356245119
-0.474561242277593
-0.476349826443126
-0.477280920037159
-0.478761901715424
-0.479913040404339
-0.48026584451655
-0.482614923136529
-0.483822221263894
-0.485231044820915
-0.486347305314623
-0.48756443148816
-0.48941423960924
-0.490888093165208
-0.491761693522152
-0.493812427957751
-0.494675317949448
-0.495428674223497
-0.498808448674311
-0.499559983854874
-0.499948834307856
-0.502908535487803
-0.503899683394023
-0.506221894226424
-0.506865152231708
-0.507684995436339
-0.508574673904354
-0.510838093638878
-0.511911155979388
-0.512731730870331
-0.513952719297468
-0.515295105064616
-0.516186707133539
-0.518987634117402
-0.520044778995996
-0.521814161838363
-0.523701017746039
-0.525431844601093
-0.526450470526385
-0.52856233839303
-0.5294667587948
-0.530849583594166
-0.532205450425418
-0.533632507007314
-0.534091466219992
-0.536928658862447
-0.53910429679258
-0.540246847981903
-0.54228143375776
-0.543077275777378
-0.54477027445638
-0.546535835702342
-0.548791822288661
-0.54989281901626
-0.551215206062282
-0.55227659802638
-0.553384228469181
-0.555136204691155
-0.555960066747552
-0.556549510602337
-0.558552089481886
-0.56113204087404
-0.561725018713477
-0.563787594009701
-0.565572305828748
-0.567384441635043
-0.568457337228087
-0.570197556366536
-0.572314796162856
-0.573298348768859
-0.574070815779994
-0.576687793449024
-0.577921677181694
-0.578885534498647
-0.580561811481761
-0.581607315588385
-0.583298459618416
-0.585001482480387
-0.585550527401866
-0.586892156974658
-0.588840212459028
-0.591128290094603
-0.59246393527091
-0.593405188923107
-0.595239950961073
-0.59621210445779
-0.598146122046865
-0.599957194530656
-0.601901777335823
-0.603142123701466
-0.603565053288622
-0.604337552632544
-0.607277309546065
-0.6088530225919
-0.610834731226747
-0.61223217480168
-0.61462330256323
-0.615823141131319
-0.616231502116342
-0.618520594246419
-0.619361570563607
-0.620447369871556
-0.622055039763206
-0.622886239306139
-0.624144422853715
-0.626726122271079
-0.627886986860841
-0.629107111330585
-0.630922999881306
-0.631992373766878
-0.632930530389081
-0.634663074620643
-0.637807457893604
-0.638606579742143
-0.640493346446214
-0.641594978832249
-0.642679126465821
-0.643721077150951
-0.644916538622945
-0.646060316603613
-0.648063285907347
-0.650520332150827
-0.651750096114778
-0.653548270082807
-0.654266015098364
-0.656976266445666
-0.65813913697467
-0.659691163092923
-0.662559255131911
-0.663702247923102
-0.665259470771217
-0.666746896524833
-0.668766204997345
-0.669456205351925
-0.670994423549255
-0.673866668353262
-0.676941509050373
-0.678393731501647
-0.679923933575299
-0.681175143699797
-0.682101184964595
-0.683193746420406
-0.684382262979742
-0.685705017695944
-0.687868442092948
-0.689668356708369
-0.692530801356773
-0.693533916951736
-0.694928584558236
-0.696860038302194
-0.698508338199503
-0.699965900132733
-0.701127885147716
-0.703221565051247
-0.704813851764377
-0.706722649469007
-0.708031366956925
-0.709823715965284
-0.710772509634492
-0.712858072909411
-0.715555135120349
-0.717429678549248
-0.719921470675781
-0.721053623938082
-0.721916750841206
-0.72440998155234
-0.725737813233668
-0.727083474036862
-0.729079120679435
-0.730625705472564
-0.732237320400711
-0.733178671879589
-0.733845214666417
-0.737641069240154
-0.739817058396679
-0.740872639225204
-0.742582306328231
-0.744884925790453
-0.747559575045521
-0.749172751059115
-0.751016482824884
-0.751842300165917
-0.753193466027189
-0.755784099281292
-0.757358616315712
-0.758898235652624
-0.76132968942687
-0.762555968961879
-0.765756194497499
-0.76654792806735
-0.768464218570444
-0.769705800973914
-0.771976270224014
-0.774506217491166
-0.776724022996439
-0.778027086625879
-0.77974589506239
-0.782227361237899
-0.784063042122358
-0.785617892075468
-0.786877534249854
-0.790495073119703
-0.792189487579881
-0.794588875919048
-0.7957558084255
-0.797351199331838
-0.799042808075462
-0.801681459909058
-0.803097910807478
-0.806619666128305
-0.807922984409987
-0.809405873188079
-0.811797848839186
-0.813214312309761
-0.815424527819547
-0.816289691873523
-0.819281746935715
-0.82118846801855
-0.822328021927468
-0.826788200204144
-0.827848786424386
-0.829185905415083
-0.830252818406254
-0.831995018555678
-0.836878908838137
-0.838238554608178
-0.840193187292435
-0.842756287819422
-0.843322048539852
-0.844117812855547
-0.848205132339514
-0.849502106210804
-0.853368600281148
-0.855446972298116
-0.856214149171071
-0.857966039951259
-0.861350908987977
-0.865011990514036
-0.867987719811798
-0.869925705835919
-0.870984317431341
-0.873161881666392
-0.874641655094592
-0.878230234148405
-0.880808489558619
-0.882346493841661
-0.883832240297997
-0.885617091325602
-0.8880731692121
-0.891835450433954
-0.894408727725647
-0.896486101455113
-0.898038186201919
-0.902161222447513
-0.905841396002912
-0.906774773207571
-0.908207798288924
-0.911490254719747
-0.913398843988659
-0.915737725194192
-0.919779115596571
-0.920925320931296
-0.92545891343268
-0.927531657116582
-0.929401977500369
-0.932538634243687
-0.935867340954409
-0.937798049681228
-0.941204149441794
-0.942597622624414
-0.948014798589572
-0.950600132157992
-0.952469904434427
-0.95524103143255
-0.95840783638272
-0.960901684697136
-0.962997737851161
-0.966654945039905
-0.968111141099794
-0.973548403842817
-0.975110761279848
-0.978905615910449
-0.98445331466328
-0.986837575705109
-0.990403829036275
-0.992473525585352
-0.997551834565781
-1.00000277303556
-1.00507083733379
-1.00980947656198
-1.01171933977432
-1.01705763911508
-1.02166179020304
-1.02217472851277
-1.02686326053267
-1.03001137365379
-1.03740412682666
-1.0413221370414
-1.04644092224583
-1.05232879076736
-1.05876203839745
-1.06582381827996
-1.070668793773
-1.07832432963727
-1.08810261683623
-1.09236411618744
-1.0972726763465


==> specradiuspos.dat <==
x y
0.031415926535897934 2.999671027730079
0.06283185307179587 2.9986842854287232
0.09424777960769379 2.997040296523906
0.12566370614359174 2.9947399330715068
0.15707963267948966 2.9917844152696036
0.18849555921538758 2.988175310779261
0.21991148575128552 2.9839145338526176
0.25132741228718347 2.979004344269284
0.28274333882308134 2.9734473460823025
0.3141592653589793 2.9672464861751457
0.34557519189487723 2.960405052631466
0.37699111843077515 2.9529266729195403
0.4084070449666731 2.944815311893599
0.43982297150257105 2.9360752696144665
0.47123889803846897 2.9267111789921785
0.5026548245743669 2.916728003253517
0.5340707511102648 2.9061310332376196
0.5654866776461627 2.8949258845231256
0.5969026041820606 2.8831184943905495
0.6283185307179586 2.870715118623881
0.6597344572538566 2.8577223281556665
0.6911503837897545 2.844147005560142
0.7225663103256524 2.8299963413992817
0.7539822368615503 2.8152778304269366
0.7853981633974483 2.799999267656586
0.8168140899333463 2.784168744298548
0.8482300164692441 2.76779464357287
0.8796459430051421 2.7508856364045
0.91106186954104 2.7334506770077374
0.9424777960769379 2.7154989983673947
0.9738937226128359 2.697040107624553
1.0053096491487339 2.678083781375281
1.0367255756846316 2.6586400608912046
1.0681415022205296 2.638719247271384
1.0995574287564276 2.618331896535543
1.1309733552923253 2.597488814669369
1.1623892818282235 2.576201052633296
1.1938052083641213 2.554479901346973
1.2252211349000193 2.5323368866624616
1.2566370614359172 2.5097837643401397
1.2880529879718152 2.4868325150423196
1.3194689145077132 2.4634953393607155
1.350884841043611 2.4397846528951623
1.382300767579509 2.415713081402375
1.413716694115407 2.3912934560351022
1.4451326206513049 2.366538808693771
1.4765485471872029 2.341462367514666
1.5079644737231006 2.3160775525208948
1.5393804002589986 2.290397971464854
1.5707963267948966 2.2644374158937346
1.6022122533307945 2.238209857472766
1.6336281798666925 2.2117294446045297
1.6650441064025903 2.185010499386787
1.6964600329384882 2.1580675149560147
1.7278759594743862 2.1309151532692274
1.7592918860102842 2.1035682433829486
1.7907078125461822 2.0760417802953626
1.82212373908208 2.048350924426065
1.8535396656179781 2.0205110018175136
1.8849555921538759 1.9925375051536247
1.9163715186897738 1.9644460957042087
1.9477874452256718 1.9362526063195196
1.9792033717615696 1.9079730456175692
2.0106192982974678 1.8796236035286107
2.0420352248333655 1.8512206583870823
2.0734511513692633 1.8227807857922063
2.104867077905161 1.7943207694955405
2.1362830044410592 1.7658576146185148
2.1676989309769574 1.737408563557224
2.199114857512855 1.708991114997854
2.230530784048753 1.680623046547157
2.2619467105846507 1.652322441582378
2.293362637120549 1.624107721049166
2.324778563656447 1.5959976810912129
2.356194490192345 1.5680115375909258
2.3876104167282426 1.5401689789487356
2.419026343264141 1.5124902287467332
2.4504422698000385 1.4849961203535353
2.4818581963359367 1.4577081860642767
2.5132741228718345 1.4306487640785477
2.5446900494077322 1.4038411275660883
2.5761059759436304 1.3773096413515802
2.607521902479528 1.351079953508784
2.6389378290154264 1.325179231606418
2.670353755551324 1.2996364568263246
2.701769682087222 1.27448279420378
2.73318560862312 1.2497520646704712
2.764601535159018 1.2254813558297037
2.796017461694916 1.201711825900919
2.827433388230814 1.1784897833989687
2.8588493147667116 1.155868172006368
2.8902652413026098 1.1339086717447218
2.9216811678385075 1.112684777299218
2.9530970943744057 1.0922865069734562
2.9845130209103035 1.0728280147680165
3.015928947446201 1.0544608290717845
3.0473448739820994 1.0373993512333057
3.078760800517997 1.021978167984198
3.1101767270538954 1.0088210399685842


==> tanlaw_fricas_500.dat <==
x y
-2.5 0.00014735878160573449859
-2.49 0.00015323619520772535745
-2.48 0.00015971056530308595242
-2.47 0.00016687572309095268927
-2.46 0.00015924676032986820664
-2.45 0.00016601850794709613482
-2.44 0.00017356761414444264698
-2.43 0.00018204044815556326892
-2.42 0.0001916195653387360787
-2.41 0.00020253456446603232023
-2.4 0.00021507678043733495578
-2.39 0.00021135750927427523369
-2.38 0.00022504021535401178688
-2.37 0.00024116880714253225044
-2.36 0.0002604429046080040693
-2.35 0.00026495376224594829383
-2.34 0.00028941668164699538055
-2.33 0.00030415463963632968313
-2.32 0.00033941898579449366632
-2.31 0.00037064086756377131332
-2.3 0.00041794272505821677882
-2.29 0.00049189301300074419358
-2.28 0.00061425114696914944926
-2.27 0.00091904600934501582664
-2.26 0.011343072838216979592
-2.25 0.018193274700691682856
-2.24 0.024480794582332615755
-2.23 0.029526512660387857322
-2.22 0.033245143343328306161
-2.21 0.036757648141432309218
-2.2 0.040443378160391274549
-2.19 0.043226648121723795823
-2.18 0.046054022700790667578
-2.17 0.049182464870046296525
-2.16 0.051356465852669182451
-2.15 0.054173588904694000057
-2.14 0.056350523080667633373
-2.13 0.058773841963122322001
-2.12 0.061176862280803344729
-2.11 0.063453522038687892488
-2.1 0.065514188486732247804
-2.09 0.06748937884363045655
-2.08 0.069631705601893898729
-2.07 0.071632399180463055377
-2.06 0.073689799315532759741
-2.05 0.075457725151251303745
-2.04 0.077605422251717669888
-2.03 0.079208520503932256959
-2.02 0.081090019606318265661
-2.01 0.082984327385412496168
-2.0 0.084607600029935903415
-1.99 0.086695671049579745334
-1.98 0.088267833012721935774
-1.97 0.089912651369070763364
-1.96 0.091886617784889600768
-1.95 0.093279217693256056387
-1.94 0.09504453686808676604
-1.93 0.09691857694690730502
-1.92 0.098418785235474427669
-1.91 0.099917357824860255279
-1.9 0.10162865899901376546
-1.89 0.10342984811430941467
-1.88 0.10475798073900549712
-1.87 0.10637523880472766465
-1.86 0.10811049764115218429
-1.85 0.1096459505770854629
-1.84 0.1110640439969967281
-1.83 0.11271877408675247962
-1.82 0.11444018914585162155
-1.81 0.11586925291554001111
-1.8 0.11737475048515506602
-1.79 0.11878287659197454729
-1.78 0.1205139679140076757
-1.77 0.12206027244745836988
-1.76 0.1234756130679604312
-1.75 0.12492141429204885757
-1.74 0.12637539199022340817
-1.73 0.12796776106620971925
-1.72 0.12953740576950845352
-1.71 0.13107442964646220857
-1.7 0.13238187979610674324
-1.69 0.13381143553782414955
-1.68 0.13530821898201785943
-1.67 0.13686980310915256523
-1.66 0.13844760157972231285
-1.65 0.13997099388693888904
-1.64 0.14121040960283993886
-1.63 0.14269588858462668429
-1.62 0.14428318234520204714
-1.61 0.14586573589726980106
-1.6 0.14732456527795978153
-1.59 0.14880497589723384996
-1.58 0.15021778682850212908
-1.57 0.15155913683600186519
-1.56 0.15299263610883202977
-1.55 0.15457913884801576818
-1.54 0.15616641407184576108
-1.53 0.15758738962773816053
-1.52 0.15909072733110677975
-1.51 0.16043035300935261007
-1.5 0.16181448170040636976
-1.49 0.1633147877895535848
-1.48 0.16482665497030409956
-1.47 0.1664658058301667787
-1.46 0.16788776680895528859
-1.45 0.16944214626012547319
-1.44 0.1709176145069867543
-1.43 0.17232276030344237112
-1.42 0.17366796498732301766
-1.41 0.17519273369124969343
-1.4 0.17670745841964810721
-1.39 0.17817526470612108179
-1.38 0.17983736444051353558
-1.37 0.18128699227754430878
-1.36 0.18288332783357556635
-1.35 0.18438474501337392118
-1.34 0.18577964568849232276
-1.33 0.18733899831810837476
-1.32 0.1887069931542822934
-1.31 0.19025200982785118768
-1.3 0.19184693144753694081
-1.29 0.19333955549626575951
-1.28 0.19504769139072396637
-1.27 0.19655501012114312565
-1.26 0.19803887707608214382
-1.25 0.19961712989080325688
-1.24 0.20118495290032149501
-1.23 0.20255534576379974517
-1.22 0.20414684469812371826
-1.21 0.20572625154291406112
-1.2 0.2072680759588552506
-1.19 0.20882750801030879436
-1.18 0.2105930840803993922
-1.17 0.21214335180950129159
-1.16 0.21369782877414711402
-1.15 0.21531618777927239203
-1.14 0.21692925142053103503
-1.13 0.21853724151970669605
-1.12 0.21995974190136130452
-1.11 0.22159988827553209785
-1.1 0.22324568867441025791
-1.09 0.22486176213874627992
-1.08 0.22647189238887271276
-1.07 0.22809576725262108747
-1.06 0.22992792317920777319
-1.05 0.23155298863777043675
-1.04 0.23318119908225713969
-1.03 0.23475930273319450792
-1.02 0.23644769599584333405
-1.01 0.23813576070789926183
-1.0 0.23982339921980704718
-0.99 0.2413290474660129527
-0.98 0.24302257109083054388
-0.97 0.24472573025275635179
-0.96 0.24643708656973036767
-0.95 0.24826881784506588609
-0.94 0.24995111964651761415
-0.93 0.25164226177634615055
-0.92 0.25334262415643970385
-0.91 0.25516772376282668985
-0.9 0.25690226762713122222
-0.89 0.25863758106221283383
-0.88 0.26037437315723306667
-0.87 0.26190959393793804487
-0.86 0.26367806539647478988
-0.85 0.265451886562428264
-0.84 0.26723017985533202641
-0.83 0.26901220831221076518
-0.82 0.27083295192318120523
-0.81 0.27258812785175638705
-0.8 0.27435101285409325201
-0.79 0.27612130778120552696
-0.78 0.27789860746685049751
-0.77 0.27984820411575364768
-0.76 0.28163978894439806994
-0.75 0.28343196938933582945
-0.74 0.28522504148917956427
-0.73 0.28701925068575724577
-0.72 0.28881478090396394165
-0.71 0.29042488349872992034
-0.7 0.29225003513077856912
-0.69 0.29407592254338368739
-0.68 0.29590190389821022969
-0.67 0.29772739020745854865
-0.66 0.29955183797821358055
-0.65 0.30141203072289519537
-0.64 0.30320793977490704971
-0.63 0.30500512874116176636
-0.62 0.30680298106379474512
-0.61 0.30860082863652021769
-0.6 0.31039796010206147746
-0.59 0.31219362820148046006
-0.58 0.31398705613155029387
-0.57 0.31592433609737794348
-0.56 0.31771062574383757101
-0.55 0.31948995749986868001
-0.54 0.32126190357255984016
-0.53 0.32302598858994081072
-0.52 0.32478168825481588488
-0.51 0.3265284288458181648
-0.5 0.32805621127054368
-0.49 0.32979959916475061072
-0.48 0.33153193174744398502
-0.47 0.3332522117139277347
-0.46 0.33495944446003856343
-0.45 0.33665263595826045851
-0.44 0.3383307906566537445
-0.43 0.33999290948011091822
-0.42 0.34163798800001462395
-0.41 0.34326501482534041497
-0.4 0.34499927985380465271
-0.39 0.34656912940676961729
-0.38 0.34811941687808798308
-0.37 0.3496490309689397612
-0.36 0.35115683825744657045
-0.35 0.35264168673452188353
-0.34 0.35410240919223153239
-0.33 0.35553782647709596798
-0.32 0.3569467506233484457
-0.31 0.35832798788261857595
-0.3 0.35968034166699151933
-0.29 0.36100241652671152374
-0.28 0.36230336925929820465
-0.27 0.36357060112029651781
-0.26 0.36480305660009430715
-0.25 0.36599968358628353068
-0.24 0.36715943585633333272
-0.23 0.36828127573599352799
-0.22 0.36936417689380540938
-0.21 0.37040712724320922133
-0.2 0.3714091319249247612
-0.19 0.37236921634350002779
-0.18 0.37328642923314121416
-0.17 0.37415984572913463923
-0.16 0.37498857042233522888
-0.15 0.37577174037532188939
-0.14 0.37636769826273955831
-0.13 0.37705560209639350269
-0.12 0.37769592936180038134
-0.11 0.37828792065623068835
-0.1 0.37883086934609353304
-0.09 0.37932412345587168613
-0.08 0.37976708743678745275
-0.07 0.3801592238047619845
-0.06 0.38050005463749044382
-0.05 0.38078916292092961758
-0.04 0.38102619373616391611
-0.03 0.38121085527845965803
-0.02 0.38134291970131456519
-0.01 0.38142222377943709654
0.0 0.38144866938582563205
0.01 0.38142222377943709654
0.02 0.38134291970131456519
0.03 0.38121085527845965803
0.04 0.38102619373616391611
0.05 0.38078916292092961758
0.06 0.38050005463749044382
0.07 0.3801592238047619845
0.08 0.37976708743678745275
0.09 0.37932412345587168613
0.1 0.37883086934609353304
0.11 0.37828792065623068835
0.12 0.37769592936180038134
0.13 0.37705560209639350269
0.14 0.37636769826273955831
0.15 0.37577174037532188938
0.16 0.37498857042233522888
0.17 0.37415984572913463923
0.18 0.37328642923314121415
0.19 0.37236921634350002779
0.2 0.3714091319249247612
0.21 0.37040712724320922132
0.22 0.36936417689380540938
0.23 0.36828127573599352799
0.24 0.36715943585633333272
0.25 0.36599968358628353068
0.26 0.36480305660009430715
0.27 0.36357060112029651781
0.28 0.36230336925929820465
0.29 0.36100241652671152374
0.3 0.35968034166699151933
0.31 0.35832798788261857595
0.32 0.3569467506233484457
0.33 0.35553782647709596798
0.34 0.35410240919223153239
0.35 0.35264168673452188353
0.36 0.35115683825744657045
0.37 0.3496490309689397612
0.38 0.34811941687808798307
0.39 0.34656912940676961729
0.4 0.34499927985380465271
0.41 0.34326501482534041497
0.42 0.34163798800001462395
0.43 0.33999290948011091822
0.44 0.3383307906566537445
0.45 0.33665263595826045851
0.46 0.33495944446003856343
0.47 0.3332522117139277347
0.48 0.33153193174744398502
0.49 0.32979959916475061072
0.5 0.32805621127054368
0.51 0.3265284288458181648
0.52 0.32478168825481588488
0.53 0.32302598858994081072
0.54 0.32126190357255984016
0.55 0.31948995749986868001
0.56 0.31771062574383757101
0.57 0.31592433609737794348
0.58 0.31398705613155029387
0.59 0.31219362820148046006
0.6 0.31039796010206147745
0.61 0.30860082863652021769
0.62 0.30680298106379474512
0.63 0.30500512874116176636
0.64 0.30320793977490704971
0.65 0.30141203072289519537
0.66 0.29955183797821358055
0.67 0.29772739020745854865
0.68 0.29590190389821022969
0.69 0.29407592254338368739
0.7 0.29225003513077856912
0.71 0.29042488349872992034
0.72 0.28881478090396394165
0.73 0.28701925068575724577
0.74 0.28522504148917956426
0.75 0.28343196938933582945
0.76 0.28163978894439806994
0.77 0.27984820411575364768
0.78 0.27789860746685049751
0.79 0.27612130778120552696
0.8 0.27435101285409325201
0.81 0.27258812785175638705
0.82 0.27083295192318120523
0.83 0.26901220831221076518
0.84 0.26723017985533202641
0.85 0.265451886562428264
0.86 0.26367806539647478988
0.87 0.26190959393793804487
0.88 0.26037437315723306666
0.89 0.25863758106221283383
0.9 0.25690226762713122222
0.91 0.25516772376282668985
0.92 0.25334262415643970385
0.93 0.25164226177634615055
0.94 0.24995111964651761415
0.95 0.24826881784506588609
0.96 0.24643708656973036767
0.97 0.24472573025275635179
0.98 0.24302257109083054388
0.99 0.2413290474660129527
1.0 0.23982339921980704718
1.01 0.23813576070789926183
1.02 0.23644769599584333405
1.03 0.23475930273319450792
1.04 0.23318119908225713969
1.05 0.23155298863777043675
1.06 0.22992792317920777319
1.07 0.22809576725262108747
1.08 0.22647189238887271276
1.09 0.22486176213874627992
1.1 0.22324568867441025791
1.11 0.22159988827553209785
1.12 0.21995974190136130452
1.13 0.21853724151970669605
1.14 0.21692925142053103503
1.15 0.21531618777927239203
1.16 0.21369782877414711402
1.17 0.21214335180950129159
1.18 0.2105930840803993922
1.19 0.20882750801030879436
1.2 0.2072680759588552506
1.21 0.20572625154291406112
1.22 0.20414684469812371826
1.23 0.20255534576379974517
1.24 0.20118495290032149501
1.25 0.19961712989080325688
1.26 0.19803887707608214381
1.27 0.19655501012114312565
1.28 0.19504769139072396637
1.29 0.19333955549626575951
1.3 0.19184693144753694081
1.31 0.19025200982785118768
1.32 0.18870699315428229339
1.33 0.18733899831810837476
1.34 0.18577964568849232276
1.35 0.18438474501337392118
1.36 0.18288332783357556635
1.37 0.18128699227754430878
1.38 0.17983736444051353558
1.39 0.17817526470612108179
1.4 0.17670745841964810721
1.41 0.17519273369124969343
1.42 0.17366796498732301766
1.43 0.17232276030344237111
1.44 0.1709176145069867543
1.45 0.16944214626012547318
1.46 0.16788776680895528859
1.47 0.1664658058301667787
1.48 0.16482665497030409956
1.49 0.1633147877895535848
1.5 0.16181448170040636976
1.51 0.16043035300935261007
1.52 0.15909072733110677974
1.53 0.15758738962773816053
1.54 0.15616641407184576108
1.55 0.15457913884801576818
1.56 0.15299263610883202977
1.57 0.15155913683600186519
1.58 0.15021778682850212908
1.59 0.14880497589723384996
1.6 0.14732456527795978153
1.61 0.14586573589726980106
1.62 0.14428318234520204714
1.63 0.1426958885846266843
1.64 0.14121040960283993886
1.65 0.13997099388693888904
1.66 0.13844760157972231285
1.67 0.13686980310915256523
1.68 0.13530821898201785943
1.69 0.13381143553782414955
1.7 0.13238187979610674324
1.71 0.13107442964646220857
1.72 0.12953740576950845352
1.73 0.12796776106620971925
1.74 0.12637539199022340816
1.75 0.12492141429204885757
1.76 0.12347561306796043119
1.77 0.12206027244745836987
1.78 0.1205139679140076757
1.79 0.11878287659197454729
1.8 0.11737475048515506602
1.81 0.11586925291554001111
1.82 0.11444018914585162155
1.83 0.11271877408675247961
1.84 0.1110640439969967281
1.85 0.1096459505770854629
1.86 0.10811049764115218428
1.87 0.10637523880472766465
1.88 0.10475798073900549712
1.89 0.10342984811430941467
1.9 0.10162865899901376546
1.91 0.09991735782486025528
1.92 0.098418785235474427665
1.93 0.09691857694690730502
1.94 0.09504453686808676604
1.95 0.093279217693256056386
1.96 0.091886617784889600762
1.97 0.089912651369070763364
1.98 0.088267833012721935779
1.99 0.086695671049579745335
2.0 0.084607600029935903415
2.01 0.08298432738541249617
2.02 0.081090019606318265659
2.03 0.079208520503932256959
2.04 0.077605422251717669891
2.05 0.075457725151251303739
2.06 0.073689799315532759741
2.07 0.071632399180463055376
2.08 0.069631705601893898729
2.09 0.06748937884363045655
2.1 0.065514188486732247804
2.11 0.063453522038687892477
2.12 0.061176862280803344729
2.13 0.058773841963122322001
2.14 0.056350523080667633376
2.15 0.054173588904694000057
2.16 0.051356465852669182451
2.17 0.049182464870046296516
2.18 0.046054022700790667578
2.19 0.043226648121723795823
2.2 0.040443378160391274554
2.21 0.03675764814143230921
2.22 0.033245143343328306161
2.23 0.029526512660387857329
2.24 0.024480794582332615773
2.25 0.018193274700691682856
2.26 0.011343072838216979575
2.27 0.00091904600934501582685
2.28 0.00061425114696914944926
2.29 0.0004918930130007441931
2.3 0.00041794272505821677879
2.31 0.00037064086756377131332
2.32 0.00033941898579449366632
2.33 0.00030415463963632968466
2.34 0.00028941668164699538055
2.35 0.00026495376224594829383
2.36 0.00026044290460800406929
2.37 0.00024116880714253225044
2.38 0.00022504021535401178688
2.39 0.00021135750927427523368
2.4 0.00021507678043733495578
2.41 0.00020253456446603232023
2.42 0.00019161956533873607869
2.43 0.00018204044815556326892
2.44 0.00017356761414444264698
2.45 0.00016601850794709613356
2.46 0.00015924676032986820693
2.47 0.00016687572309095268927
2.48 0.00015971056530308595242
2.49 0.00015323619520772535701
2.5 0.00014735878160573449859


==> tanlawab3D_fricas_100.dat <==
x y z
0.0314159265358979323846 -3.0 0.0000459470970474454944925
0.0314159265358979323846 -2.94 0.0000483375759164966568922
0.0314159265358979323846 -2.88 0.0000509280963753051327282
0.0314159265358979323846 -2.82 0.0000537423607982199953114
0.0314159265358979323846 -2.76 0.0000568077754655709350124
0.0314159265358979323846 -2.7 0.0000601561804898169257019
0.0314159265358979323846 -2.64 0.0000638247557326765381015
0.0314159265358979323846 -2.58 0.0000678571535282454692892
0.0314159265358979323846 -2.52 0.0000723046663021179335853
0.0314159265358979323846 -2.46 0.0000772289577651632789298
0.0314159265358979323846 -2.4 0.0000827031377453494084621
0.0314159265358979323846 -2.34 0.0000888155409620105144687
0.0314159265358979323846 -2.28 0.000095673493231944028645
0.0314159265358979323846 -2.22 0.000103408536785104096393
0.0314159265358979323846 -2.16 0.000112183036854641983862
0.0314159265358979323846 -2.1 0.000122201073815947612353
0.0314159265358979323846 -2.04 0.000133719813013352518239
0.0314159265358979323846 -1.98 0.00014706909399915254951
0.0314159265358979323846 -1.92 0.000162677692058583753933
0.0314159265358979323846 -1.86 0.000181111045328970818741
0.0314159265358979323846 -1.8 0.000203132577455429757501
0.0314159265358979323846 -1.74 0.000229788835380532310348
0.0314159265358979323846 -1.68 0.000262552053846204022798
0.0314159265358979323846 -1.62 0.000303557912750846427156
0.0314159265358979323846 -1.56 0.000355997494903333369506
0.0314159265358979323846 -1.5 0.000424849299431777716852
0.0314159265358979323846 -1.44 0.00051825206588579590651
0.0314159265358979323846 -1.38 0.000650380141335498637006
0.0314159265358979323846 -1.32 0.000847953134714350914165
0.0314159265358979323846 -1.26 0.00116709297075457337772
0.0314159265358979323846 -1.2 0.00174544312326837625399
0.0314159265358979323846 -1.14 0.00301446856731147071323
0.0314159265358979323846 -1.08 0.00713026578142568067177
0.0314159265358979323846 -1.02 0.0713794273719789885603
0.0314159265358979323846 -0.96 1.58659607301801098591
0.0314159265358979323846 -0.9 0.995472580600205007157
0.0314159265358979323846 -0.84 0.780544475684983918759
0.0314159265358979323846 -0.78 0.660266870206252267362
0.0314159265358979323846 -0.72 0.580514454757497405965
0.0314159265358979323846 -0.66 0.52249111190311828748
0.0314159265358979323846 -0.6 0.477714742904999836026
0.0314159265358979323846 -0.54 0.441720244279449622526
0.0314159265358979323846 -0.48 0.411902830563492318353
0.0314159265358979323846 -0.42 0.386626540649365758029
0.0314159265358979323846 -0.36 0.364804848415526571697
0.0314159265358979323846 -0.3 0.345683871496930643241
0.0314159265358979323846 -0.24 0.328721826115574310837
0.0314159265358979323846 -0.18 0.313517858324572258275
0.0314159265358979323846 -0.12 0.299768035656976164545
0.0314159265358979323846 -0.06 0.287237130110688118406
0.0314159265358979323846 0.0 0.275739802615162114964
0.0314159265358979323846 0.06 0.265127676041143945783
0.0314159265358979323846 0.12 0.255280410704270781684
0.0314159265358979323846 0.18 0.246099125098501194746
0.0314159265358979323846 0.24 0.237501720272904239004
0.0314159265358979323846 0.3 0.229419352048455215303
0.0314159265358979323846 0.36 0.221793775973718114771
0.0314159265358979323846 0.42 0.214575285210051328023
0.0314159265358979323846 0.48 0.207721161106989938264
0.0314159265358979323846 0.54 0.201194435135297429784
0.0314159265358979323846 0.6 0.194962882175585210385
0.0314159265358979323846 0.66 0.188998271887620092217
0.0314159265358979323846 0.72 0.18327568653231671328
0.0314159265358979323846 0.78 0.177773038717737098241
0.0314159265358979323846 0.84 0.172470644408417859946
0.0314159265358979323846 0.9 0.167350838801928397623
0.0314159265358979323846 0.96 0.162397731611718982559
0.0314159265358979323846 1.02 0.15759690308124839094
0.0314159265358979323846 1.08 0.152935242931877872861
0.0314159265358979323846 1.14 0.148400733441715951688
0.0314159265358979323846 1.2 0.143982327168114594364
0.0314159265358979323846 1.26 0.139669784661134834187
0.0314159265358979323846 1.32 0.135453560698063317084
0.0314159265358979323846 1.38 0.131324712432483346094
0.0314159265358979323846 1.44 0.127274785552641284223
0.0314159265358979323846 1.5 0.123295744645017226905
0.0314159265358979323846 1.56 0.119379863254434710176
0.0314159265358979323846 1.62 0.115519665792239539681
0.0314159265358979323846 1.68 0.111707834675493253771
0.0314159265358979323846 1.74 0.107937135406371755803
0.0314159265358979323846 1.8 0.104200336624294307271
0.0314159265358979323846 1.86 0.100490093161794005277
0.0314159265358979323846 1.92 0.0967988767874254179777
0.0314159265358979323846 1.98 0.0931188114028165386647
0.0314159265358979323846 2.04 0.0894415789004468411564
0.0314159265358979323846 2.1 0.0857581939480592655938
0.0314159265358979323846 2.16 0.0820588105454265399501
0.0314159265358979323846 2.22 0.078332420066143106846
0.0314159265358979323846 2.28 0.0745664517876802409946
0.0314159265358979323846 2.34 0.0707462601607455258635
0.0314159265358979323846 2.4 0.0668543576857582061849
0.0314159265358979323846 2.46 0.0628693260053688285521
0.0314159265358979323846 2.52 0.0587641455901188649894
0.0314159265358979323846 2.58 0.0545035420405311776674
0.0314159265358979323846 2.64 0.0500395681127552415189
0.0314159265358979323846 2.7 0.0453036140645395689776
0.0314159265358979323846 2.76 0.0401906641739785787789
0.0314159265358979323846 2.82 0.0345238423707637085325
0.0314159265358979323846 2.88 0.027957105615295516715
0.0314159265358979323846 2.94 0.0195910710796479725431
0.0314159265358979323846 3.0 0.00151381555379309297136

0.0622035345410779061216 -3.0 0.0000459559036989714861967
0.0622035345410779061216 -2.94 0.000048347472653676827061
0.0622035345410779061216 -2.88 0.0000509392544963376982837
0.0622035345410779061216 -2.82 0.0000537549847643382721747
0.0622035345410779061216 -2.76 0.0000568221106385563572003
0.0622035345410779061216 -2.7 0.0000601725230093329750472
0.0622035345410779061216 -2.64 0.0000638434652259929599637
0.0622035345410779061216 -2.58 0.0000678784894669269180829
0.0622035345410779061216 -2.52 0.0000723295267867327957881
0.0622035345410779061216 -2.46 0.00007725783561807149314
0.0622035345410779061216 -2.4 0.0000827368716722147915243
0.0622035345410779061216 -2.34 0.0000888551890679175712304
0.0622035345410779061216 -2.28 0.0000957204033621678356024
0.0622035345410779061216 -2.22 0.000103464444059187083454
0.0622035345410779061216 -2.16 0.000112250193602505217731
0.0622035345410779061216 -2.1 0.000122282462403809144697
0.0622035345410779061216 -2.04 0.000133819416190827992865
0.0622035345410779061216 -1.98 0.000147192321961044990115
0.0622035345410779061216 -1.92 0.000162832023841938729658
0.0622035345410779061216 -1.86 0.000181306999138259112272
0.0622035345410779061216 -1.8 0.000203385358133925657027
0.0622035345410779061216 -1.74 0.000230120911766586403754
0.0622035345410779061216 -1.68 0.000262997602088160248019
0.0622035345410779061216 -1.62 0.000304170930174401108957
0.0622035345410779061216 -1.56 0.000356866618906223843043
0.0622035345410779061216 -1.5 0.000426127864719209751176
0.0622035345410779061216 -1.44 0.000520221679482089219603
0.0622035345410779061216 -1.38 0.00065360091181258050399
0.0622035345410779061216 -1.32 0.000853659804042484096913
0.0622035345410779061216 -1.26 0.00117842384644707146248
0.0622035345410779061216 -1.2 0.00177222914295743934587
0.0622035345410779061216 -1.14 0.00310046028954976256187
0.0622035345410779061216 -1.08 0.00767734978590233252621
0.0622035345410779061216 -1.02 0.852139293673222882354
0.0622035345410779061216 -0.96 1.57796181696865748157
0.0622035345410779061216 -0.9 0.999365665502271096589
0.0622035345410779061216 -0.84 0.782921125975562521945
0.0622035345410779061216 -0.78 0.661861082584487306807
0.0622035345410779061216 -0.72 0.581679510504796479195
0.0622035345410779061216 -0.66 0.523394088030348956675
0.0622035345410779061216 -0.6 0.478444202619538402974
0.0622035345410779061216 -0.54 0.442327689187342645782
0.0622035345410779061216 -0.48 0.412420433257547922397
0.0622035345410779061216 -0.42 0.387075543405924766006
0.0622035345410779061216 -0.36 0.365199890083037082831
0.0622035345410779061216 -0.3 0.34603550031190514005
0.0622035345410779061216 -0.24 0.329037813434587476467
0.0622035345410779061216 -0.18 0.313804046198815102062
0.0622035345410779061216 -0.12 0.300028963996835562345
0.0622035345410779061216 -0.06 0.287476379803303724299
0.0622035345410779061216 0.0 0.275960223773455944815
0.0622035345410779061216 0.06 0.265331596592900564665
0.0622035345410779061216 0.12 0.25546973875715741235
0.0622035345410779061216 0.18 0.246275437909130558703
0.0622035345410779061216 0.24 0.237666342012237406709
0.0622035345410779061216 0.3 0.229573408356092837911
0.0622035345410779061216 0.36 0.221938208228209056335
0.0622035345410779061216 0.42 0.214710919527827357501
0.0622035345410779061216 0.48 0.207848702687028244396
0.0622035345410779061216 0.54 0.201314496143270776688
0.0622035345410779061216 0.6 0.195076003354308368945
0.0622035345410779061216 0.66 0.18910491509484161713
0.0622035345410779061216 0.72 0.183376261290117616419
0.0622035345410779061216 0.78 0.177867918188477074983
0.0622035345410779061216 0.84 0.172560139477376271414
0.0622035345410779061216 0.9 0.167435240702214540455
0.0622035345410779061216 0.96 0.162477279086385023472
0.0622035345410779061216 1.02 0.157671830207595187559
0.0622035345410779061216 1.08 0.153005745593150969242
0.0622035345410779061216 1.14 0.148466993626955660103
0.0622035345410779061216 1.2 0.144044489003664865243
0.0622035345410779061216 1.26 0.139727989551909942797
0.0622035345410779061216 1.32 0.135507929933024477667
0.0622035345410779061216 1.38 0.131375343399279584845
0.0622035345410779061216 1.44 0.127321776008779385515
0.0622035345410779061216 1.5 0.123339160654432371574
0.0622035345410779061216 1.56 0.119419767621607309912
0.0622035345410779061216 1.62 0.115556105372560013488
0.0622035345410779061216 1.68 0.111740847260376735246
0.0622035345410779061216 1.74 0.107966736675934674038
0.0622035345410779061216 1.8 0.104226534793338567108
0.0622035345410779061216 1.86 0.100512875562130814663
0.0622035345410779061216 1.92 0.0968182151770956018992
0.0622035345410779061216 1.98 0.0931346736370463733588
0.0622035345410779061216 2.04 0.0894538887987565620337
0.0622035345410779061216 2.1 0.0857668705786992713857
0.0622035345410779061216 2.16 0.0820637371209624848698
0.0622035345410779061216 2.22 0.0783334490524464764147
0.0622035345410779061216 2.28 0.0745633925618203177372
0.0622035345410779061216 2.34 0.0707388707947044739187
0.0622035345410779061216 2.4 0.0668423285398327812355
0.0622035345410779061216 2.46 0.0628522559618944806717
0.0622035345410779061216 2.52 0.0587414979882271893772
0.0622035345410779061216 2.58 0.0544745951575068850612
0.0622035345410779061216 2.64 0.0500033089539903181586
0.0622035345410779061216 2.7 0.045258559293208764718
0.0622035345410779061216 2.76 0.0401344420793252809042
0.0622035345410779061216 2.82 0.0344523078259803372158
0.0622035345410779061216 2.88 0.0278615060761853703053
0.0622035345410779061216 2.94 0.0194444634310032252632
0.0622035345410779061216 3.0 0.00104154502189837605739

0.0929911425462578798585 -3.0 0.0000459705194523283257219
0.0929911425462578798585 -2.94 0.0000483638987118776487446
0.0929911425462578798585 -2.88 0.00005095777555440474012
0.0929911425462578798585 -2.82 0.0000537759406840745219559
0.0929911425462578798585 -2.76 0.0000568459093336148960686
0.0929911425462578798585 -2.7 0.0000601996568980563590716
0.0929911425462578798585 -2.64 0.0000638745324083923523785
0.0929911425462578798585 -2.58 0.0000679142174522184679434
0.0929911425462578798585 -2.52 0.0000723708178935284266326
0.0929911425462578798585 -2.46 0.0000773058061039961483391
0.0929911425462578798585 -2.4 0.0000827929177534361414856
0.0929911425462578798585 -2.34 0.0000889210727565261278698
0.0929911425462578798585 -2.28 0.0000957983699544893781164
0.0929911425462578798585 -2.22 0.000103557385141013194924
0.0929911425462578798585 -2.16 0.000112361864174996399915
0.0929911425462578798585 -2.1 0.000122417837438646235603
0.0929911425462578798585 -2.04 0.000133985143171442775966
0.0929911425462578798585 -1.98 0.000147397437002829178002
0.0929911425462578798585 -1.92 0.000163089028342215492554
0.0929911425462578798585 -1.86 0.000181633489851608890353
0.0929911425462578798585 -1.8 0.000203806802208079583847
0.0929911425462578798585 -1.74 0.000230674992561171365689
0.0929911425462578798585 -1.68 0.000263741728072308745253
0.0929911425462578798585 -1.62 0.000305195993046200309024
0.0929911425462578798585 -1.56 0.000358322193347261031364
0.0929911425462578798585 -1.5 0.000428273573950058022972
0.0929911425462578798585 -1.44 0.000523536441656093720307
0.0929911425462578798585 -1.38 0.000659043215622314976697
0.0929911425462578798585 -1.32 0.000863361905435997620549
0.0929911425462578798585 -1.26 0.00119787529188942828547
0.0929911425462578798585 -1.2 0.00181912324809500075606
0.0929911425462578798585 -1.14 0.00325766919775935624288
0.0929911425462578798585 -1.08 0.00885642888292140609261
0.0929911425462578798585 -1.02 1.48410529038471316015
0.0929911425462578798585 -0.96 1.52065255099198922067
0.0929911425462578798585 -0.9 1.00327123403669880224
0.0929911425462578798585 -0.84 0.786403838327758598318
0.0929911425462578798585 -0.78 0.664366005321165053554
0.0929911425462578798585 -0.72 0.58355639002121040311
0.0929911425462578798585 -0.66 0.524865835190301695048
0.0929911425462578798585 -0.6 0.479640643240698250925
0.0929911425462578798585 -0.54 0.443327629355660349789
0.0929911425462578798585 -0.48 0.413274421935346963276
0.0929911425462578798585 -0.42 0.387817440147057876299
0.0929911425462578798585 -0.36 0.3658533746896062012
0.0929911425462578798585 -0.3 0.3466175758859945388
0.0929911425462578798585 -0.24 0.329561120432165086279
0.0929911425462578798585 -0.18 0.314278194273526625766
0.0929911425462578798585 -0.12 0.300461388560651001527
0.0929911425462578798585 -0.06 0.287872974292628986753
0.0929911425462578798585 0.0 0.276325673638634715529
0.0929911425462578798585 0.06 0.265669736117524262871
0.0929911425462578798585 0.12 0.255783706059403382063
0.0929911425462578798585 0.18 0.246567842188881398104
0.0929911425462578798585 0.24 0.237939375777190150227
0.0929911425462578798585 0.3 0.229828920410246147175
0.0929911425462578798585 0.36 0.222177773734241913187
0.0929911425462578798585 0.42 0.214935900434607582833
0.0929911425462578798585 0.48 0.208060271101077220377
0.0929911425462578798585 0.54 0.201513659420032562976
0.0929911425462578798585 0.6 0.195263645961465525488
0.0929911425462578798585 0.66 0.189281814354174230164
0.0929911425462578798585 0.72 0.183543107454853635485
0.0929911425462578798585 0.78 0.178025296133359326498
0.0929911425462578798585 0.84 0.172708591861280146106
0.0929911425462578798585 0.9 0.167575232169424336305
0.0929911425462578798585 0.96 0.162609235368528032964
0.0929911425462578798585 1.02 0.15779611913435225749
0.0929911425462578798585 1.08 0.153122688925137589432
0.0929911425462578798585 1.14 0.148576887776504263545
0.0929911425462578798585 1.2 0.144147590939269796224
0.0929911425462578798585 1.26 0.139824526221238765303
0.0929911425462578798585 1.32 0.135598092321906936304
0.0929911425462578798585 1.38 0.131459314403863497785
0.0929911425462578798585 1.44 0.127399693612045558375
0.0929911425462578798585 1.5 0.123411153951335967026
0.0929911425462578798585 1.56 0.119485934354871689762
0.0929911425462578798585 1.62 0.115616521015729615053
0.0929911425462578798585 1.68 0.111795568600649977241
0.0929911425462578798585 1.74 0.108015799489032789751
0.0929911425462578798585 1.8 0.1042699413004644336
0.0929911425462578798585 1.86 0.100550616241858060622
0.0929911425462578798585 1.92 0.0968502433527950878486
0.0929911425462578798585 1.98 0.0931609173322466964954
0.0929911425462578798585 2.04 0.0894742413100348144701
0.0929911425462578798585 2.1 0.0857811872741425785039
0.0929911425462578798585 2.16 0.0820718285695531085894
0.0929911425462578798585 2.22 0.0783350624817583952035
0.0929911425462578798585 2.28 0.0745582151992986005518
0.0929911425462578798585 2.34 0.0707265012484933402204
0.0929911425462578798585 2.4 0.0668222478271982273824
0.0929911425462578798585 2.46 0.0628237895002425580659
0.0929911425462578798585 2.52 0.0587037560223358287818
0.0929911425462578798585 2.58 0.0544263762052600819136
0.0929911425462578798585 2.64 0.049942917694962158372
0.0929911425462578798585 2.7 0.0451834942612196793259
0.0929911425462578798585 2.76 0.0400407540113368760158
0.0929911425462578798585 2.82 0.0343330121618325887405
0.0929911425462578798585 2.88 0.0277018100162616529742
0.0929911425462578798585 2.94 0.0191982508354069965216
0.0929911425462578798585 3.0 0.000731378315897931290651

0.123778750551437853595 -3.0 0.0000459909693157763185539
0.123778750551437853595 -2.94 0.0000483868839426116937049
0.123778750551437853595 -2.88 0.0000509836953352418066222
0.123778750551437853595 -2.82 0.0000538052716552019638368
0.123778750551437853595 -2.76 0.0000568792237128102042565
0.123778750551437853595 -2.7 0.0000602376456274931993414
0.123778750551437853595 -2.64 0.000063918034960680221009
0.123778750551437853595 -2.58 0.0000679642551609218157861
0.123778750551437853595 -2.52 0.0000724286581066900685389
0.123778750551437853595 -2.46 0.0000773730171806608319838
0.123778750551437853595 -2.4 0.0000828714622313489578196
0.123778750551437853595 -2.34 0.0000890134285130850185774
0.123778750551437853595 -2.28 0.000095907696174821624623
0.123778750551437853595 -2.22 0.000103687752790060980288
0.123778750551437853595 -2.16 0.00011251856291877592641
0.123778750551437853595 -2.1 0.000122607881627472112274
0.123778750551437853595 -2.04 0.000134217913212690078107
0.123778750551437853595 -1.98 0.000147685696973393021273
0.123778750551437853595 -1.92 0.000163450458316936736036
0.123778750551437853595 -1.86 0.00018209300861767970345
0.123778750551437853595 -1.8 0.000204400537476439287425
0.123778750551437853595 -1.74 0.000231456508080787803678
0.123778750551437853595 -1.68 0.000264792819444848302021
0.123778750551437853595 -1.62 0.000306646569510552798021
0.123778750551437853595 -1.56 0.000360386852469190924608
0.123778750551437853595 -1.5 0.000431326714359465084645
0.123778750551437853595 -1.44 0.000528273363786527136879
0.123778750551437853595 -1.38 0.000666868778534597455814
0.123778750551437853595 -1.32 0.000877445535270515518165
0.123778750551437853595 -1.26 0.0012265711788638069707
0.123778750551437853595 -1.2 0.0018904054437693272622
0.123778750551437853595 -1.14 0.00351494748633689707336
0.123778750551437853595 -1.08 0.0115644913450732288154
0.123778750551437853595 -1.02 1.37758626197534495965
0.123778750551437853595 -0.96 1.4154361198299989309
0.123778750551437853595 -0.9 1.00340682585602761277
0.123778750551437853595 -0.84 0.790261989482065794551
0.123778750551437853595 -0.78 0.667561559046227244633
0.123778750551437853595 -0.72 0.586059046399163181945
0.123778750551437853595 -0.66 0.52686680891585113512
0.123778750551437853595 -0.6 0.481283760984416246119
0.123778750551437853595 -0.54 0.444708985288595984501
0.123778750551437853595 -0.48 0.414458460725697853206
0.123778750551437853595 -0.42 0.388848520446277355691
0.123778750551437853595 -0.36 0.366762987057155171784
0.123778750551437853595 -0.3 0.347428737004892370116
0.123778750551437853595 -0.24 0.330290981091891776575
0.123778750551437853595 -0.18 0.314939887860032508994
0.123778750551437853595 -0.12 0.301065158140501073734
0.123778750551437853595 -0.06 0.288426870109989166663
0.123778750551437853595 0.0 0.276836222421616191519
0.123778750551437853595 0.06 0.266142226264831273438
0.123778750551437853595 0.12 0.256222482465741321615
0.123778750551437853595 0.18 0.246976535272252614015
0.123778750551437853595 0.24 0.238321025561956939721
0.123778750551437853595 0.3 0.230186100139264861514
0.123778750551437853595 0.36 0.222512694695539747026
0.123778750551437853595 0.42 0.215250436260940493107
0.123778750551437853595 0.48 0.208356055642472600998
0.123778750551437853595 0.54 0.201792114062115200731
0.123778750551437853595 0.6 0.195526002809387937572
0.123778750551437853595 0.66 0.189529147813213694382
0.123778750551437853595 0.72 0.183776371455911076536
0.123778750551437853595 0.78 0.178245340204903105672
0.123778750551437853595 0.84 0.17291614428630795097
0.123778750551437853595 0.9 0.167770958083429417601
0.123778750551437853595 0.96 0.162793719689189639344
0.123778750551437853595 1.02 0.157969871973904330601
0.123778750551437853595 1.08 0.153286178269923581387
0.123778750551437853595 1.14 0.148730508892805757287
0.123778750551437853595 1.2 0.144291712290172532853
0.123778750551437853595 1.26 0.139959455696854180574
0.123778750551437853595 1.32 0.135724118724652350298
0.123778750551437853595 1.38 0.131576670057864838622
0.123778750551437853595 1.44 0.127508583060231951248
0.123778750551437853595 1.5 0.123511747430901175193
0.123778750551437853595 1.56 0.119578375089065222023
0.123778750551437853595 1.62 0.115700914606909768752
0.123778750551437853595 1.68 0.11187199460371005547
0.123778750551437853595 1.74 0.108084299610683009936
0.123778750551437853595 1.8 0.104330532633817146028
0.123778750551437853595 1.86 0.100603274016965419317
0.123778750551437853595 1.92 0.0968949039756830059117
0.123778750551437853595 1.98 0.0931974793962283940214
0.123778750551437853595 2.04 0.0895025578046405875528
0.123778750551437853595 2.1 0.0858010486435483464767
0.123778750551437853595 2.16 0.0820829664709706081388
0.123778750551437853595 2.22 0.0783371260723277829109
0.123778750551437853595 2.28 0.0745507646077238712864
0.123778750551437853595 2.34 0.0707089684570494565845
0.123778750551437853595 2.4 0.0667938985396548532194
0.123778750551437853595 2.46 0.0627836770502544328418
0.123778750551437853595 2.52 0.0586506287808470592616
0.123778750551437853595 2.58 0.0543585222849230951277
0.123778750551437853595 2.64 0.0498579539610394120721
0.123778750551437853595 2.7 0.0450778748571543528295
0.123778750551437853595 2.76 0.0399088649283852219343
0.123778750551437853595 2.82 0.0341648866256697258317
0.123778750551437853595 2.88 0.0274761767752069671739
0.123778750551437853595 2.94 0.018847426885064923891
0.123778750551437853595 3.0 0.000555348226291567829711

0.154566358556617827332 -3.0 0.0000460172883225419919842
0.154566358556617827332 -2.94 0.0000484164701785325850865
0.154566358556617827332 -2.88 0.0000510170640061395014078
0.154566358556617827332 -2.82 0.000053843038119562648275
0.154566358556617827332 -2.76 0.0000569221269611050233177
0.154566358556617827332 -2.7 0.0000602865782907252653401
0.154566358556617827332 -2.64 0.0000639740819748648601138
0.154566358556617827332 -2.58 0.0000680287368885937011991
0.154566358556617827332 -2.52 0.0000725032140011845569774
0.154566358556617827332 -2.46 0.0000774596769906471716633
0.154566358556617827332 -2.4 0.0000829727672882400057526
0.154566358556617827332 -2.34 0.0000891325895054562038531
0.154566358556617827332 -2.28 0.0000960488094992717011465
0.154566358556617827332 -2.22 0.000103856101346283520912
0.154566358556617827332 -2.16 0.00011272101654416402225
0.154566358556617827332 -2.1 0.000122853560735657291942
0.154566358556617827332 -2.04 0.000134519028534486007755
0.154566358556617827332 -1.98 0.000148058886640282795489
0.154566358556617827332 -1.92 0.000163918805497287198358
0.154566358556617827332 -1.86 0.000182689104632865223469
0.154566358556617827332 -1.8 0.000205171746357444967569
0.154566358556617827332 -1.74 0.000232473240892662952628
0.154566358556617827332 -1.68 0.000266162944499798668744
0.154566358556617827332 -1.62 0.000308542135101161707759
0.154566358556617827332 -1.56 0.000363093535926698502052
0.154566358556617827332 -1.5 0.000435343955726891277531
0.154566358556617827332 -1.44 0.000534546799876744986365
0.154566358556617827332 -1.38 0.000677321787258174267358
0.154566358556617827332 -1.32 0.00089650310137630563871
0.154566358556617827332 -1.26 0.00126629825870680857941
0.154566358556617827332 -1.2 0.00199357843209818753359
0.154566358556617827332 -1.14 0.00393414898054054973991
0.154566358556617827332 -1.08 0.0222304512469162817299
0.154566358556617827332 -1.02 1.23810343037647856374
0.154566358556617827332 -0.96 1.29579474819978308088
0.154566358556617827332 -0.9 0.995571488934445554083
0.154566358556617827332 -0.84 0.793427547673941605812
0.154566358556617827332 -0.78 0.671115037037474989507
0.154566358556617827332 -0.72 0.589057144947852625032
0.154566358556617827332 -0.66 0.52933731945761031464
0.154566358556617827332 -0.6 0.483343289682875542839
0.154566358556617827332 -0.54 0.446455263601670281272
0.154566358556617827332 -0.48 0.415963056341574896851
0.154566358556617827332 -0.42 0.390163209455434236878
0.154566358556617827332 -0.36 0.367925461969735321068
0.154566358556617827332 -0.3 0.348467008931625584572
0.154566358556617827332 -0.24 0.331226256661190767933
0.154566358556617827332 -0.18 0.315788533011448592842
0.154566358556617827332 -0.12 0.301839958888527177769
0.154566358556617827332 -0.06 0.289138035514658110338
0.154566358556617827332 0.0 0.277491947501029505883
0.154566358556617827332 0.06 0.266749225669405619122
0.154566358556617827332 0.12 0.256786299867376122937
0.154566358556617827332 0.18 0.247501777942033826904
0.154566358556617827332 0.24 0.238811576057028753538
0.154566358556617827332 0.3 0.230645253809002142266
0.154566358556617827332 0.36 0.222943256790644159043
0.154566358556617827332 0.42 0.215654819778332231098
0.154566358556617827332 0.48 0.208736346649153582902
0.154566358556617827332 0.54 0.20215012787351483329
0.154566358556617827332 0.6 0.1958633187718351033
0.154566358556617827332 0.66 0.189847158983610303444
0.154566358556617827332 0.72 0.184076292676690002398
0.154566358556617827332 0.78 0.178528252539032368138
0.154566358556617827332 0.84 0.173183002575094767419
0.154566358556617827332 0.9 0.16802259948727413619
0.154566358556617827332 0.96 0.163030892133981276713
0.154566358556617827332 1.02 0.158193245839464161832
0.154566358556617827332 1.08 0.153496338891565050263
0.154566358556617827332 1.14 0.148927983028087391339
0.154566358556617827332 1.2 0.144476959698776623712
0.154566358556617827332 1.26 0.140132887110933144551
0.154566358556617827332 1.32 0.135886081873439585856
0.154566358556617827332 1.38 0.131727470305806192011
0.154566358556617827332 1.44 0.127648493490241345568
0.154566358556617827332 1.5 0.123640979717565628475
0.154566358556617827332 1.56 0.119697112585284525015
0.154566358556617827332 1.62 0.115809295342749967156
0.154566358556617827332 1.68 0.111970112684426757769
0.154566358556617827332 1.74 0.108172219197556774231
0.154566358556617827332 1.8 0.104408263467957876373
0.154566358556617827332 1.86 0.100670788194382984424
0.154566358556617827332 1.92 0.0969521240581821061992
0.154566358556617827332 1.98 0.0932442605291478980484
0.154566358556617827332 2.04 0.0895387122510305793731
0.154566358556617827332 2.1 0.0858263114446909642239
0.154566358556617827332 2.16 0.0820969839450373181292
0.154566358556617827332 2.22 0.0783394530473230938222
0.154566358556617827332 2.28 0.0745408199498472709402
0.154566358556617827332 2.34 0.0706860116376782861862
0.154566358556617827332 2.4 0.06675698343855404991
0.154566358556617827332 2.46 0.0627315703205842952436
0.154566358556617827332 2.52 0.0585816904543978420549
0.154566358556617827332 2.58 0.0542705417450100127308
0.154566358556617827332 2.64 0.0497478020437191665367
0.154566358556617827332 2.7 0.0449409186175366190474
0.154566358556617827332 2.76 0.0397377221423511138278
0.154566358556617827332 2.82 0.0339463920948200443566
0.154566358556617827332 2.88 0.0271819079843258432875
0.154566358556617827332 2.94 0.0183843820756394772231
0.154566358556617827332 3.0 0.000446511579980281268046

0.185353966561797801069 -3.0 0.0000460495216334183150101
0.185353966561797801069 -2.94 0.0000484527113707223543063
0.185353966561797801069 -2.88 0.0000510579462993936137376
0.185353966561797801069 -2.82 0.0000538893181082599480421
0.185353966561797801069 -2.76 0.000056974713614610877409
0.185353966561797801069 -2.7 0.0000603465700431256294373
0.185353966561797801069 -2.64 0.0000640428145482924789096
0.185353966561797801069 -2.58 0.0000681078364476592475921
0.185353966561797801069 -2.52 0.0000725947013330030236455
0.185353966561797801069 -2.46 0.0000775660553574882852552
0.185353966561797801069 -2.4 0.0000830971731168750057062
0.185353966561797801069 -2.34 0.0000892789884777446065581
0.185353966561797801069 -2.28 0.0000962222658034369962413
0.185353966561797801069 -2.22 0.000104063152582996107682
0.185353966561797801069 -2.16 0.000112970172585672775257
0.185353966561797801069 -2.1 0.000123156136058666934292
0.185353966561797801069 -2.04 0.000134890193043841984571
0.185353966561797801069 -1.98 0.000148519346397202480162
0.185353966561797801069 -1.92 0.000164496617280243296454
0.185353966561797801069 -1.86 0.000183426457612295248459
0.185353966561797801069 -1.8 0.000206127286544224703373
0.185353966561797801069 -1.74 0.000233734393734256669271
0.185353966561797801069 -1.68 0.000267868227626011003295
0.185353966561797801069 -1.62 0.000310908887456129999932
0.185353966561797801069 -1.56 0.000366486936463923397334
0.185353966561797801069 -1.5 0.000440410860942078732822
0.185353966561797801069 -1.44 0.000542516212208408279014
0.185353966561797801069 -1.38 0.000690746548040192181796
0.185353966561797801069 -1.32 0.000921427235297821388703
0.185353966561797801069 -1.26 0.00131986007799150402829
0.185353966561797801069 -1.2 0.00214192669081507588345
0.185353966561797801069 -1.14 0.00466638593609019991931
0.185353966561797801069 -1.08 0.457927760651696325972
0.185353966561797801069 -1.02 1.11757469807689818008
0.185353966561797801069 -0.96 1.1835324956209772647
0.185353966561797801069 -0.9 0.977336683734197863845
0.185353966561797801069 -0.84 0.794586560876251770237
0.185353966561797801069 -0.78 0.674572245667202205898
0.185353966561797801069 -0.72 0.592368943921585838257
0.185353966561797801069 -0.66 0.532193996923667973368
0.185353966561797801069 -0.6 0.48577709632074167966
0.185353966561797801069 -0.54 0.44854346389956493931
0.185353966561797801069 -0.48 0.417775147166478582752
0.185353966561797801069 -0.42 0.391753729071511731172
0.185353966561797801069 -0.36 0.369336101612219319788
0.185353966561797801069 -0.3 0.34972959571772519151
0.185353966561797801069 -0.24 0.33236533055634206397
0.185353966561797801069 -0.18 0.316823200365230739269
0.185353966561797801069 -0.12 0.302785369039935216945
0.185353966561797801069 -0.06 0.290006312582169747744
0.185353966561797801069 0.0 0.278292918261669079839
0.185353966561797801069 0.06 0.267490947855716237239
0.185353966561797801069 0.12 0.257475430091462967096
0.185353966561797801069 0.18 0.248143900742491055208
0.185353966561797801069 0.24 0.239411389905729296927
0.185353966561797801069 0.3 0.231206749564583264077
0.185353966561797801069 0.36 0.223469830370601335999
0.185353966561797801069 0.42 0.216149419794531083492
0.185353966561797801069 0.48 0.209201496817860084589
0.185353966561797801069 0.54 0.202588046830023132344
0.185353966561797801069 0.6 0.196275931684567214322
0.185353966561797801069 0.66 0.190236158142208411924
0.185353966561797801069 0.72 0.184443170598677480012
0.185353966561797801069 0.78 0.178874310542685004927
0.185353966561797801069 0.84 0.173509412989081086795
0.185353966561797801069 0.9 0.168330396226464742584
0.185353966561797801069 0.96 0.163320981704551618825
0.185353966561797801069 1.02 0.15846644613336853256
0.185353966561797801069 1.08 0.153753366055458163332
0.185353966561797801069 1.14 0.149169476106828167409
0.185353966561797801069 1.2 0.144703483611998880962
0.185353966561797801069 1.26 0.140344932956189412583
0.185353966561797801069 1.32 0.136084085546123439123
0.185353966561797801069 1.38 0.131911814488997908926
0.185353966561797801069 1.44 0.127819486124132646263
0.185353966561797801069 1.5 0.123798902267010418479
0.185353966561797801069 1.56 0.119842175936358829333
0.185353966561797801069 1.62 0.115941676238340733149
0.185353966561797801069 1.68 0.112089920831138589916
0.185353966561797801069 1.74 0.108279530347861637646
0.185353966561797801069 1.8 0.104503085726526042938
0.185353966561797801069 1.86 0.10075308555864532726
0.185353966561797801069 1.92 0.0970217989783254377134
0.185353966561797801069 1.98 0.0933011484075518017967
0.185353966561797801069 2.04 0.0895825655880968022049
0.185353966561797801069 2.1 0.0858568035713696083226
0.185353966561797801069 2.16 0.0821136810642477759756
0.185353966561797801069 2.22 0.0783417908843225476451
0.185353966561797801069 2.28 0.0745280897607664198902
0.185353966561797801069 2.34 0.0706572928187443732414
0.185353966561797801069 2.4 0.066711105390702807957
0.185353966561797801069 2.46 0.0626670032789507877826
0.185353966561797801069 2.52 0.0584964066195617679839
0.185353966561797801069 2.58 0.054161776782911258946
0.185353966561797801069 2.64 0.0496116583664735527895
0.185353966561797801069 2.7 0.0447716074245697148452
0.185353966561797801069 2.76 0.0395259544705806429446
0.185353966561797801069 2.82 0.0336754958874485766951
0.185353966561797801069 2.88 0.0268153686448838033787
0.185353966561797801069 2.94 0.0177982588817145168313
0.185353966561797801069 3.0 0.00037327543800301750243

0.216141574566977774806 -3.0 0.0000460877246694157703104
0.216141574566977774806 -2.94 0.0000484956737663998520212
0.216141574566977774806 -2.88 0.0000511064217500486241421
0.216141574566977774806 -2.82 0.0000539442075597993715544
0.216141574566977774806 -2.76 0.0000570370999870256606651
0.216141574566977774806 -2.7 0.0000604177626756487008294
0.216141574566977774806 -2.64 0.0000641244065575748245356
0.216141574566977774806 -2.58 0.0000682017682111445751968
0.216141574566977774806 -2.52 0.0000727033864632014601389
0.216141574566977774806 -2.46 0.0000776924857430877532722
0.216141574566977774806 -2.4 0.0000832451006344463677195
0.216141574566977774806 -2.34 0.0000894531615508103665902
0.216141574566977774806 -2.28 0.0000964287547454340149695
0.216141574566977774806 -2.22 0.000104309803430987481937
0.216141574566977774806 -2.16 0.000113267210595926779293
0.216141574566977774806 -2.1 0.00012351718097554625951
0.216141574566977774806 -2.04 0.000135333537278490172933
0.216141574566977774806 -1.98 0.000149070010668167345227
0.216141574566977774806 -1.92 0.000165189392014301846566
0.216141574566977774806 -1.86 0.000184310975754639627331
0.216141574566977774806 -1.8 0.000207275855234398190018
0.216141574566977774806 -1.74 0.00023525527146849810908
0.216141574566977774806 -1.68 0.000269929369814609309911
0.216141574566977774806 -1.62 0.000313779067940489162444
0.216141574566977774806 -1.56 0.000370625566363674073073
0.216141574566977774806 -1.5 0.00044663309439341771768
0.216141574566977774806 -1.44 0.000552393880934855507138
0.216141574566977774806 -1.38 0.000707636218511253549607
0.216141574566977774806 -1.32 0.000953506397159601887609
0.216141574566977774806 -1.26 0.00139172512898439471089
0.216141574566977774806 -1.2 0.00236035610660720578535
0.216141574566977774806 -1.14 0.00620570712171645480585
0.216141574566977774806 -1.08 0.627226308510899652918
0.216141574566977774806 -1.02 1.01811041532371808496
0.216141574566977774806 -0.96 1.0851625066454415215
0.216141574566977774806 -0.9 0.949426786738557991347
0.216141574566977774806 -0.84 0.792443420372099788446
0.216141574566977774806 -0.78 0.677371318166246046055
0.216141574566977774806 -0.72 0.595756362701618520019
0.216141574566977774806 -0.66 0.535325991541166306508
0.216141574566977774806 -0.6 0.488528633802608105334
0.216141574566977774806 -0.54 0.450942905880518150753
0.216141574566977774806 -0.48 0.419877135800695432758
0.216141574566977774806 -0.42 0.393609759053554222061
0.216141574566977774806 -0.36 0.370988742435919388046
0.216141574566977774806 -0.3 0.351212770926186194699
0.216141574566977774806 -0.24 0.333705945793604920679
0.216141574566977774806 -0.18 0.318042657895427918438
0.216141574566977774806 -0.12 0.303900755055400855416
0.216141574566977774806 -0.06 0.291031483617717472436
0.216141574566977774806 0.0 0.27923918221484658269
0.216141574566977774806 0.06 0.268367590933665837288
0.216141574566977774806 0.12 0.258290215463729786163
0.216141574566977774806 0.18 0.248903300004712268383
0.216141574566977774806 0.24 0.240120894102422113698
0.216141574566977774806 0.3 0.231871019174055430088
0.216141574566977774806 0.36 0.224092872997973898736
0.216141574566977774806 0.42 0.216734671125226335361
0.216141574566977774806 0.48 0.209751952814928335465
0.216141574566977774806 0.54 0.203106285919460086514
0.216141574566977774806 0.6 0.196764243007179788212
0.216141574566977774806 0.66 0.190696527801119889506
0.216141574566977774806 0.72 0.18487734893050400154
0.216141574566977774806 0.78 0.179283855243252264775
0.216141574566977774806 0.84 0.173895694383050525506
0.216141574566977774806 0.9 0.168694628071846671091
0.216141574566977774806 0.96 0.163664253802758190161
0.216141574566977774806 1.02 0.158789702727181100402
0.216141574566977774806 1.08 0.15405746661189640877
0.216141574566977774806 1.14 0.149455174077370429873
0.216141574566977774806 1.2 0.144971445098659202074
0.216141574566977774806 1.26 0.140595743375551475164
0.216141574566977774806 1.32 0.136318260478311137918
0.216141574566977774806 1.38 0.132129792673076183933
0.216141574566977774806 1.44 0.128021653340900503071
0.216141574566977774806 1.5 0.123985570279733019326
0.216141574566977774806 1.56 0.120013603559413778465
0.216141574566977774806 1.62 0.116098060424196952994
0.216141574566977774806 1.68 0.112231401728972015177
0.216141574566977774806 1.74 0.108406185923960161618
0.216141574566977774806 1.8 0.104614934193343005272
0.216141574566977774806 1.86 0.100850079950777148945
0.216141574566977774806 1.92 0.0971038103606591827667
0.216141574566977774806 1.98 0.0933679812442130251203
0.216141574566977774806 2.04 0.0896339247267111083581
0.216141574566977774806 2.1 0.0858922930040727191767
0.216141574566977774806 2.16 0.0821327818462667018444
0.216141574566977774806 2.22 0.0783438377400086966219
0.216141574566977774806 2.28 0.0745122159212756131089
0.216141574566977774806 2.34 0.0706224022141821139862
0.216141574566977774806 2.4 0.0666557886225804092284
0.216141574566977774806 2.46 0.0625894118594094543089
0.216141574566977774806 2.52 0.0583940952330262908348
0.216141574566977774806 2.58 0.0540314199092522093153
0.216141574566977774806 2.64 0.0494485226641304897725
0.216141574566977774806 2.7 0.0445686499889272259182
0.216141574566977774806 2.76 0.0392718204884077471619
0.216141574566977774806 2.82 0.0333496057004232104305
0.216141574566977774806 2.88 0.0263718368649214226483
0.216141574566977774806 2.94 0.0170736624743622597357
0.216141574566977774806 3.0 0.000320800857737461826568

0.246929182572157748543 -3.0 0.0000461319632751527773409
0.246929182572157748543 -2.94 0.0000485454361281344370805
0.246929182572157748543 -2.88 0.0000511625849896016584737
0.246929182572157748543 -2.82 0.0000540078207137041955042
0.246929182572157748543 -2.76 0.0000571094246980568646621
0.246929182572157748543 -2.7 0.0000605003253263821699835
0.246929182572157748543 -2.64 0.0000642190656208249483082
0.246929182572157748543 -2.58 0.0000683107884122806433784
0.246929182572157748543 -2.52 0.0000728295881344549729396
0.246929182572157748543 -2.46 0.0000778393676947906766151
0.246929182572157748543 -2.4 0.0000834170548831912968857
0.246929182572157748543 -2.34 0.0000896557529964235064332
0.246929182572157748543 -2.28 0.0000966691065470682549561
0.246929182572157748543 -2.22 0.000104597135739691699991
0.246929182572157748543 -2.16 0.000113613556336627596146
0.246929182572157748543 -2.1 0.00012393860201777159534
0.246929182572157748543 -2.04 0.00013585165029944719258
0.246929182572157748543 -1.98 0.000149714457270999741039
0.246929182572157748543 -1.92 0.000166001501013919401106
0.246929182572157748543 -1.86 0.000185349923311097622357
0.246929182572157748543 -1.8 0.0002086282048463780323
0.246929182572157748543 -1.74 0.000237051261425457089083
0.246929182572157748543 -1.68 0.00027237234822232276257
0.246929182572157748543 -1.62 0.000317198685066164740234
0.246929182572157748543 -1.56 0.000375584638253214661877
0.246929182572157748543 -1.5 0.00045415172112159335527
0.246929182572157748543 -1.44 0.000564476591956895138801
0.246929182572157748543 -1.38 0.000728665766919028339979
0.246929182572157748543 -1.32 0.000994645567888218602387
0.246929182572157748543 -1.26 0.00148923962772543572613
0.246929182572157748543 -1.2 0.00270128415084804006096
0.246929182572157748543 -1.14 0.0121702539412119975932
0.246929182572157748543 -1.08 0.669341934975204995357
0.246929182572157748543 -1.02 0.935832098826252937821
0.246929182572157748543 -0.96 1.00070013329095280412
0.246929182572157748543 -0.9 0.914790783336233790168
0.246929182572157748543 -0.84 0.786099659282349563781
0.246929182572157748543 -0.78 0.678895103522879573519
0.246929182572157748543 -0.72 0.598927481394360864797
0.246929182572157748543 -0.66 0.538592046501113677721
0.246929182572157748543 -0.6 0.491525081877392415372
0.246929182572157748543 -0.54 0.453613716608091454553
0.246929182572157748543 -0.48 0.422246298468982703784
0.246929182572157748543 -0.42 0.395717847803183289419
0.246929182572157748543 -0.36 0.372875228049725830842
0.246929182572157748543 -0.3 0.352911641249024290792
0.246929182572157748543 -0.24 0.335245220495386506033
0.246929182572157748543 -0.18 0.319445195912978027395
0.246929182572157748543 -0.12 0.305185251481009668092
0.246929182572157748543 -0.06 0.292213191621806862129
0.246929182572157748543 0.0 0.280330697921759284473
0.246929182572157748543 0.06 0.269379360904028909429
0.246929182572157748543 0.12 0.259230965026892903273
0.246929182572157748543 0.18 0.249780405290877961493
0.246929182572157748543 0.24 0.240940566416226488122
0.246929182572157748543 0.3 0.232638584536532226618
0.246929182572157748543 0.36 0.224812900283474483019
0.246929182572157748543 0.42 0.21741110111076838243
0.246929182572157748543 0.48 0.210388203838568715428
0.246929182572157748543 0.54 0.20370534634437138446
0.246929182572157748543 0.6 0.197328714851486615843
0.246929182572157748543 0.66 0.19122870897276502963
0.246929182572157748543 0.72 0.185379260130680240443
0.246929182572157748543 0.78 0.179757284767217628768
0.246929182572157748543 0.84 0.174342220357210784388
0.246929182572157748543 0.9 0.169115654933023295036
0.246929182572157748543 0.96 0.164061020107057008336
0.246929182572157748543 1.02 0.159163319630585378956
0.246929182572157748543 1.08 0.154408913576511924534
0.246929182572157748543 1.14 0.149785322491892969702
0.246929182572157748543 1.2 0.145281063735643067868
0.246929182572157748543 1.26 0.140885506962894857374
0.246929182572157748543 1.32 0.13658876389166601318
0.246929182572157748543 1.38 0.132381541511065434775
0.246929182572157748543 1.44 0.128255087624921125073
0.246929182572157748543 1.5 0.124201055903286709559
0.246929182572157748543 1.56 0.120211437102080040102
0.246929182572157748543 1.62 0.11627846150509204597
0.246929182572157748543 1.68 0.112394542015102061991
0.246929182572157748543 1.74 0.108552143870956053974
0.246929182572157748543 1.8 0.10474373197613595646
0.246929182572157748543 1.86 0.100961647561729493789
0.246929182572157748543 1.92 0.0971980139119136581416
0.246929182572157748543 1.98 0.093444573542750720009
0.246929182572157748543 2.04 0.0896925717288307315734
0.246929182572157748543 2.1 0.0859325250960469760571
0.246929182572157748543 2.16 0.0821539846607530956832
0.246929182572157748543 2.22 0.0783452231090282078087
0.246929182572157748543 2.28 0.0744927721192546685474
0.246929182572157748543 2.34 0.0705808401232910408177
0.246929182572157748543 2.4 0.066590440163819158581
0.246929182572157748543 2.46 0.0624981100289493125484
0.246929182572157748543 2.52 0.0582739534183037108804
0.246929182572157748543 2.58 0.0538784795691099230711
0.246929182572157748543 2.64 0.049257183515466071457
0.246929182572157748543 2.7 0.0443304982080940637791
0.246929182572157748543 2.76 0.0389732060202173805124
0.246929182572157748543 2.82 0.0329654943920676508113
0.246929182572157748543 2.88 0.0258452464272232837547
0.246929182572157748543 2.94 0.0161885318409267655562
0.246929182572157748543 3.0 0.00028142021492788020385

0.27771679057733772228 -3.0 0.0000461823139138399147724
0.27771679057733772228 -2.94 0.0000486020899959138795882
0.27771679057733772228 -2.88 0.0000512265460977459716334
0.27771679057733772228 -2.82 0.000054080290582764450544
0.27771679057733772228 -2.76 0.0000571918493085901181625
0.27771679057733772228 -2.7 0.0000605944553375077960172
0.27771679057733772228 -2.64 0.0000643270342589320893969
0.27771679057733772228 -2.58 0.0000684351967156879923669
0.27771679057733772228 -2.52 0.0000729736796238176724335
0.27771679057733772228 -2.46 0.000078007169818086135232
0.27771679057733772228 -2.4 0.000083613629172820257989
0.27771679057733772228 -2.34 0.0000898875210705269137414
0.27771679057733772228 -2.28 0.0000969443003074305436233
0.27771679057733772228 -2.22 0.000104926041052971582334
0.27771679057733772228 -2.16 0.000114010899308957702003
0.27771679057733772228 -2.1 0.000124422665020224082279
0.27771679057733772228 -2.04 0.000136447619493751376104
0.27771679057733772228 -1.98 0.000150456969417310926883
0.27771679057733772228 -1.92 0.00016693900381636152788
0.27771679057733772228 -1.86 0.000186552083330224005686
0.27771679057733772228 -1.8 0.000210197421096813898797
0.27771679057733772228 -1.74 0.000239142484219226829992
0.27771679057733772228 -1.68 0.000275229343229097066464
0.27771679057733772228 -1.62 0.000321220248585016281112
0.27771679057733772228 -1.56 0.000381460055288801928307
0.27771679057733772228 -1.5 0.000463150616094405838748
0.27771679057733772228 -1.44 0.000579151529630703291986
0.27771679057733772228 -1.38 0.000754785656561893699996
0.27771679057733772228 -1.32 0.00104775677782085768287
0.27771679057733772228 -1.26 0.00162530759194725682029
0.27771679057733772228 -1.2 0.00329868867114955240491
0.27771679057733772228 -1.14 0.275220071822342220476
0.27771679057733772228 -1.08 0.671031928224940659617
0.27771679057733772228 -1.02 0.866922822000784517012
0.27771679057733772228 -0.96 0.9283139262422685733
0.27771679057733772228 -0.9 0.8767381012781002272
0.27771679057733772228 -0.84 0.775330312799979001959
0.27771679057733772228 -0.78 0.678565147529049262518
0.27771679057733772228 -0.72 0.601550307745884292478
0.27771679057733772228 -0.66 0.541820574833551938463
0.27771679057733772228 -0.6 0.494675672380134771495
0.27771679057733772228 -0.54 0.456505683714827612532
0.27771679057733772228 -0.48 0.424853625351378560299
0.27771679057733772228 -0.42 0.398060793818930062689
0.27771679057733772228 -0.36 0.374985232257631428807
0.27771679057733772228 -0.3 0.35481986033996894624
0.27771679057733772228 -0.24 0.336979289525194990826
0.27771679057733772228 -0.18 0.321028583745025661292
0.27771679057733772228 -0.12 0.306637608747419534046
0.27771679057733772228 -0.06 0.293550871788162978226
0.27771679057733772228 0.0 0.281567346735259342442
0.27771679057733772228 0.06 0.270526425010656584482
0.27771679057733772228 0.12 0.260298068530801828841
0.27771679057733772228 0.18 0.250775669758730952684
0.27771679057733772228 0.24 0.241870956047872166752
0.27771679057733772228 0.3 0.233510027475769536968
0.27771679057733772228 0.36 0.225630514054058996144
0.27771679057733772228 0.42 0.218179306181327713951
0.27771679057733772228 0.48 0.211110855792814888807
0.27771679057733772228 0.54 0.204385801540144552543
0.27771679057733772228 0.6 0.197969909572959445282
0.27771679057733772228 0.66 0.191833237511934109219
0.27771679057733772228 0.72 0.185949400560149955233
0.27771679057733772228 0.78 0.18029505694659315553
0.27771679057733772228 0.84 0.174849414826609241827
0.27771679057733772228 0.9 0.169593861015020717057
0.27771679057733772228 0.96 0.164511647785248835253
0.27771679057733772228 1.02 0.159587619912302346573
0.27771679057733772228 1.08 0.154808004828173295795
0.27771679057733772228 1.14 0.150160182449241485084
0.27771679057733772228 1.2 0.145632568610157780743
0.27771679057733772228 1.26 0.141214425313400709142
0.27771679057733772228 1.32 0.136895757891802893114
0.27771679057733772228 1.38 0.132667200223547581776
0.27771679057733772228 1.44 0.128519901261093895974
0.27771679057733772228 1.5 0.124445437844889527569
0.27771679057733772228 1.56 0.120435718474552137566
0.27771679057733772228 1.62 0.116482902314189917551
0.27771679057733772228 1.68 0.112579309402727528265
0.27771679057733772228 1.74 0.108717343348692389799
0.27771679057733772228 1.8 0.104889381414169547825
0.27771679057733772228 1.86 0.101087669483663609086
0.27771679057733772228 1.92 0.0973042357740816419008
0.27771679057733772228 1.98 0.0935307211902364906126
0.27771679057733772228 2.04 0.0897582421391238969567
0.27771679057733772228 2.1 0.0859771783351485608582
0.27771679057733772228 2.16 0.0821769117657917480334
0.27771679057733772228 2.22 0.0783455104993539567079
0.27771679057733772228 2.28 0.0744692553083898415309
0.27771679057733772228 2.34 0.0705320191808935194211
0.27771679057733772228 2.4 0.0665143855914169383112
0.27771679057733772228 2.46 0.0623922931358117490074
0.27771679057733772228 2.52 0.0581350127183128871108
0.27771679057733772228 2.58 0.0537018093189300941857
0.27771679057733772228 2.64 0.0490362002552361874236
0.27771679057733772228 2.7 0.0440552786010824441197
0.27771679057733772228 2.76 0.0386275373714640034266
0.27771679057733772228 2.82 0.0325192202300311278572
0.27771679057733772228 2.88 0.0252278833715408781235
0.27771679057733772228 2.94 0.0151104240603458914401
0.27771679057733772228 3.0 0.000250808265962149923667

0.308504398582517696017 -3.0 0.0000462388638948868333175
0.308504398582517696017 -2.94 0.0000486657399936956939252
0.308504398582517696017 -2.88 0.00005129843101467227299
0.308504398582517696017 -2.82 0.0000541617695077561320728
0.308504398582517696017 -2.76 0.0000572845590684022115795
0.308504398582517696017 -2.7 0.0000607003792664063047941
0.308504398582517696017 -2.64 0.0000644484095196988120211
0.308504398582517696017 -2.58 0.000068575338079440660301
0.308504398582517696017 -2.52 0.0000731360913008996094825
0.308504398582517696017 -2.46 0.000078196433319481514943
0.308504398582517696017 -2.4 0.0000838355100333201343052
0.308504398582517696017 -2.34 0.0000901493450124073282429
0.308504398582517696017 -2.28 0.0000972554740176571165153
0.308504398582517696017 -2.22 0.00010529874074496542594
0.308504398582517696017 -2.16 0.000114461214058614733601
0.308504398582517696017 -2.1 0.000124972027080183071968
0.308504398582517696017 -2.04 0.000137125079529432320667
0.308504398582517696017 -1.98 0.000151302612538498992399
0.308504398582517696017 -1.92 0.000168009103927689882659
0.308504398582517696017 -1.86 0.000187927963029293346034
0.308504398582517696017 -1.8 0.000211999278223868898155
0.308504398582517696017 -1.74 0.000241553417801176824422
0.308504398582517696017 -1.68 0.000278539961702964193008
0.308504398582517696017 -1.62 0.000325911106901045720951
0.308504398582517696017 -1.56 0.00038837132740717716294
0.308504398582517696017 -1.5 0.000473867496112303742346
0.308504398582517696017 -1.44 0.000596944613999390142909
0.308504398582517696017 -1.38 0.000787376118073844504442
0.308504398582517696017 -1.32 0.00111745271062310438061
0.308504398582517696017 -1.26 0.00182490484748236127793
0.308504398582517696017 -1.2 0.00465474884959907815802
0.308504398582517696017 -1.14 0.395539855014337637525
0.308504398582517696017 -1.08 0.656834910124289814944
0.308504398582517696017 -1.02 0.808408188380667980022
0.308504398582517696017 -0.96 0.865954638860978718052
0.308504398582517696017 -0.9 0.837841793194260650162
0.308504398582517696017 -0.84 0.760577274086408909836
0.308504398582517696017 -0.78 0.675953053771590568738
0.308504398582517696017 -0.72 0.603281547358993294573
0.308504398582517696017 -0.66 0.544814080793109422301
0.308504398582517696017 -0.6 0.497870861871422477306
0.308504398582517696017 -0.54 0.459556954095137613561
0.308504398582517696017 -0.48 0.427663201604063858988
0.308504398582517696017 -0.42 0.400617140833778302912
0.308504398582517696017 -0.36 0.377305624322243215121
0.308504398582517696017 -0.3 0.356929411090767691318
0.308504398582517696017 -0.24 0.338903281356958533384
0.308504398582517696017 -0.18 0.322789936618270015276
0.308504398582517696017 -0.12 0.308256203229071451531
0.308504398582517696017 -0.06 0.295043736223078292713
0.308504398582517696017 0.0 0.282948896547207294793
0.308504398582517696017 0.06 0.271808896705553518584
0.308504398582517696017 0.12 0.261491837378803868283
0.308504398582517696017 0.18 0.251889610669726126453
0.308504398582517696017 0.24 0.242912635270526686125
0.308504398582517696017 0.3 0.234485988739205555905
0.308504398582517696017 0.36 0.226546378067504545311
0.308504398582517696017 0.42 0.219039963752923446128
0.308504398582517696017 0.48 0.211920560904210221664
0.308504398582517696017 0.54 0.205148275642077028019
0.308504398582517696017 0.6 0.198688432924894967303
0.308504398582517696017 0.66 0.192510690248344687955
0.308504398582517696017 0.72 0.186588322110903973018
0.308504398582517696017 0.78 0.180897699723287868291
0.308504398582517696017 0.84 0.17541776578426266044
0.308504398582517696017 0.9 0.170129699126297767219
0.308504398582517696017 0.96 0.16501655426877880455
0.308504398582517696017 1.02 0.160062989178186368931
0.308504398582517696017 1.08 0.155255081834839423774
0.308504398582517696017 1.14 0.15058006888440559419
0.308504398582517696017 1.2 0.146026235280476587657
0.308504398582517696017 1.26 0.141582731541190581853
0.308504398582517696017 1.32 0.137239453746281128814
0.308504398582517696017 1.38 0.132986933929855703733
0.308504398582517696017 1.44 0.12881621824842969928
0.308504398582517696017 1.5 0.124718799709956137717
0.308504398582517696017 1.56 0.12068650041843664279
0.308504398582517696017 1.62 0.116711381569386046187
0.308504398582517696017 1.68 0.112785692450237241094
0.308504398582517696017 1.74 0.108901725607938777072
0.308504398582517696017 1.8 0.105051770058302161154
0.308504398582517696017 1.86 0.101227984586379558744
0.308504398582517696017 1.92 0.097422273446491138457
0.308504398582517696017 1.98 0.0936261616264013478882
0.308504398582517696017 2.04 0.0898306299651729264024
0.308504398582517696017 2.1 0.0860258929416143931624
0.308504398582517696017 2.16 0.0822011420860706850754
0.308504398582517696017 2.22 0.0783442098491262636894
0.308504398582517696017 2.28 0.0744410843740710716698
0.308504398582517696017 2.34 0.0704752629938222702446
0.308504398582517696017 2.4 0.0664268202875053519577
0.308504398582517696017 2.46 0.0622710220828234137192
0.308504398582517696017 2.52 0.0579761616884200299519
0.308504398582517696017 2.58 0.0535000419336641206831
0.308504398582517696017 2.64 0.0487838783188135627994
0.308504398582517696017 2.7 0.0437408063238797662838
0.308504398582517696017 2.76 0.0382317579841709241107
0.308504398582517696017 2.82 0.0320059606719235592064
0.308504398582517696017 2.88 0.0245099157600574171653
0.308504398582517696017 2.94 0.013788759185041118358
0.308504398582517696017 3.0 0.000226350675774082153826

0.339292006587697669754 -3.0 0.0000463017116353455416941
0.339292006587697669754 -2.94 0.0000487365041823704557118
0.339292006587697669754 -2.88 0.0000513783820169188854317
0.339292006587697669754 -2.82 0.0000542524297992030137789
0.339292006587697669754 -2.76 0.0000573877637833534678472
0.339292006587697669754 -2.7 0.0000608183540613906599794
0.339292006587697669754 -2.64 0.0000645838560867197968191
0.339292006587697669754 -2.58 0.0000687316049313063447336
0.339292006587697669754 -2.52 0.0000733173136268760821345
0.339292006587697669754 -2.46 0.0000784077761738015387641
0.339292006587697669754 -2.4 0.000084083483062078683077
0.339292006587697669754 -2.34 0.0000904422333412852572775
0.339292006587697669754 -2.28 0.0000976039364859711479772
0.339292006587697669754 -2.22 0.000105716599980635907675
0.339292006587697669754 -2.16 0.000114966785801954903657
0.339292006587697669754 -2.1 0.000125589775243973015617
0.339292006587697669754 -2.04 0.000137888272052416469834
0.339292006587697669754 -1.98 0.000152256602567037664513
0.339292006587697669754 -1.92 0.000169220301968757920011
0.339292006587697669754 -1.86 0.000189490051712769777731
0.339292006587697669754 -1.8 0.000214051499877088336946
0.339292006587697669754 -1.74 0.000244313726403124969667
0.339292006587697669754 -1.68 0.00028235128244440256995
0.339292006587697669754 -1.62 0.000331355416253354117931
0.339292006587697669754 -1.56 0.000396478806154187492594
0.339292006587697669754 -1.5 0.00048662361756370128533
0.339292006587697669754 -1.44 0.000618592787546043581352
0.339292006587697669754 -1.38 0.000828465678689934156009
0.339292006587697669754 -1.32 0.00121147976657474906964
0.339292006587697669754 -1.26 0.00214429728951657906453
0.339292006587697669754 -1.2 0.0149691395909606227718
0.339292006587697669754 -1.14 0.44357367112983204999
0.339292006587697669754 -1.08 0.636250367793047580495
0.339292006587697669754 -1.02 0.75807098330961868171
0.339292006587697669754 -0.96 0.811819488395140565164
0.339292006587697669754 -0.9 0.799744522371679404869
0.339292006587697669754 -0.84 0.742700930280026096678
0.339292006587697669754 -0.78 0.670862801954709045673
0.339292006587697669754 -0.72 0.603807196700244278876
0.339292006587697669754 -0.66 0.547359205595967789184
0.339292006587697669754 -0.6 0.500984061817045021469
0.339292006587697669754 -0.54 0.462693573602104892127
0.339292006587697669754 -0.48 0.43063117629536975394
0.339292006587697669754 -0.42 0.403360435970860685529
0.339292006587697669754 -0.36 0.379820232611434340269
0.339292006587697669754 -0.3 0.359230292681669718117
0.339292006587697669754 -0.24 0.341011031437370775005
0.339292006587697669754 -0.18 0.324725492772267699729
0.339292006587697669754 -0.12 0.310038902581692127743
0.339292006587697669754 -0.06 0.296690653318598300025
0.339292006587697669754 0.0 0.284474892689827248799
0.339292006587697669754 0.06 0.273226764026719411317
0.339292006587697669754 0.12 0.262812582069897871668
0.339292006587697669754 0.18 0.253122697966284755691
0.339292006587697669754 0.24 0.244066230428429044984
0.339292006587697669754 0.3 0.235567136806924017093
0.339292006587697669754 0.36 0.227561196694708671584
0.339292006587697669754 0.42 0.219993790648308303647
0.339292006587697669754 0.48 0.212818042704644477132
0.339292006587697669754 0.54 0.205993496117414901078
0.339292006587697669754 0.6 0.199484984719107939927
0.339292006587697669754 0.66 0.19326172496523699972
0.339292006587697669754 0.72 0.187296646735896478538
0.339292006587697669754 0.78 0.181565792589697147946
0.339292006587697669754 0.84 0.176047829900662726178
0.339292006587697669754 0.9 0.170723692115495131815
0.339292006587697669754 0.96 0.165576202468431313108
0.339292006587697669754 1.02 0.160589853270387288443
0.339292006587697669754 1.08 0.155750528602870090001
0.339292006587697669754 1.14 0.151045325844655827725
0.339292006587697669754 1.2 0.146462373811223897229
0.339292006587697669754 1.26 0.141990696645874623205
0.339292006587697669754 1.32 0.137620070642424358796
0.339292006587697669754 1.38 0.133340916089205678164
0.339292006587697669754 1.44 0.129144184848997315225
0.339292006587697669754 1.5 0.125021250498459212799
0.339292006587697669754 1.56 0.120963835910166826853
0.339292006587697669754 1.62 0.116963925654925804584
0.339292006587697669754 1.68 0.113013646681927991419
0.339292006587697669754 1.74 0.109105205490398053385
0.339292006587697669754 1.8 0.105230784663664207806
0.339292006587697669754 1.86 0.101382417813282676146
0.339292006587697669754 1.92 0.0975519007369427579795
0.339292006587697669754 1.98 0.0937306218110812788995
0.339292006587697669754 2.04 0.0899093944356078249971
0.339292006587697669754 2.1 0.0860782566111602435129
0.339292006587697669754 2.16 0.0822261855497390829209
0.339292006587697669754 2.22 0.0783407451714831225704
0.339292006587697669754 2.28 0.0744075886553420096756
0.339292006587697669754 2.34 0.0704097873078708262554
0.339292006587697669754 2.4 0.0663268416536205812491
0.339292006587697669754 2.46 0.0621332259468585737578
0.339292006587697669754 2.52 0.0577961145120802389571
0.339292006587697669754 2.58 0.0532716142027671823241
0.339292006587697669754 2.64 0.0484982471937412032412
0.339292006587697669754 2.7 0.0433844876737506637461
0.339292006587697669754 2.76 0.037782230354784455598
0.339292006587697669754 2.82 0.0314198917456377397289
0.339292006587697669754 2.88 0.0236786596911863975077
0.339292006587697669754 2.94 0.0121373505779872172221
0.339292006587697669754 3.0 0.000206376248801889327139

0.370079614592877643491 -3.0 0.0000463709669566009282189
0.370079614592877643491 -2.94 0.000048814514461387910124
0.370079614592877643491 -2.88 0.0000514665582602748458742
0.370079614592877643491 -2.82 0.0000543524644715583629867
0.370079614592877643491 -2.76 0.0000575016988102474238383
0.370079614592877643491 -2.7 0.0000609486684144981263223
0.370079614592877643491 -2.64 0.000064733561208023905626
0.370079614592877643491 -2.58 0.0000689044396869651282876
0.370079614592877643491 -2.52 0.0000735179006367989942066
0.370079614592877643491 -2.46 0.0000786418979813175908992
0.370079614592877643491 -2.4 0.0000843584397671276335595
0.370079614592877643491 -2.34 0.0000907673336108404827698
0.370079614592877643491 -2.28 0.0000979911814301142611219
0.370079614592877643491 -2.22 0.000106181584980183788036
0.370079614592877643491 -2.16 0.000115530241055163164504
0.370079614592877643491 -2.1 0.00012627947308039806362
0.370079614592877643491 -2.04 0.000138742118152420684385
0.370079614592877643491 -1.98 0.000153327190813205849191
0.370079614592877643491 -1.92 0.000170582585350402650454
0.370079614592877643491 -1.86 0.000191253144465797690417
0.370079614592877643491 -1.8 0.000216378798860055917789
0.370079614592877643491 -1.74 0.000247459337427017582433
0.370079614592877643491 -1.68 0.000286725769208763239223
0.370079614592877643491 -1.62 0.000337658778027530501498
0.370079614592877643491 -1.56 0.000405981636005468351706
0.370079614592877643491 -1.5 0.000501841152432206682341
0.370079614592877643491 -1.44 0.000645123440880226447835
0.370079614592877643491 -1.38 0.000881207608711603997302
0.370079614592877643491 -1.32 0.00134410477713650804314
0.370079614592877643491 -1.26 0.00274790592239320351577
0.370079614592877643491 -1.2 0.227923021386640089053
0.370079614592877643491 -1.14 0.463331375923027979741
0.370079614592877643491 -1.08 0.613440928490174597503
0.370079614592877643491 -1.02 0.714262363380567874541
0.370079614592877643491 -0.96 0.764434055114386437388
0.370079614592877643491 -0.9 0.763355603685175884108
0.370079614592877643491 -0.84 0.722682438381451720194
0.370079614592877643491 -0.78 0.663349262093934473997
0.370079614592877643491 -0.72 0.602885349798751982456
0.370079614592877643491 -0.66 0.549242916193940957087
0.370079614592877643491 -0.6 0.503875504870201030779
0.370079614592877643491 -0.54 0.465829812324700333347
0.370079614592877643491 -0.48 0.433705450662485885249
0.370079614592877643491 -0.42 0.406258695615091339134
0.370079614592877643491 -0.36 0.382509233136462805581
0.370079614592877643491 -0.3 0.361710126711255621759
0.370079614592877643491 -0.24 0.343294840839461191448
0.370079614592877643491 -0.18 0.32683055141294620456
0.370079614592877643491 -0.12 0.311982892813065158327
0.370079614592877643491 -0.06 0.298490090428634129015
0.370079614592877643491 0.0 0.286144643086251821959
0.370079614592877643491 0.06 0.274779905397083094753
0.370079614592877643491 0.12 0.264260544507801368489
0.370079614592877643491 0.18 0.254475434882047212916
0.370079614592877643491 0.24 0.245332377742584418048
0.370079614592877643491 0.3 0.236754208547803940052
0.370079614592877643491 0.36 0.228675768434152859401
0.370079614592877643491 0.42 0.221041589984886322242
0.370079614592877643491 0.48 0.213804101594082953929
0.370079614592877643491 0.54 0.206922243187058576822
0.370079614592877643491 0.6 0.200360309247149161551
0.370079614592877643491 0.66 0.194087068184545758806
0.370079614592877643491 0.72 0.188075062156899428325
0.370079614592877643491 0.78 0.18229998560765742823
0.370079614592877643491 0.84 0.176740207350195545139
0.370079614592877643491 0.9 0.171376383404461053589
0.370079614592877643491 0.96 0.166191125634251843822
0.370079614592877643491 1.02 0.161168687836029522095
0.370079614592877643491 1.08 0.156294779992432975811
0.370079614592877643491 1.14 0.151556331229069756088
0.370079614592877643491 1.2 0.146941311148223210064
0.370079614592877643491 1.26 0.142438601324244804664
0.370079614592877643491 1.32 0.138037852644495867451
0.370079614592877643491 1.38 0.133729359720189018811
0.370079614592877643491 1.44 0.129503943693749452526
0.370079614592877643491 1.5 0.125352883932763477134
0.370079614592877643491 1.56 0.121267795397202880654
0.370079614592877643491 1.62 0.117240537288014433541
0.370079614592877643491 1.68 0.113263140757696531519
0.370079614592877643491 1.74 0.109327693651787567438
0.370079614592877643491 1.8 0.105426266888378030897
0.370079614592877643491 1.86 0.101550771999821114105
0.370079614592877643491 1.92 0.0976928570987210747548
0.370079614592877643491 1.98 0.0938437666887773306905
0.370079614592877643491 2.04 0.0899941345451302456643
0.370079614592877643491 2.1 0.0861337987115868451014
0.370079614592877643491 2.16 0.0822514890825288738431
0.370079614592877643491 2.22 0.0783344690516509276096
0.370079614592877643491 2.28 0.0743680156038639131058
0.370079614592877643491 2.34 0.0703347120526263150925
0.370079614592877643491 2.4 0.0662134013847266012205
0.370079614592877643491 2.46 0.0619776695433705916207
0.370079614592877643491 2.52 0.0575933929545291876588
0.370079614592877643491 2.58 0.0530147272019556506412
0.370079614592877643491 2.64 0.0481770493507739107179
0.370079614592877643491 2.7 0.0429833368993548070947
0.370079614592877643491 2.76 0.0372746687238899850815
0.370079614592877643491 2.82 0.0307538852715687414873
0.370079614592877643491 2.88 0.0227175956324719548378
0.370079614592877643491 2.94 0.00998503148839705473869
0.370079614592877643491 3.0 0.00018976761691248459001

0.400867222598057617228 -3.0 0.0000464467514179311873032
0.400867222598057617228 -2.94 0.0000488999170216461643995
0.400867222598057617228 -2.88 0.0000515631363938014671124
0.400867222598057617228 -2.82 0.0000544620880760721748215
0.400867222598057617228 -2.76 0.0000576266261889407563713
0.400867222598057617228 -2.7 0.0000610914819978452615253
0.400867222598057617228 -2.64 0.0000648979226031429175914
0.400867222598057617228 -2.58 0.000069094337643134200423
0.400867222598057617228 -2.52 0.000073738473955782641549
0.400867222598057617228 -2.46 0.0000788995855930550948995
0.400867222598057617228 -2.4 0.0000846613855292456340619
0.400867222598057617228 -2.34 0.0000911259438166283761616
0.400867222598057617228 -2.28 0.0000984185281844305235507
0.400867222598057617228 -2.22 0.00010669593525315588688
0.400867222598057617228 -2.16 0.000116154584115281479715
0.400867222598057617228 -2.1 0.000127045216600103366383
0.400867222598057617228 -2.04 0.000139692306182807213577
0.400867222598057617228 -1.98 0.000154521815369927641134
0.400867222598057617228 -1.92 0.000172107663355015972615
0.400867222598057617228 -1.86 0.000193234749354062346294
0.400867222598057617228 -1.8 0.000219007261593356235449
0.400867222598057617228 -1.74 0.000251033849935310570696
0.400867222598057617228 -1.68 0.000291736061800579822527
0.400867222598057617228 -1.62 0.000344952414198295000474
0.400867222598057617228 -1.56 0.000417139682033890393795
0.400867222598057617228 -1.5 0.000520094779540743576572
0.400867222598057617228 -1.44 0.000678049550851646526663
0.400867222598057617228 -1.38 0.000950756469829927958862
0.400867222598057617228 -1.32 0.00154499550451388352766
0.400867222598057617228 -1.26 0.00450659432707301574448
0.400867222598057617228 -1.2 0.299573508929754059977
0.400867222598057617228 -1.14 0.469062095695903403658
0.400867222598057617228 -1.08 0.590338535640277628885
0.400867222598057617228 -1.02 0.675743222771040301589
0.400867222598057617228 -0.96 0.722620896271980164111
0.400867222598057617228 -0.9 0.729101799359301532011
0.400867222598057617228 -0.84 0.701416922644839148372
0.400867222598057617228 -0.78 0.653670616934567385034
0.400867222598057617228 -0.72 0.600378142842345884256
0.400867222598057617228 -0.66 0.550272355435887570411
0.400867222598057617228 -0.6 0.506399150755007894677
0.400867222598057617228 -0.54 0.468869893299076670667
0.400867222598057617228 -0.48 0.436825661000947467487
0.400867222598057617228 -0.42 0.409274123293015593366
0.400867222598057617228 -0.36 0.385348865306009104147
0.400867222598057617228 -0.3 0.36435395076697418695
0.400867222598057617228 -0.24 0.345745279046759190586
0.400867222598057617228 -0.18 0.329099250641461850186
0.400867222598057617228 -0.12 0.314084641989400627564
0.400867222598057617228 -0.06 0.300440070622878879528
0.400867222598057617228 0.0 0.287957178067054881738
0.400867222598057617228 0.06 0.276468024889746885052
0.400867222598057617228 0.12 0.265835879122802333585
0.400867222598057617228 0.18 0.25594824481168098545
0.400867222598057617228 0.24 0.246711702397043307036
0.400867222598057617228 0.3 0.238047966060944435792
0.400867222598057617228 0.36 0.229890912097301823515
0.400867222598057617228 0.42 0.222184222537201009352
0.400867222598057617228 0.48 0.214879613602030436495
0.400867222598057617228 0.54 0.207935366528205274106
0.400867222598057617228 0.6 0.201315235171285981806
0.400867222598057617228 0.66 0.194987521671983029516
0.400867222598057617228 0.72 0.188924332351113674906
0.400867222598057617228 0.78 0.183101000640246212146
0.400867222598057617228 0.84 0.177495570095375026374
0.400867222598057617228 0.9 0.172088409391073676542
0.400867222598057617228 0.96 0.166861877893640380514
0.400867222598057617228 1.02 0.16180001150036313004
0.400867222598057617228 1.08 0.156888306957141413337
0.400867222598057617228 1.14 0.152113507269856052192
0.400867222598057617228 1.2 0.147463423205429051087
0.400867222598057617228 1.26 0.142926777943172990691
0.400867222598057617228 1.32 0.138493075941088040468
0.400867222598057617228 1.38 0.134152470771933628783
0.400867222598057617228 1.44 0.129895672966635735959
0.400867222598057617228 1.5 0.125713827096385157819
0.400867222598057617228 1.56 0.121598431769244801333
0.400867222598057617228 1.62 0.117541227014880032849
0.400867222598057617228 1.68 0.113534120632337811648
0.400867222598057617228 1.74 0.10956908934690909854
0.400867222598057617228 1.8 0.105638059478977514806
0.400867222598057617228 1.86 0.101732813896399352222
0.400867222598057617228 1.92 0.0978448495138326241329
0.400867222598057617228 1.98 0.0939652313919376185773
0.400867222598057617228 2.04 0.0900844113199946733021
0.400867222598057617228 2.1 0.0861919912681013664089
0.400867222598057617228 2.16 0.0822764266400332224175
0.400867222598057617228 2.22 0.0783246496576406773145
0.400867222598057617228 2.28 0.0743215078653528255685
0.400867222598057617228 2.34 0.0702490309828407123812
0.400867222598057617228 2.4 0.0660853327955229418062
0.400867222598057617228 2.46 0.0618029700259717352618
0.400867222598057617228 2.52 0.0573663233417806680499
0.400867222598057617228 2.58 0.0527273185626003191996
0.400867222598057617228 2.64 0.0478176632498921312573
0.400867222598057617228 2.7 0.0425338585331417917695
0.400867222598057617228 2.76 0.0367039945074318314392
0.400867222598057617228 2.82 0.0299992304527340913852
0.400867222598057617228 2.88 0.0216045282776412111999
0.400867222598057617228 2.94 0.00686629609520109263883
0.400867222598057617228 3.0 0.0001757499262084374678

0.431654830603237590965 -3.0 0.000046529198688789768053
0.431654830603237590965 -2.94 0.0000489928728526258383394
0.431654830603237590965 -2.88 0.0000516683112496565711311
0.431654830603237590965 -2.82 0.0000545815376395973598924
0.431654830603237590965 -2.76 0.0000577628359228517141605
0.431654830603237590965 -2.7 0.0000612474593052933231935
0.431654830603237590965 -2.64 0.0000650773821287534107295
0.431654830603237590965 -2.58 0.0000693018502844060273115
0.431654830603237590965 -2.52 0.0000739797274090258481431
0.431654830603237590965 -2.46 0.0000791817195977844850446
0.431654830603237590965 -2.4 0.0000849934488304724976285
0.431654830603237590965 -2.34 0.0000915195256926438744188
0.431654830603237590965 -2.28 0.000098888586953955563504
0.431654830603237590965 -2.22 0.000107262192279190891824
0.431654830603237590965 -2.16 0.000116843240449922218059
0.431654830603237590965 -2.1 0.000127891701360240119931
0.431654830603237590965 -2.04 0.000140744752248424697215
0.431654830603237590965 -1.98 0.000155849839818818432903
0.431654830603237590965 -1.92 0.000173809259354146210932
0.431654830603237590965 -1.86 0.000195454540304415733617
0.431654830603237590965 -1.8 0.000221969336189802385859
0.431654830603237590965 -1.74 0.00025508897962344804948
0.431654830603237590965 -1.68 0.000297473984470807055005
0.431654830603237590965 -1.62 0.00035341024265501345723
0.431654830603237590965 -1.56 0.000430303684655835039829
0.431654830603237590965 -1.5 0.000542196770326858832735
0.431654830603237590965 -1.44 0.000719653991717639219945
0.431654830603237590965 -1.38 0.00104622955411025211614
0.431654830603237590965 -1.32 0.00188988901211309711068
0.431654830603237590965 -1.26 0.112041102558659830568
0.431654830603237590965 -1.2 0.335089633737922013032
0.431654830603237590965 -1.14 0.467200929095520292763
0.431654830603237590965 -1.08 0.567851646089030919527
0.431654830603237590965 -1.02 0.641569127326390581563
0.431654830603237590965 -0.96 0.685445006189293488381
0.431654830603237590965 -0.9 0.697121256928046906839
0.431654830603237590965 -0.84 0.679622892098642223157
0.431654830603237590965 -0.78 0.642206438673383842898
0.431654830603237590965 -0.72 0.596263056631184270844
0.431654830603237590965 -0.66 0.550294551037571069801
0.431654830603237590965 -0.6 0.508412089454520230093
0.431654830603237590965 -0.54 0.471711131688080600293
0.431654830603237590965 -0.48 0.439923761777098806143
0.431654830603237590965 -0.42 0.412362874331426960058
0.431654830603237590965 -0.36 0.388311026028203402131
0.431654830603237590965 -0.3 0.367143789405348681145
0.431654830603237590965 -0.24 0.348350891501405978407
0.431654830603237590965 -0.18 0.331524373386098734278
0.431654830603237590965 -0.12 0.316339720957009111041
0.431654830603237590965 -0.06 0.302537994702363658609
0.431654830603237590965 0.0 0.289911120415251769189
0.431654830603237590965 0.06 0.278290595269926543233
0.431654830603237590965 0.12 0.2675386079198937099
0.431654830603237590965 0.18 0.257541536242680120479
0.431654830603237590965 0.24 0.248204832655093682427
0.431654830603237590965 0.3 0.23944918311512526203
0.431654830603237590965 0.36 0.231207483680537789762
0.431654830603237590965 0.42 0.223422600334091761349
0.431654830603237590965 0.48 0.216045484072217329281
0.431654830603237590965 0.54 0.209033785699278959028
0.431654830603237590965 0.6 0.202350673047021381901
0.431654830603237590965 0.66 0.195963950196568411038
0.431654830603237590965 0.72 0.189845283653764232007
0.431654830603237590965 0.78 0.18396960896370762347
0.431654830603237590965 0.84 0.178314644324543998349
0.431654830603237590965 0.9 0.172860446765602892918
0.431654830603237590965 0.96 0.167589098180772896824
0.431654830603237590965 1.02 0.162484399440124922797
0.431654830603237590965 1.08 0.157531627935616879817
0.431654830603237590965 1.14 0.152717325738616015776
0.431654830603237590965 1.2 0.14802911837068799298
0.431654830603237590965 1.26 0.143455572381972505638
0.431654830603237590965 1.32 0.138986025217520710792
0.431654830603237590965 1.38 0.134610497426145940015
0.431654830603237590965 1.44 0.130319550790571985669
0.431654830603237590965 1.5 0.126104203551143156613
0.431654830603237590965 1.56 0.121955814182049421099
0.431654830603237590965 1.62 0.117865997800468739945
0.431654830603237590965 1.68 0.113826537898808126058
0.431654830603237590965 1.74 0.109829271840904449889
0.431654830603237590965 1.8 0.105865980195201707091
0.431654830603237590965 1.86 0.101928291356144929852
0.431654830603237590965 1.92 0.0980075410615757530824
0.431654830603237590965 1.98 0.0940946077369140426979
0.431654830603237590965 2.04 0.0901797250766614571732
0.431654830603237590965 2.1 0.0862522389329417942043
0.431654830603237590965 2.16 0.0823003042843577747349
0.431654830603237590965 2.22 0.0783104682347016344926
0.431654830603237590965 2.28 0.0742671072006396928117
0.431654830603237590965 2.34 0.0701516289837506236721
0.431654830603237590965 2.4 0.0659413151899448982174
0.431654830603237590965 2.46 0.0616075445581560723623
0.431654830603237590965 2.52 0.0571130156458154967083
0.431654830603237590965 2.58 0.0524070480985931110079
0.431654830603237590965 2.64 0.0474170973363189706645
0.431654830603237590965 2.7 0.042031998807934330685
0.431654830603237590965 2.76 0.036064172508011570882
0.431654830603237590965 2.82 0.0291451615002772515181
0.431654830603237590965 2.88 0.0203087522123386331208
0.431654830603237590965 2.94 0.00099977262316087274079
0.431654830603237590965 3.0 0.000163768973359343064559

0.462442438608417564702 -3.0 0.0000466184549619093634257
0.462442438608417564702 -2.94 0.0000490935583071702551395
0.462442438608417564702 -2.88 0.0000517822966140918964277
0.462442438608417564702 -2.82 0.0000547110737176943686506
0.462442438608417564702 -2.76 0.000057910647420784482938
0.462442438608417564702 -2.7 0.0000614168460646285043109
0.462442438608417564702 -2.64 0.0000652724284897572386773
0.462442438608417564702 -2.58 0.0000695275890494046320069
0.462442438608417564702 -2.52 0.0000742424322965990019664
0.462442438608417564702 -2.46 0.0000794892817821001571475
0.462442438608417564702 -2.4 0.0000853558919262298517067
0.462442438608417564702 -2.34 0.0000919497201832709785539
0.462442438608417564702 -2.28 0.000099403185525309303489
0.462442438608417564702 -2.22 0.000107883233336311081521
0.462442438608417564702 -2.16 0.000117600108314320324295
0.462442438608417564702 -2.1 0.00012882430308102315854
0.462442438608417564702 -2.04 0.000141908167376401821117
0.462442438608417564702 -1.98 0.000157322145044796732324
0.462442438608417564702 -1.92 0.000175703475784640291639
0.462442438608417564702 -1.86 0.000197938931861621706815
0.462442438608417564702 -1.8 0.000225304094324714135825
0.462442438608417564702 -1.74 0.000259692127378633384562
0.462442438608417564702 -1.68 0.000304054754242476397167
0.462442438608417564702 -1.62 0.000363251151285230794029
0.462442438608417564702 -1.56 0.000445941310419924769912
0.462442438608417564702 -1.5 0.000569304523033540497597
0.462442438608417564702 -1.44 0.000773609155364094435825
0.462442438608417564702 -1.38 0.00118562961514733192432
0.462442438608417564702 -1.32 0.00266531202809176421496
0.462442438608417564702 -1.26 0.204935304757870128131
0.462442438608417564702 -1.2 0.353669113443302162156
0.462442438608417564702 -1.14 0.461080763236550501858
0.462442438608417564702 -1.08 0.546391550277086030091
0.462442438608417564702 -1.02 0.61100921889152376622
0.462442438608417564702 -0.96 0.65216182283689137398
0.462442438608417564702 -0.9 0.66739058620856278312
0.462442438608417564702 -0.84 0.657830358154641208174
0.462442438608417564702 -0.78 0.629377324322010804618
0.462442438608417564702 -0.72 0.590621375376607170783
0.462442438608417564702 -0.66 0.549210959774830226339
0.462442438608417564702 -0.6 0.509785405290397237436
0.462442438608417564702 -0.54 0.474248447011306526929
0.462442438608417564702 -0.48 0.442925646694952921196
0.462442438608417564702 -0.42 0.41547529668045032121
0.462442438608417564702 -0.36 0.391363169741592713775
0.462442438608417564702 -0.3 0.370058482245118071359
0.462442438608417564702 -0.24 0.351098027272146820265
0.462442438608417564702 -0.18 0.334097187510688257875
0.462442438608417564702 -0.12 0.318742675439267919231
0.462442438608417564702 -0.06 0.304780574570520382103
0.462442438608417564702 0.0 0.292004694781189885368
0.462442438608417564702 0.06 0.280246773055225236549
0.462442438608417564702 0.12 0.269368566311132575022
0.462442438608417564702 0.18 0.259255594526450785583
0.462442438608417564702 0.24 0.249812376759020916071
0.462442438608417564702 0.3 0.24095862877453564282
0.462442438608417564702 0.36 0.232626385333203740261
0.462442438608417564702 0.42 0.224757674002249439285
0.462442438608417564702 0.48 0.217302711926102836729
0.462442438608417564702 0.54 0.210218488741115896078
0.462442438608417564702 0.6 0.203467580505250093412
0.462442438608417564702 0.66 0.197017282733580102761
0.462442438608417564702 0.72 0.190838796982441653889
0.462442438608417564702 0.78 0.184906658990820948495
0.462442438608417564702 0.84 0.179198223369057756777
0.462442438608417564702 0.9 0.173693226656752423982
0.462442438608417564702 0.96 0.16837346053588695014
0.462442438608417564702 1.02 0.163222471287296815824
0.462442438608417564702 1.08 0.158225304289339600999
0.462442438608417564702 1.14 0.15336828264220783027
0.462442438608417564702 1.2 0.148638843793243655865
0.462442438608417564702 1.26 0.144025364235890992631
0.462442438608417564702 1.32 0.139517033278977754791
0.462442438608417564702 1.38 0.135103699755116118293
0.462442438608417564702 1.44 0.130775776240938865729
0.462442438608417564702 1.5 0.126524140306415419026
0.462442438608417564702 1.56 0.122340008598520313287
0.462442438608417564702 1.62 0.11821485688414885248
0.462442438608417564702 1.68 0.114140327992161745665
0.462442438608417564702 1.74 0.110108095573057836688
0.462442438608417564702 1.8 0.106109807675201525712
0.462442438608417564702 1.86 0.102136915854304871113
0.462442438608417564702 1.92 0.09818056776086166862
0.462442438608417564702 1.98 0.0942314364449062752594
0.462442438608417564702 2.04 0.0902795188655041654477
0.462442438608417564702 2.1 0.0863138770293941222086
0.462442438608417564702 2.16 0.0823223322788308734415
0.462442438608417564702 2.22 0.0782910073270667835941
0.462442438608417564702 2.28 0.0742037416625012846226
0.462442438608417564702 2.34 0.070041248617743052713
0.462442438608417564702 2.4 0.0657798532375598516939
0.462442438608417564702 2.46 0.0613896248272108304915
0.462442438608417564702 2.52 0.0568313231842059680578
0.462442438608417564702 2.58 0.0520512550665540972127
0.462442438608417564702 2.64 0.0469719083227239952413
0.462442438608417564702 2.7 0.0414730391816769637527
0.462442438608417564702 2.76 0.0353480122411568356958
0.462442438608417564702 2.82 0.0281782010298243558344
0.462442438608417564702 2.88 0.0187856337281838007239
0.462442438608417564702 2.94 0.000405243386576820308138
0.462442438608417564702 3.0 0.000153417857326034339969

0.493230046613597538439 -3.0 0.0000467146794096005084559
0.493230046613597538439 -2.94 0.0000492021657277759422286
0.493230046613597538439 -2.88 0.0000519053260857600383737
0.493230046613597538439 -2.82 0.000054850981571639949088
0.493230046613597538439 -2.76 0.0000580704111149995855534
0.493230046613597538439 -2.7 0.0000616000749605123718232
0.493230046613597538439 -2.64 0.0000654836003051698805181
0.493230046613597538439 -2.58 0.0000697722296097756593568
0.493230046613597538439 -2.52 0.0000745274434168243617952
0.493230046613597538439 -2.46 0.0000798233636962852718567
0.493230046613597538439 -2.4 0.0000857501231739408017333
0.493230046613597538439 -2.34 0.0000924180120510583052565
0.493230046613597538439 -2.28 0.0000999647503729657881636
0.493230046613597538439 -2.22 0.000108562311427809907055
0.493230046613597538439 -2.16 0.00011842962024714277638
0.493230046613597538439 -2.1 0.000129849174731641643323
0.493230046613597538439 -2.04 0.00014319073139002643628
0.493230046613597538439 -1.98 0.000158951392089312696623
0.493230046613597538439 -1.92 0.000177809252894275132996
0.493230046613597538439 -1.86 0.000200716394478394924092
0.493230046613597538439 -1.8 0.000229058848141565006858
0.493230046613597538439 -1.74 0.00026492267734538452526
0.493230046613597538439 -1.68 0.000311622273769950246849
0.493230046613597538439 -1.62 0.000374762632042214826367
0.493230046613597538439 -1.56 0.000464698475190325697109
0.493230046613597538439 -1.5 0.000603163693438931752914
0.493230046613597538439 -1.44 0.000846228578264882928605
0.493230046613597538439 -1.38 0.00141111969321640897103
0.493230046613597538439 -1.32 0.00932741913023357640832
0.493230046613597538439 -1.26 0.248317864299870377196
0.493230046613597538439 -1.2 0.362755121263876600661
0.493230046613597538439 -1.14 0.452564805522966116379
0.493230046613597538439 -1.08 0.526119320054387822376
0.493230046613597538439 -1.02 0.58348995984243063207
0.493230046613597538439 -0.96 0.622174665993011048266
0.493230046613597538439 -0.9 0.639802397145211803034
0.493230046613597538439 -0.84 0.636406074885536532736
0.493230046613597538439 -0.78 0.615586477332470095427
0.493230046613597538439 -0.72 0.583611630703882331533
0.493230046613597538439 -0.66 0.546983850068704292003
0.493230046613597538439 -0.6 0.510413999112347890732
0.493230046613597538439 -0.54 0.476380289355901394931
0.493230046613597538439 -0.48 0.44575333358198379938
0.493230046613597538439 -0.42 0.418556679568929489428
0.493230046613597538439 -0.36 0.394468326129638247005
0.493230046613597538439 -0.3 0.373073462198961450891
0.493230046613597538439 -0.24 0.353970562155421272305
0.493230046613597538439 -0.18 0.33680725391290940548
0.493230046613597538439 -0.12 0.321286863516190151425
0.493230046613597538439 -0.06 0.307163743604836444186
0.493230046613597538439 0.0 0.294235539473192610431
0.493230046613597538439 0.06 0.282335426749433206274
0.493230046613597538439 0.12 0.271325399905753405298
0.493230046613597538439 0.18 0.261090606132042806155
0.493230046613597538439 0.24 0.251534854815871980326
0.493230046613597538439 0.3 0.242577088509701608415
0.493230046613597538439 0.36 0.234148539553270884472
0.493230046613597538439 0.42 0.226190453151809317886
0.493230046613597538439 0.48 0.218652339541127764189
0.493230046613597538439 0.54 0.211490513365475238687
0.493230046613597538439 0.6 0.204666990335642192391
0.493230046613597538439 0.66 0.198148517068125527078
0.493230046613597538439 0.72 0.19190583634938373611
0.493230046613597538439 0.78 0.185913059225222861473
0.493230046613597538439 0.84 0.180147160580110158306
0.493230046613597538439 0.9 0.174587546395192204174
0.493230046613597538439 0.96 0.169215702330500993977
0.493230046613597538439 1.02 0.164014903804060203635
0.493230046613597538439 1.08 0.158969940876476996616
0.493230046613597538439 1.14 0.154066914584869014535
0.493230046613597538439 1.2 0.149293064366979110742
0.493230046613597538439 1.26 0.144636568696957964773
0.493230046613597538439 1.32 0.140086434803580238951
0.493230046613597538439 1.38 0.135632342816659213939
0.493230046613597538439 1.44 0.131264552425433611845
0.493230046613597538439 1.5 0.126973780054161484093
0.493230046613597538439 1.56 0.122751087310909046461
0.493230046613597538439 1.62 0.118587801966830270387
0.493230046613597538439 1.68 0.114475403252451471528
0.493230046613597538439 1.74 0.110405415998582226951
0.493230046613597538439 1.8 0.10636931169708284645
0.493230046613597538439 1.86 0.10235835826934595512
0.493230046613597538439 1.92 0.0983635082817893407005
0.493230046613597538439 1.98 0.0943752046273434637939
0.493230046613597538439 2.04 0.0903831712701088012455
0.493230046613597538439 2.1 0.0863761742174561927209
0.493230046613597538439 2.16 0.0823416485521363327914
0.493230046613597538439 2.22 0.0782652474645659775709
0.493230046613597538439 2.28 0.0741302163907985493171
0.493230046613597538439 2.34 0.0699164749885249689888
0.493230046613597538439 2.4 0.0655992951918615833348
0.493230046613597538439 2.46 0.0611472272772655581184
0.493230046613597538439 2.52 0.0565188142352577252575
0.493230046613597538439 2.58 0.051656903442744075948
0.493230046613597538439 2.64 0.046478144438813451206
0.493230046613597538439 2.7 0.0408514788737511139643
0.493230046613597538439 2.76 0.0345469055478216310423
0.493230046613597538439 2.82 0.0270811251598390804148
0.493230046613597538439 2.88 0.0169656923718023444435
0.493230046613597538439 2.94 0.00029469903613734281695
0.493230046613597538439 3.0 0.000144391192676978868996

0.524017654618777512176 -3.0 0.0000468180446859161946656
0.524017654618777512176 -2.94 0.000049318904138772193316
0.524017654618777512176 -2.88 0.0000520376540283266640512
0.524017654618777512176 -2.82 0.000055001572480358004467
0.524017654618777512176 -2.76 0.0000582423382329731814534
0.524017654618777512176 -2.7 0.0000617976203060329780482
0.524017654618777512176 -2.64 0.0000657114895689163810663
0.524017654618777512176 -2.58 0.0000700365167247906223232
0.524017654618777512176 -2.52 0.0000748357059373513092287
0.524017654618777512176 -2.46 0.0000801851764841678294566
0.524017654618777512176 -2.4 0.0000861777112743459867639
0.524017654618777512176 -2.34 0.000092927100827919659258
0.524017654618777512176 -2.28 0.000100576008517423826832
0.524017654618777512176 -2.22 0.000109303102487896640658
0.524017654618777512176 -2.16 0.000119336816523382637484
0.524017654618777512176 -2.1 0.000130972734894680919306
0.524017654618777512176 -2.04 0.000144602507433128930977
0.524017654618777512176 -1.98 0.000160752348899948555106
0.524017654618777512176 -1.92 0.000180147891265180566256
0.524017654618777512176 -1.86 0.000203822014199565303675
0.524017654618777512176 -1.8 0.000233289844373869062649
0.524017654618777512176 -1.74 0.000270880990764823937071
0.524017654618777512176 -1.68 0.00032036805037528851465
0.524017654618777512176 -1.62 0.000388337270655820240967
0.524017654618777512176 -1.56 0.000487504841304543641115
0.524017654618777512176 -1.5 0.000646521169507605170216
0.524017654618777512176 -1.44 0.000949507852341394370744
0.524017654618777512176 -1.38 0.00185624538579780251048
0.524017654618777512176 -1.32 0.139662123018815492987
0.524017654618777512176 -1.26 0.273065044671548766302
0.524017654618777512176 -1.2 0.366085881326639074653
0.524017654618777512176 -1.14 0.442745015471168408766
0.524017654618777512176 -1.08 0.507068599566359333766
0.524017654618777512176 -1.02 0.558554935868745953671
0.524017654618777512176 -0.96 0.595001595703065083469
0.524017654618777512176 -0.9 0.614210535350508736612
0.524017654618777512176 -0.84 0.615589235858061853293
0.524017654618777512176 -0.78 0.601187140834596229611
0.524017654618777512176 -0.72 0.57543745590227300926
0.524017654618777512176 -0.66 0.543633528475075890327
0.524017654618777512176 -0.6 0.510224492635172528597
0.524017654618777512176 -0.54 0.478014650853561718646
0.524017654618777512176 -0.48 0.448328241309577601731
0.524017654618777512176 -0.42 0.421548383771016411329
0.524017654618777512176 -0.36 0.39758535636199635139
0.524017654618777512176 -0.3 0.376160763968707419427
0.524017654618777512176 -0.24 0.356949759903611201522
0.524017654618777512176 -0.18 0.339642222087978672028
0.524017654618777512176 -0.12 0.323964320639145887679
0.524017654618777512176 -0.06 0.309682537950911459135
0.524017654618777512176 0.0 0.2966006995667572657
0.524017654618777512176 0.06 0.284554987382724954196
0.524017654618777512176 0.12 0.273408509587911449755
0.524017654618777512176 0.18 0.263046582521939226656
0.524017654618777512176 0.24 0.253372731232444678202
0.524017654618777512176 0.3 0.244305309268775037753
0.524017654618777512176 0.36 0.235774874963027105067
0.524017654618777512176 0.42 0.227721974188455530342
0.524017654618777512176 0.48 0.220095444556788572258
0.524017654618777512176 0.54 0.212850982633967144534
0.524017654618777512176 0.6 0.205950001648243526582
0.524017654618777512176 0.66 0.199358733227006484028
0.524017654618777512176 0.72 0.193047436837509242824
0.524017654618777512176 0.78 0.186989794935926191834
0.524017654618777512176 0.84 0.181162384705468813639
0.524017654618777512176 0.9 0.175544268906570519623
0.524017654618777512176 0.96 0.170116621483911739562
0.524017654618777512176 1.02 0.164862414778323017976
0.524017654618777512176 1.08 0.159766196567290745786
0.524017654618777512176 1.14 0.15481381888695260014
0.524017654618777512176 1.2 0.149992306284880523734
0.524017654618777512176 1.26 0.145289626648826686961
0.524017654618777512176 1.32 0.14069460131914091213
0.524017654618777512176 1.38 0.136196736003952148699
0.524017654618777512176 1.44 0.131786109523885413636
0.524017654618777512176 1.5 0.12745326453827261185
0.524017654618777512176 1.56 0.123189112807345158491
0.524017654618777512176 1.62 0.118984814211366314835
0.524017654618777512176 1.68 0.114831672011765176051
0.524017654618777512176 1.74 0.110721050742635426502
0.524017654618777512176 1.8 0.106644218853385290357
0.524017654618777512176 1.86 0.102592263927479377184
0.524017654618777512176 1.92 0.098555905278821831123
0.524017654618777512176 1.98 0.0945253348055740592724
0.524017654618777512176 2.04 0.0904900023191341732904
0.524017654618777512176 2.1 0.0864383102277851446629
0.524017654618777512176 2.16 0.0823572778234763387262
0.524017654618777512176 2.22 0.0782320502635472820013
0.524017654618777512176 2.28 0.0740451947344101248726
0.524017654618777512176 2.34 0.0697757446667728992071
0.524017654618777512176 2.4 0.0653977702113280250035
0.524017654618777512176 2.46 0.06087811463661765952
0.524017654618777512176 2.52 0.0561727636753186111054
0.524017654618777512176 2.58 0.0512205469485443304723
0.524017654618777512176 2.64 0.0459312682531669535273
0.524017654618777512176 2.7 0.0401608566046651241474
0.524017654618777512176 2.76 0.0336503879754863004553
0.524017654618777512176 2.82 0.0258314620762364768945
0.524017654618777512176 2.88 0.0147288297772807914107
0.524017654618777512176 2.94 0.00024110738454141601065
0.524017654618777512176 3.0 0.000136455408727416221153

0.554805262623957485913 -3.0 0.0000469287374776837144085
0.554805262623957485913 -2.94 0.0000494440000093427204333
0.554805262623957485913 -2.88 0.0000521795566253530472892
0.554805262623957485913 -2.82 0.0000551631851998995742763
0.554805262623957485913 -2.76 0.0000584271684748570187043
0.554805262623957485913 -2.7 0.0000620100008309435501531
0.554805262623957485913 -2.64 0.0000659567455522473617368
0.554805262623957485913 -2.58 0.0000703212697452589179156
0.554805262623957485913 -2.52 0.0000751682632312232488792
0.554805262623957485913 -2.46 0.0000805760621659302414566
0.554805262623957485913 -2.4 0.0000866404017346188220477
0.554805262623957485913 -2.34 0.0000934789795607485135095
0.554805262623957485913 -2.28 0.000101240023947160025316
0.554805262623957485913 -2.22 0.000110109761337564478115
0.554805262623957485913 -2.16 0.000120327433195544478728
0.554805262623957485913 -2.1 0.00013220416157731394393
0.554805262623957485913 -2.04 0.000146155143913081668754
0.554805262623957485913 -1.98 0.000162742299419662111267
0.554805262623957485913 -1.92 0.000182747651312810161377
0.554805262623957485913 -1.86 0.000207298079523802319827
0.554805262623957485913 -1.8 0.000238070308804236989773
0.554805262623957485913 -1.74 0.000277692144765674801894
0.554805262623957485913 -1.68 0.000330536559678558579263
0.554805262623957485913 -1.62 0.000404505902626809874516
0.554805262623957485913 -1.56 0.000515736020818518028022
0.554805262623957485913 -1.5 0.000704005801559698979693
0.554805262623957485913 -1.44 0.00110991584809202318648
0.554805262623957485913 -1.38 0.00344727093732226038768
0.554805262623957485913 -1.32 0.187766708074568818292
0.554805262623957485913 -1.26 0.287700683859802376462
0.554805262623957485913 -1.2 0.365779634659107670804
0.554805262623957485913 -1.14 0.432281310829378696504
0.554805262623957485913 -1.08 0.489208655542848131686
0.554805262623957485913 -1.02 0.535836581049708540342
0.554805262623957485913 -0.96 0.570249964795224010021
0.554805262623957485913 -0.9 0.590455638002984285322
0.554805262623957485913 -0.84 0.595525316696199401219
0.554805262623957485913 -0.78 0.586470512287833076247
0.554805262623957485913 -0.72 0.566319012981032513596
0.554805262623957485913 -0.66 0.539228023578472625788
0.554805262623957485913 -0.6 0.509178786830395672715
0.554805262623957485913 -0.54 0.479074912109558338384
0.554805262623957485913 -0.48 0.45057467974382271525
0.554805262623957485913 -0.42 0.42438966331933384726
0.554805262623957485913 -0.36 0.400669636777418291104
0.554805262623957485913 -0.3 0.379289038283236829842
0.554805262623957485913 -0.24 0.360014234661518400196
0.554805262623957485913 -0.18 0.342587770121016761729
0.554805262623957485913 -0.12 0.326765626224597505066
0.554805262623957485913 -0.06 0.312330915164413656075
0.554805262623957485913 0.0 0.299096537876774087209
0.554805262623957485913 0.06 0.286903404508671414422
0.554805262623957485913 0.12 0.275616940939945114807
0.554805262623957485913 0.18 0.265123386678520484065
0.554805262623957485913 0.24 0.255326365175676663107
0.554805262623957485913 0.3 0.246143987572436053973
0.554805262623957485913 0.36 0.237506304099306332553
0.554805262623957485913 0.42 0.229353290282927005188
0.554805262623957485913 0.48 0.221633167803387846463
0.554805262623957485913 0.54 0.21430104601143932017
0.554805262623957485913 0.6 0.207317780061386725195
0.554805262623957485913 0.66 0.200649075578462597632
0.554805262623957485913 0.72 0.194264702246253312223
0.554805262623957485913 0.78 0.188137905651855661967
0.554805262623957485913 0.84 0.182244882862277674385
0.554805262623957485913 0.9 0.176564321168642482774
0.554805262623957485913 0.96 0.171077058204071381618
0.554805262623957485913 1.02 0.16576579378675569586
0.554805262623957485913 1.08 0.160614770228621242516
0.554805262623957485913 1.14 0.155609622169184255629
0.554805262623957485913 1.2 0.150737112982183435616
0.554805262623957485913 1.26 0.145985010917374598498
0.554805262623957485913 1.32 0.141341933691973966528
0.554805262623957485913 1.38 0.136797185379654815354
0.554805262623957485913 1.44 0.132340669967052935625
0.554805262623957485913 1.5 0.127962752956024171829
0.554805262623957485913 1.56 0.123654156598226787521
0.554805262623957485913 1.62 0.119405876264171281191
0.554805262623957485913 1.68 0.115209032401470769819
0.554805262623957485913 1.74 0.111054790908697109999
0.554805262623957485913 1.8 0.106934237297244567117
0.554805262623957485913 1.86 0.102838227918668764112
0.554805262623957485913 1.92 0.0987572430294502063739
0.554805262623957485913 1.98 0.0946812070241145951696
0.554805262623957485913 2.04 0.0905992379940811442138
0.554805262623957485913 2.1 0.0864993696334197651644
0.554805262623957485913 2.16 0.0823681591420456079253
0.554805262623957485913 2.22 0.0781901606396011052259
0.554805262623957485913 2.28 0.0739471965723731155493
0.554805262623957485913 2.34 0.0696173109959652302013
0.554805262623957485913 2.4 0.0651732122795145738204
0.554805262623957485913 2.46 0.0605797818266867962295
0.554805262623957485913 2.52 0.0557900818306909297516
0.554805262623957485913 2.58 0.0507382655446094249618
0.554805262623957485913 2.64 0.0453260258113506462318
0.554805262623957485913 2.7 0.039393576376921227598
0.554805262623957485913 2.76 0.0326456300575510426028
0.554805262623957485913 2.82 0.0243989132162440635485
0.554805262623957485913 2.88 0.0118270323459876484372
0.554805262623957485913 2.94 0.000207907894583097666683
0.554805262623957485913 3.0 0.000129428603510576249511

0.58559287062913745965 -3.0 0.0000470469591077705493337
0.58559287062913745965 -2.94 0.0000495776980929864308346
0.58559287062913745965 -2.88 0.0000523313330465125452141
0.58559287062913745965 -2.82 0.0000553360363202267252
0.58559287062913745965 -2.76 0.0000586252032904537755911
0.58559287062913745965 -2.7 0.0000622377828073094567415
0.58559287062913745965 -2.64 0.0000662200792022344969618
0.58559287062913745965 -2.58 0.0000706273888533672867492
0.58559287062913745965 -2.52 0.0000755262658170369965427
0.58559287062913745965 -2.46 0.0000809975066001581938597
0.58559287062913745965 -2.4 0.0000871397821498944136112
0.58559287062913745965 -2.34 0.0000940762135564318623364
0.58559287062913745965 -2.28 0.000101960240484103393317
0.58559287062913745965 -2.22 0.000110986988235716461509
0.58559287062913745965 -2.16 0.000121407491315681710467
0.58559287062913745965 -2.1 0.00013355223001188795047
0.58559287062913745965 -2.04 0.000147862166864208387805
0.58559287062913745965 -1.98 0.000164940719146632309296
0.58559287062913745965 -1.92 0.000185639323948288499444
0.58559287062913745965 -1.86 0.00021119483623126653058
0.58559287062913745965 -1.8 0.000243487350308727886517
0.58559287062913745965 -1.74 0.000285520876420354488082
0.58559287062913745965 -1.68 0.000342453027224182269578
0.58559287062913745965 -1.62 0.000424029421622140600843
0.58559287062913745965 -1.56 0.000551524490963026518111
0.58559287062913745965 -1.5 0.00078416129297236411662
0.58559287062913745965 -1.44 0.0014024291115377672119
0.58559287062913745965 -1.38 0.0920467222467193759844
0.58559287062913745965 -1.32 0.215383054915898053278
0.58559287062913745965 -1.26 0.296131041433901580999
0.58559287062913745965 -1.2 0.363124948958873507438
0.58559287062913745965 -1.14 0.421579908036460222236
0.58559287062913745965 -1.08 0.472477880797275766369
0.58559287062913745965 -1.02 0.515035441346193797891
0.58559287062913745965 -0.96 0.547597190106656017602
0.58559287062913745965 -0.9 0.568379137326064838161
0.58559287062913745965 -0.84 0.576293533287589295679
0.58559287062913745965 -0.78 0.571666189904957363819
0.58559287062913745965 -0.72 0.556471677869173775465
0.58559287062913745965 -0.66 0.533869738235038633394
0.58559287062913745965 -0.6 0.507273603510462825678
0.58559287062913745965 -0.54 0.479504046991409218743
0.58559287062913745965 -0.48 0.452423801897309634372
0.58559287062913745965 -0.42 0.427019659217597473389
0.58559287062913745965 -0.36 0.403673952368364546023
0.58559287062913745965 -0.3 0.38242397131373103731
0.58559287062913745965 -0.24 0.363139910650535528082
0.58559287062913745965 -0.18 0.345627427557835570294
0.58559287062913745965 -0.12 0.329679777414925158787
0.58559287062913745965 -0.06 0.315101734570092876419
0.58559287062913745965 0.0 0.301718569320099906864
0.58559287062913745965 0.06 0.289378102899284493704
0.58559287062913745965 0.12 0.277949440424964259248
0.58559287062913745965 0.18 0.267320611845263432739
0.58559287062913745965 0.24 0.257395987332581375187
0.58559287062913745965 0.3 0.248093767064741350028
0.58559287062913745965 0.36 0.239343742057688106299
0.58559287062913745965 0.42 0.231085480005525970131
0.58559287062913745965 0.48 0.223266691132866372799
0.58559287062913745965 0.54 0.215841939968418645893
0.58559287062913745965 0.6 0.208771552851400211079
0.58559287062913745965 0.66 0.202020739745878836496
0.58559287062913745965 0.72 0.195558791879801020369
0.58559287062913745965 0.78 0.189358514451555881758
0.58559287062913745965 0.84 0.183395706108371628215
0.58559287062913745965 0.9 0.177648672573897287765
0.58559287062913745965 0.96 0.172097936391190464265
0.58559287062913745965 1.02 0.166725860480449207246
0.58559287062913745965 1.08 0.161516426467349763983
0.58559287062913745965 1.14 0.156454986688665543096
0.58559287062913745965 1.2 0.151528078290248603837
0.58559287062913745965 1.26 0.146723228624483054215
0.58559287062913745965 1.32 0.142028842452669453648
0.58559287062913745965 1.38 0.137434028002182692589
0.58559287062913745965 1.44 0.132928487980805010665
0.58559287062913745965 1.5 0.12850238999197950079
0.58559287062913745965 1.56 0.124146285361650353595
0.58559287062913745965 1.62 0.119850958388035420599
0.58559287062913745965 1.68 0.11560735265168928807
0.58559287062913745965 1.74 0.111406417087674225332
0.58559287062913745965 1.8 0.10723902752113379403
0.58559287062913745965 1.86 0.103095799218274266491
0.58559287062913745965 1.92 0.0989669500025468360781
0.58559287062913745965 1.98 0.0948421088588847321807
0.58559287062913745965 2.04 0.0907100361348198225028
0.58559287062913745965 2.1 0.0865583531742393829668
0.58559287062913745965 2.16 0.0823730960507790824852
0.58559287062913745965 2.22 0.0781381713546126859194
0.58559287062913745965 2.28 0.0738345749140282154696
0.58559287062913745965 2.34 0.0694392282135999555704
0.58559287062913745965 2.4 0.064923282591599616322
0.58559287062913745965 2.46 0.0602494115233777479378
0.58559287062913745965 2.52 0.0553672853549764384479
0.58559287062913745965 2.58 0.0502055800276146419466
0.58559287062913745965 2.64 0.0446563529384857677027
0.58559287062913745965 2.7 0.0385405988969854931354
0.58559287062913745965 2.76 0.0315166354471577130071
0.58559287062913745965 2.82 0.0227408670429061598469
0.58559287062913745965 2.88 0.00750821068918910783926
0.58559287062913745965 2.94 0.000184754820088437736511
0.58559287062913745965 3.0 0.000123167248263634571135

0.616380478634317433386 -3.0 0.0000471729261943581041754
0.616380478634317433386 -2.94 0.0000497202623497397401925
0.616380478634317433386 -2.88 0.0000524933067354554625915
0.616380478634317433386 -2.82 0.000055520805953061331801
0.616380478634317433386 -2.76 0.0000588369366794013639563
0.616380478634317433386 -2.7 0.0000624815835524611976154
0.616380478634317433386 -2.64 0.0000665022680999257572203
0.616380478634317433386 -2.58 0.0000709558621404588136811
0.616380478634317433386 -2.52 0.0000759109815685764098027
0.616380478634317433386 -2.46 0.0000814511543969941631963
0.616380478634317433386 -2.4 0.0000876786475817472936261
0.616380478634317433386 -2.34 0.0000947216710427715215841
0.616380478634317433386 -2.28 0.000102740532394455335383
0.616380478634317433386 -2.22 0.000111940108353899011784
0.616380478634317433386 -2.16 0.000122585348781704798386
0.616380478634317433386 -2.1 0.000135027638473318991524
0.616380478634317433386 -2.04 0.0001497393448384756185
0.616380478634317433386 -1.98 0.000167372980095377721693
0.616380478634317433386 -1.92 0.000188860837770556753098
0.616380478634317433386 -1.86 0.000215576934225780258086
0.616380478634317433386 -1.8 0.000249651837860549411661
0.616380478634317433386 -1.74 0.000294577432241502276573
0.616380478634317433386 -1.68 0.000356570388561706430802
0.616380478634317433386 -1.62 0.000448015907317704621589
0.616380478634317433386 -1.56 0.00059841123409478218842
0.616380478634317433386 -1.5 0.00090502924470833732968
0.616380478634317433386 -1.44 0.00219498979925714002653
0.616380478634317433386 -1.38 0.144230999903304222449
0.616380478634317433386 -1.32 0.232706545684609018691
0.616380478634317433386 -1.26 0.300508667804701211962
0.616380478634317433386 -1.2 0.358942628990649954805
0.616380478634317433386 -1.14 0.41089282074433460844
0.616380478634317433386 -1.08 0.456801643898894985824
0.616380478634317433386 -1.02 0.495905100061637822973
0.616380478634317433386 -0.96 0.526776027234798748372
0.616380478634317433386 -0.9 0.547830354345968130137
0.616380478634317433386 -0.84 0.557927615323266305398
0.616380478634317433386 -0.78 0.556948845277967862983
0.616380478634317433386 -0.72 0.546092574354844313769
0.616380478634317433386 -0.66 0.527680998382314592846
0.616380478634317433386 -0.6 0.504536339510839244561
0.616380478634317433386 -0.54 0.479267068546500594096
0.616380478634317433386 -0.48 0.453816887886835882986
0.616380478634317433386 -0.42 0.429379932922267916767
0.616380478634317433386 -0.36 0.406549796440841778444
0.616380478634317433386 -0.3 0.385528684816051899406
0.616380478634317433386 -0.24 0.36630017534130922022
0.616380478634317433386 -0.18 0.348742584694148605718
0.616380478634317433386 -0.12 0.332694109171762656478
0.616380478634317433386 -0.06 0.317986603806847896723
0.616380478634317433386 0.0 0.304461459629885392407
0.616380478634317433386 0.06 0.2919758831551184376
0.616380478634317433386 0.12 0.280404284494953913447
0.616380478634317433386 0.18 0.269637605621167955734
0.616380478634317433386 0.24 0.259581657611038948932
0.616380478634317433386 0.3 0.250155192307395087199
0.616380478634317433386 0.36 0.241288074531210896657
0.616380478634317433386 0.42 0.23291963274792461642
0.616380478634317433386 0.48 0.224997213550363226939
0.616380478634317433386 0.54 0.217474919107941462044
0.616380478634317433386 0.6 0.210312610611651758558
0.616380478634317433386 0.66 0.203475001606973332093
0.616380478634317433386 0.72 0.196930949087640001517
0.616380478634317433386 0.78 0.190652810247283850845
0.616380478634317433386 0.84 0.184615975975488410191
0.616380478634317433386 0.9 0.178798390887944153569
0.616380478634317433386 0.96 0.173180221985555142227
0.616380478634317433386 1.02 0.167743520916195008826
0.616380478634317433386 1.08 0.162471971300895085021
0.616380478634317433386 1.14 0.157350643918960720094
0.616380478634317433386 1.2 0.152365829437099259234
0.616380478634317433386 1.26 0.147504818430446056654
0.616380478634317433386 1.32 0.142755780214257958173
0.616380478634317433386 1.38 0.138107616329982821574
0.616380478634317433386 1.44 0.13354981237670457912
0.616380478634317433386 1.5 0.12907234864384624025
0.616380478634317433386 1.56 0.124665554355106089317
0.616380478634317433386 1.62 0.120320025837746958999
0.616380478634317433386 1.68 0.116026479697499972997
0.616380478634317433386 1.74 0.111775667982404870775
0.616380478634317433386 1.8 0.107558209280297098871
0.616380478634317433386 1.86 0.103364477096877960917
0.616380478634317433386 1.92 0.099184398897673468945
0.616380478634317433386 1.98 0.0950072611740367825125
0.616380478634317433386 2.04 0.0908214614931321304562
0.616380478634317433386 2.1 0.0866141374898890458091
0.616380478634317433386 2.16 0.0823707714042699755642
0.616380478634317433386 2.22 0.0780745416441542566655
0.616380478634317433386 2.28 0.0737055008995416752335
0.616380478634317433386 2.34 0.069239320649185478298
0.616380478634317433386 2.4 0.0646453992401408300633
0.616380478634317433386 2.46 0.0598838359214174506224
0.616380478634317433386 2.52 0.0549004087203819108555
0.616380478634317433386 2.58 0.0496173572608345334569
0.616380478634317433386 2.64 0.0439151672960256163095
0.616380478634317433386 2.7 0.0375910713018982702439
0.616380478634317433386 2.76 0.0302430307640462670465
0.616380478634317433386 2.82 0.0207937924481780568929
0.616380478634317433386 2.88 0.000647023210197913362896
0.616380478634317433386 2.94 0.000167432049096090988908
0.616380478634317433386 3.0 0.000117556444319706543436

0.647168086639497407123 -3.0 0.0000473068713704520000505
0.647168086639497407123 -2.94 0.0000498719769583033360918
0.647168086639497407123 -2.88 0.0000526658268310672347296
0.647168086639497407123 -2.82 0.000055717791607105712651
0.647168086639497407123 -2.76 0.0000590629048952456462466
0.647168086639497407123 -2.7 0.000062742075355522617583
0.647168086639497407123 -2.64 0.0000668041620525317254886
0.647168086639497407123 -2.58 0.0000713077736431899977217
0.647168086639497407123 -2.52 0.0000763238073911624291636
0.647168086639497407123 -2.46 0.0000819385187205067750597
0.647168086639497407123 -2.4 0.0000882591002561600383478
0.647168086639497407123 -2.34 0.0000954185618393746308588
0.647168086639497407123 -2.28 0.000103585264372057456097
0.647168086639497407123 -2.22 0.000112975167134112891845
0.647168086639497407123 -2.16 0.000123869136250348001156
0.647168086639497407123 -2.1 0.000136642764642090046104
0.647168086639497407123 -2.04 0.000151805148220349293311
0.647168086639497407123 -1.98 0.000170066956950419295624
0.647168086639497407123 -1.92 0.000192458106672794146811
0.647168086639497407123 -1.86 0.000220521491487326629703
0.647168086639497407123 -1.8 0.000256703144664380813975
0.647168086639497407123 -1.74 0.000305140211642203522648
0.647168086639497407123 -1.68 0.000373514577448663450155
0.647168086639497407123 -1.62 0.000478179670990848321106
0.647168086639497407123 -1.56 0.000662791406577323415691
0.647168086639497407123 -1.5 0.00111389905779441209752
0.647168086639497407123 -1.44 0.0541410994423014424121
0.647168086639497407123 -1.38 0.173057668152695035323
0.647168086639497407123 -1.32 0.243801336237322960737
0.647168086639497407123 -1.26 0.302141091018817064563
0.647168086639497407123 -1.2 0.353772688901774974231
0.647168086639497407123 -1.14 0.400375909848137305569
0.647168086639497407123 -1.08 0.442101858013956210755
0.647168086639497407123 -1.02 0.478240764683042199941
0.647168086639497407123 -0.96 0.507563283971153727678
0.647168086639497407123 -0.9 0.528669910322824261434
0.647168086639497407123 -0.84 0.540430974507043944872
0.647168086639497407123 -0.78 0.542447231961863633019
0.647168086639497407123 -0.72 0.535354066963212062638
0.647168086639497407123 -0.66 0.520791964080990806534
0.647168086639497407123 -0.6 0.501018787697029630371
0.647168086639497407123 -0.54 0.478351084005616526664
0.647168086639497407123 -0.48 0.454708046142279979618
0.647168086639497407123 -0.42 0.431416824238290715147
0.647168086639497407123 -0.36 0.409248790247046570617
0.647168086639497407123 -0.3 0.388564560202175097379
0.647168086639497407123 -0.24 0.36946610965763874329
0.647168086639497407123 -0.18 0.35191250583679994632
0.647168086639497407123 -0.12 0.335794192766916400093
0.647168086639497407123 -0.06 0.320975794881825213075
0.647168086639497407123 0.0 0.307318875187686805636
0.647168086639497407123 0.06 0.294692825123008981084
0.647168086639497407123 0.12 0.282979290465530014148
0.647168086639497407123 0.18 0.272073397935562412298
0.647168086639497407123 0.24 0.261883238508850911307
0.647168086639497407123 0.3 0.252328711651784091617
0.647168086639497407123 0.36 0.24334012400386653654
0.647168086639497407123 0.42 0.234856835592599676374
0.647168086639497407123 0.48 0.226825971147826078785
0.647168086639497407123 0.54 0.219201311218817459237
0.647168086639497407123 0.6 0.211942305046579422171
0.647168086639497407123 0.66 0.20501322227358847252
0.647168086639497407123 0.72 0.19838248198176289473
0.647168086639497407123 0.78 0.192022051975445473746
0.647168086639497407123 0.84 0.185906893666061408368
0.647168086639497407123 0.9 0.18001459221990750763
0.647168086639497407123 0.96 0.174324959444489224274
0.647168086639497407123 1.02 0.168819720219200327609
0.647168086639497407123 1.08 0.163482252308264716698
0.647168086639497407123 1.14 0.15829735193513550496
0.647168086639497407123 1.2 0.153251031475016581442
0.647168086639497407123 1.26 0.14833034500116702978
0.647168086639497407123 1.32 0.143523216762213703705
0.647168086639497407123 1.38 0.138818321307973264312
0.647168086639497407123 1.44 0.134204922770999905345
0.647168086639497407123 1.5 0.129672784228010942821
0.647168086639497407123 1.56 0.12521202177461987012
0.647168086639497407123 1.62 0.120813012697001317634
0.647168086639497407123 1.68 0.116466250830665286672
0.647168086639497407123 1.74 0.11216224406103344956
0.647168086639497407123 1.8 0.107891367942456255337
0.647168086639497407123 1.86 0.103643702892108465389
0.647168086639497407123 1.92 0.0994088789616757235399
0.647168086639497407123 1.98 0.0951758132371317481032
0.647168086639497407123 2.04 0.0909324744645749106471
0.647168086639497407123 2.1 0.0866655035163305183235
0.647168086639497407123 2.16 0.0823597298486753564097
0.647168086639497407123 2.22 0.0779975506655572045073
0.647168086639497407123 2.28 0.0735579478862947755999
0.647168086639497407123 2.34 0.0690151843063848448229
0.647168086639497407123 2.4 0.06433664357057857125
0.647168086639497407123 2.46 0.0594795096308220433849
0.647168086639497407123 2.52 0.0543849851716827786379
0.647168086639497407123 2.58 0.0489677107528799242263
0.647168086639497407123 2.64 0.0430941656702509131987
0.647168086639497407123 2.7 0.0365318171439597565896
0.647168086639497407123 2.76 0.02879821734923798612
0.647168086639497407123 2.82 0.018454594777105531179
0.647168086639497407123 2.88 0.000335981238355419464977
0.647168086639497407123 2.94 0.000153853408422196659169
0.647168086639497407123 3.0 0.000112503155806587486582

0.67795569464467738086 -3.0 0.0000474490440683681231779
0.67795569464467738086 -2.94 0.0000500331474261482166513
0.67795569464467738086 -2.88 0.0000528491142904375217725
0.67795569464467738086 -2.82 0.0000559274591892519306279
0.67795569464467738086 -2.76 0.0000593036895400442741144
0.67795569464467738086 -2.7 0.0000630199898812713568241
0.67795569464467738086 -2.64 0.0000671266894068430579851
0.67795569464467738086 -2.58 0.0000716843124806800495635
0.67795569464467738086 -2.52 0.0000767662826008127873278
0.67795569464467738086 -2.46 0.0000824621649899219941915
0.67795569464467738086 -2.4 0.0000888838112810676705477
0.67795569464467738086 -2.34 0.0000961704828608992343546
0.67795569464467738086 -2.28 0.000104499362941743070708
0.67795569464467738086 -2.22 0.000114098480888983680634
0.67795569464467738086 -2.16 0.000125268664994996331463
0.67795569464467738086 -2.1 0.000138411990861035889838
0.67795569464467738086 -2.04 0.000154080369013186399851
0.67795569464467738086 -1.98 0.000173056760579385532781
0.67795569464467738086 -1.92 0.000196485872990706132629
0.67795569464467738086 -1.86 0.000226126158197544532976
0.67795569464467738086 -1.8 0.00026482770881271989106
0.67795569464467738086 -1.74 0.000317594045301684849837
0.67795569464467738086 -1.68 0.00039420794512768771986
0.67795569464467738086 -1.62 0.000517318078236947630379
0.67795569464467738086 -1.56 0.000757693943631423821773
0.67795569464467738086 -1.5 0.00160209854202250399384
0.67795569464467738086 -1.44 0.112061962256637758544
0.67795569464467738086 -1.38 0.191525205588020736234
0.67795569464467738086 -1.32 0.250794584474982164661
0.67795569464467738086 -1.26 0.301872522918479319929
0.67795569464467738086 -1.2 0.347978746466322471049
0.67795569464467738086 -1.14 0.390123948209402481906
0.67795569464467738086 -1.08 0.428302034690570448375
0.67795569464467738086 -1.02 0.461870844748744740406
0.67795569464467738086 -0.96 0.489771265589172123614
0.67795569464467738086 -0.9 0.510770817920726504249
0.67795569464467738086 -0.84 0.523787267623020813205
0.67795569464467738086 -0.78 0.528253223354278960022
0.67795569464467738086 -0.72 0.524401725930343133164
0.67795569464467738086 -0.66 0.513331354537461318143
0.67795569464467738086 -0.6 0.496789841632862436115
0.67795569464467738086 -0.54 0.476763721479882647331
0.67795569464467738086 -0.48 0.455065837106094153837
0.67795569464467738086 -0.42 0.433083568460584556496
0.67795569464467738086 -0.36 0.41172434460885076874
0.67795569464467738086 -0.3 0.391492058966813579247
0.67795569464467738086 -0.24 0.372606963145495040093
0.67795569464467738086 -0.18 0.355114497665789886634
0.67795569464467738086 -0.12 0.338963884545985389662
0.67795569464467738086 -0.06 0.324058202821027144821
0.67795569464467738086 0.0 0.310283438195633641379
0.67795569464467738086 0.06 0.297524263734936115735
0.67795569464467738086 0.12 0.285671744825090566316
0.67795569464467738086 0.18 0.274626657210225858632
0.67795569464467738086 0.24 0.26430037527233781201
0.67795569464467738086 0.3 0.254614634154469424039
0.67795569464467738086 0.36 0.245500651599566678802
0.67795569464467738086 0.42 0.236898143484242161333
0.67795569464467738086 0.48 0.228754227658282754808
0.67795569464467738086 0.54 0.221022478614229711321
0.67795569464467738086 0.6 0.21366203069726464365
0.67795569464467738086 0.66 0.206636797778026880185
0.67795569464467738086 0.72 0.199914786977833931539
0.67795569464467738086 0.78 0.193467569857341513145
0.67795569464467738086 0.84 0.187269725989606724292
0.67795569464467738086 0.9 0.181298465824773742865
0.67795569464467738086 0.96 0.17553324801386766104
0.67795569464467738086 1.02 0.169955469339524718679
0.67795569464467738086 1.08 0.16454819679498408835
0.67795569464467738086 1.14 0.159295926217747772813
0.67795569464467738086 1.2 0.154184408533027660542
0.67795569464467738086 1.26 0.149200422794921902348
0.67795569464467738086 1.32 0.144331650372399122738
0.67795569464467738086 1.38 0.139566528687857918511
0.67795569464467738086 1.44 0.13489408819655617568
0.67795569464467738086 1.5 0.130303858057462006563
0.67795569464467738086 1.56 0.125785729411623313616
0.67795569464467738086 1.62 0.121329842465936028013
0.67795569464467738086 1.68 0.116926456660086640011
0.67795569464467738086 1.74 0.112565817770802858661
0.67795569464467738086 1.8 0.108238026235441650311
0.67795569464467738086 1.86 0.103932866876864319823
0.67795569464467738086 1.92 0.09963961555272776127
0.67795569464467738086 1.98 0.0953468059209037502818
0.67795569464467738086 2.04 0.0910419338441326811514
0.67795569464467738086 2.1 0.0867110752873118016275
0.67795569464467738086 2.16 0.0823383652048984808401
0.67795569464467738086 2.22 0.077905287504600393093
0.67795569464467738086 2.28 0.0733896589778675055845
0.67795569464467738086 2.34 0.0687641100641953251557
0.67795569464467738086 2.4 0.0639937650330900649044
0.67795569464467738086 2.46 0.0590324024030687164358
0.67795569464467738086 2.52 0.0538158949660501325974
0.67795569464467738086 2.58 0.0482498178095036851325
0.67795569464467738086 2.64 0.0421835246066530012851
0.67795569464467738086 2.7 0.0353465783345656022997
0.67795569464467738086 2.76 0.0271462783924428155316
0.67795569464467738086 2.82 0.0155319243959516247692
0.67795569464467738086 2.88 0.000253766379783605992378
0.67795569464467738086 2.94 0.000142851363413979987602
0.67795569464467738086 3.0 0.000107931248327642221437

0.708743302649857354597 -3.0 0.0000475997113745086904587
0.708743302649857354597 -2.94 0.0000502041018067385454882
0.708743302649857354597 -2.88 0.0000530438615062804457679
0.708743302649857354597 -2.82 0.0000561503119828284639379
0.708743302649857354597 -2.76 0.0000595599210156531798196
0.708743302649857354597 -2.7 0.0000633161231139274026578
0.708743302649857354597 -2.64 0.0000674708641864048681583
0.708743302649857354597 -2.58 0.0000720867832620982088539
0.708743302649857354597 -2.52 0.0000772398317512747394877
0.708743302649857354597 -2.46 0.0000830240692018086789158
0.708743302649857354597 -2.4 0.0000895557587324466107405
0.708743302649857354597 -2.34 0.0000969814718766806999648
0.708743302649857354597 -2.28 0.000105488401877730285512
0.708743302649857354597 -2.22 0.000115318861697265564438
0.708743302649857354597 -2.16 0.000126795250722393025819
0.708743302649857354597 -2.1 0.000140352112451548545281
0.708743302649857354597 -2.04 0.000156592325843262369249
0.708743302649857354597 -1.98 0.000176383559278237920376
0.708743302649857354597 -1.92 0.000201015402239358403256
0.708743302649857354597 -1.86 0.000232513417864869769715
0.708743302649857354597 -1.8 0.00027426500681485320047
0.708743302649857354597 -1.74 0.000332468824898413418729
0.708743302649857354597 -1.68 0.00042005253210058701361
0.708743302649857354597 -1.62 0.000570382621322207361136
0.708743302649857354597 -1.56 0.000915402290063618164648
0.708743302649857354597 -1.5 0.0148946228731050493825
0.708743302649857354597 -1.44 0.141267206280981970277
0.708743302649857354597 -1.38 0.203908607109673249581
0.708743302649857354597 -1.32 0.254954961381014777691
0.708743302649857354597 -1.26 0.300270797249248782655
0.708743302649857354597 -1.2 0.341809786532662027448
0.708743302649857354597 -1.14 0.38019227038574663457
0.708743302649857354597 -1.08 0.415329780579775856593
0.708743302649857354597 -1.02 0.446650324620404804233
0.708743302649857354597 -0.96 0.47324094061227766135
0.708743302649857354597 -0.9 0.494018439725618326109
0.708743302649857354597 -0.84 0.507967921325868663855
0.708743302649857354597 -0.78 0.514429874339084601897
0.708743302649857354597 -0.72 0.51335527441081526601
0.708743302649857354597 -0.66 0.505420207515560825398
0.708743302649857354597 -0.6 0.491928619478010779023
0.708743302649857354597 -0.54 0.47452984069155529404
0.708743302649857354597 -0.48 0.454873470988768393125
0.708743302649857354597 -0.42 0.434342116807443060685
0.708743302649857354597 -0.36 0.41393325821834318563
0.708743302649857354597 -0.3 0.394271783934212099941
0.708743302649857354597 -0.24 0.37569060988040966263
0.708743302649857354597 -0.18 0.358324033110567224287
0.708743302649857354597 -0.12 0.342185342672289702095
0.708743302649857354597 -0.06 0.327221274490722754216
0.708743302649857354597 0.0 0.313346642522584814687
0.708743302649857354597 0.06 0.300464722899235072757
0.708743302649857354597 0.12 0.288478345145981909348
0.708743302649857354597 0.18 0.277295617486720804254
0.708743302649857354597 0.24 0.266832420263002348423
0.708743302649857354597 0.3 0.257013093992599830747
0.708743302649857354597 0.36 0.247770349990792391363
0.708743302649857354597 0.42 0.239044603708624201287
0.708743302649857354597 0.48 0.230783242884205150797
0.708743302649857354597 0.54 0.222939818491640256157
0.708743302649857354597 0.6 0.215473271787559626022
0.708743302649857354597 0.66 0.208347209175915190576
0.708743302649857354597 0.72 0.201529314480821416165
0.708743302649857354597 0.78 0.194990776158239567951
0.708743302649857354597 0.84 0.188705815626668798164
0.708743302649857354597 0.9 0.182651272554175709979
0.708743302649857354597 0.96 0.176806260287119724367
0.708743302649857354597 1.02 0.171151841778870109036
0.708743302649857354597 1.08 0.165670763780963091028
0.708743302649857354597 1.14 0.160347233804868675071
0.708743302649857354597 1.2 0.155166702641483826885
0.708743302649857354597 1.26 0.150115684049000385647
0.708743302649857354597 1.32 0.145181608485339902197
0.708743302649857354597 1.38 0.140352645949024151748
0.708743302649857354597 1.44 0.135617597046559358666
0.708743302649857354597 1.5 0.130965737972216644974
0.708743302649857354597 1.56 0.126386719490587022623
0.708743302649857354597 1.62 0.121870430610998669105
0.708743302649857354597 1.68 0.117406871103265997892
0.708743302649857354597 1.74 0.112986018110195632197
0.708743302649857354597 1.8 0.108597664381143537007
0.708743302649857354597 1.86 0.104231271018839289931
0.708743302649857354597 1.92 0.0998757428906649623849
0.708743302649857354597 1.98 0.0955191793515187057568
0.708743302649857354597 2.04 0.0911485637505661957902
0.708743302649857354597 2.1 0.0867493486216282397268
0.708743302649857354597 2.16 0.0823048765823160863516
0.708743302649857354597 2.22 0.077795638423556698088
0.708743302649857354597 2.28 0.0731981114973474377892
0.708743302649857354597 2.34 0.0684831004597041912156
0.708743302649857354597 2.4 0.0636131042523399929994
0.708743302649857354597 2.46 0.0585379716781554962501
0.708743302649857354597 2.52 0.0531872977397094196897
0.708743302649857354597 2.58 0.0474557587690518503153
0.708743302649857354597 2.64 0.0411715129888720919844
0.708743302649857354597 2.7 0.0340149278605188430074
0.708743302649857354597 2.76 0.025236442980076559064
0.708743302649857354597 2.82 0.0115710161729178602507
0.708743302649857354597 2.88 0.000211452580972387402594
0.708743302649857354597 2.94 0.000133713823620830155094
0.708743302649857354597 3.0 0.000103777819977592851429

0.739530910655037328334 -3.0 0.0000477591589603928943554
0.739530910655037328334 -2.94 0.0000503850498616492965381
0.739530910655037328334 -2.88 0.0000532503685414213807435
0.739530910655037328334 -2.82 0.0000563868933341740358245
0.739530910655037328334 -2.76 0.000059832282376088230309
0.739530910655037328334 -2.7 0.0000636313409139460287638
0.739530910655037328334 -2.64 0.0000678377941733733601693
0.739530910655037328334 -2.58 0.0000725166179667799017603
0.739530910655037328334 -2.52 0.0000777468117259291386832
0.739530910655037328334 -2.46 0.0000836267069094975347874
0.739530910655037328334 -2.4 0.0000902782682951710212319
0.739530910655037328334 -2.34 0.000097856071313245401938
0.739530910655037328334 -2.28 0.000106558211228766705517
0.739530910655037328334 -2.22 0.00011664485540224444539
0.739530910655037328334 -2.16 0.000128462002968005373869
0.739530910655037328334 -2.1 0.000142482030477621578571
0.739530910655037328334 -2.04 0.000159371059516268152177
0.739530910655037328334 -1.98 0.000180096369721333497862
0.739530910655037328334 -1.92 0.00020613225944142082695
0.739530910655037328334 -1.86 0.000239846078512573992259
0.739530910655037328334 -1.8 0.000285345776436313820371
0.739530910655037328334 -1.74 0.000350539166994866306077
0.739530910655037328334 -1.68 0.000453312588638374465546
0.739530910655037328334 -1.62 0.000647210349594843530081
0.739530910655037328334 -1.56 0.00125092625700148171541
0.739530910655037328334 -1.5 0.0876740868382439576734
0.739530910655037328334 -1.44 0.160032166411357692502
0.739530910655037328334 -1.38 0.212301890026345438997
0.739530910655037328334 -1.32 0.257098989525855585636
0.739530910655037328334 -1.26 0.297729380781508252343
0.739530910655037328334 -1.2 0.335438315798710004534
0.739530910655037328334 -1.14 0.370610603459346713998
0.739530910655037328334 -1.08 0.403117969826896030423
0.739530910655037328334 -1.02 0.432455871720008855294
0.739530910655037328334 -0.96 0.457836767987252306247
0.739530910655037328334 -0.9 0.478309862987255688682
0.739530910655037328334 -0.84 0.49293713688219948116
0.739530910655037328334 -0.78 0.501018193320084891276
0.739530910655037328334 -0.72 0.502311070837583080951
0.739530910655037328334 -0.66 0.49716824876229411001
0.739530910655037328334 -0.6 0.486518555839090240859
0.739530910655037328334 -0.54 0.471687895903793211637
0.739530910655037328334 -0.48 0.454128324714845129283
0.739530910655037328334 -0.42 0.435164201563744619122
0.739530910655037328334 -0.36 0.415837146491936227936
0.739530910655037328334 -0.3 0.396865660923727284736
0.739530910655037328334 -0.24 0.378684293206022853794
0.739530910655037328334 -0.18 0.361515196375407175393
0.739530910655037328334 -0.12 0.345439106132962053829
0.739530910655037328334 -0.06 0.330451020971292131114
0.739530910655037328334 0.0 0.316498834842378737995
0.739530910655037328334 0.06 0.303507792264560695921
0.739530910655037328334 0.12 0.291395106887139809702
0.739530910655037328334 0.18 0.280078101265885177808
0.739530910655037328334 0.24 0.269478444186951777838
0.739530910655037328334 0.3 0.259524066062196371573
0.739530910655037328334 0.36 0.250149790816784883933
0.739530910655037328334 0.42 0.241297210191460745908
0.739530910655037328334 0.48 0.232914283751858481126
0.739530910655037328334 0.54 0.224954767537126403597
0.739530910655037328334 0.6 0.217377536313415728674
0.739530910655037328334 0.66 0.210146008482508240787
0.739530910655037328334 0.72 0.203227597506727966751
0.739530910655037328334 0.78 0.196593164346662206713
0.739530910655037328334 0.84 0.190216588268026857545
0.739530910655037328334 0.9 0.184074357553329352534
0.739530910655037328334 0.96 0.178145242731774665273
0.739530910655037328334 1.02 0.172409978276757913409
0.739530910655037328334 1.08 0.166850995130059483094
0.739530910655037328334 1.14 0.161452182743443094926
0.739530910655037328334 1.2 0.156198711829287723359
0.739530910655037328334 1.26 0.151076813517774462769
0.739530910655037328334 1.32 0.146073639507006902717
0.739530910655037328334 1.38 0.14117710413693735499
0.739530910655037328334 1.44 0.136375748716330222266
0.739530910655037328334 1.5 0.131658584701347823278
0.739530910655037328334 1.56 0.127015015146052949235
0.739530910655037328334 1.62 0.122434659196032026509
0.739530910655037328334 1.68 0.117907228716030578338
0.739530910655037328334 1.74 0.113422417305456711424
0.739530910655037328334 1.8 0.108969691871681819803
0.739530910655037328334 1.86 0.10453815957943638722
0.739530910655037328334 1.92 0.100116312530063321518
0.739530910655037328334 1.98 0.0956917781156028611391
0.739530910655037328334 2.04 0.0912509721177092046488
0.739530910655037328334 2.1 0.0867786507208686759062
0.739530910655037328334 2.16 0.0822572995686483269119
0.739530910655037328334 2.22 0.0776662624131097963565
0.739530910655037328334 2.28 0.0729805210845533555101
0.739530910655037328334 2.34 0.0681687896454954634792
0.739530910655037328334 2.4 0.0631905561838952980756
0.739530910655037328334 2.46 0.0579910768423898023749
0.739530910655037328334 2.52 0.0524924944237750362982
0.739530910655037328334 2.58 0.0465762637129947467902
0.739530910655037328334 2.64 0.0400439262966551352656
0.739530910655037328334 2.7 0.0325105507205285042066
0.739530910655037328334 2.76 0.0229924665842039545694
0.739530910655037328334 2.82 0.00431972889952611965454
0.739530910655037328334 2.88 0.000184579904640372843806
0.739530910655037328334 2.94 0.000125978312775557171825
0.739530910655037328334 3.0 0.0000999904489194536654789

0.770318518660217302071 -3.0 0.000047927692096644864519
0.770318518660217302071 -2.94 0.000050576630464876127984
0.770318518660217302071 -2.88 0.0000534691036950497252248
0.770318518660217302071 -2.82 0.0000566377896338859122048
0.770318518660217302071 -2.76 0.0000601215136324142499748
0.770318518660217302071 -2.7 0.0000639665852733750964789
0.770318518660217302071 -2.64 0.0000682286900781826586137
0.770318518660217302071 -2.58 0.0000729753895389082778314
0.770318518660217302071 -2.52 0.0000782890627938649962366
0.770318518660217302071 -2.46 0.0000842728288022403493673
0.770318518660217302071 -2.4 0.0000910550611303588893617
0.770318518660217302071 -2.34 0.0000987994043573670348006
0.770318518660217302071 -2.28 0.000107716820557554499038
0.770318518660217302071 -2.22 0.000118086792333341164499
0.770318518660217302071 -2.16 0.00013028418740223850021
0.770318518660217302071 -2.1 0.000144826360570349845978
0.770318518660217302071 -2.04 0.000162453555969313852705
0.770318518660217302071 -1.98 0.000184258589728315079909
0.770318518660217302071 -1.92 0.000211944624227855447461
0.770318518660217302071 -1.86 0.000248332940677373482537
0.770318518660217302071 -1.8 0.000298523645066774065904
0.770318518660217302071 -1.74 0.000372973163661904151317
0.770318518660217302071 -1.68 0.000497932802167785563669
0.770318518660217302071 -1.62 0.000771082455551473013593
0.770318518660217302071 -1.56 0.00317399592181215076781
0.770318518660217302071 -1.5 0.116870597818100002099
0.770318518660217302071 -1.44 0.172916688275370889026
0.770318518660217302071 -1.38 0.217918541541676821228
0.770318518660217302071 -1.32 0.257779553645745183898
0.770318518660217302071 -1.26 0.294527033509466270569
0.770318518660217302071 -1.2 0.328984760134719035286
0.770318518660217302071 -1.14 0.361391947863051962805
0.770318518660217302071 -1.08 0.391605022276783504424
0.770318518660217302071 -1.02 0.419181805837554417824
0.770318518660217302071 -0.96 0.443442450589477565241
0.770318518660217302071 -0.9 0.463553005154267036372
0.770318518660217302071 -0.84 0.478655442651600777788
0.770318518660217302071 -0.78 0.488042529662074370924
0.770318518660217302071 -0.72 0.491345180396570732851
0.770318518660217302071 -0.66 0.488672241091052339377
0.770318518660217302071 -0.6 0.480642802176687321632
0.770318518660217302071 -0.54 0.468285838632819227601
0.770318518660217302071 -0.48 0.452840214676193038045
0.770318518660217302071 -0.42 0.435531649385253776757
0.770318518660217302071 -0.36 0.417403618277630234936
0.770318518660217302071 -0.3 0.399237983276041198475
0.770318518660217302071 -0.24 0.38155533696002907503
0.770318518660217302071 -0.18 0.36466099021115183057
0.770318518660217302071 -0.12 0.348704317994600689653
0.770318518660217302071 -0.06 0.333732099608559726148
0.770318518660217302071 0.0 0.319729148287347452602
0.770318518660217302071 0.06 0.30664613101285285628
0.770318518660217302071 0.12 0.294417358063975379839
0.770318518660217302071 0.18 0.282971377493387963784
0.770318518660217302071 0.24 0.272237156519834684757
0.770318518660217302071 0.3 0.262147281366532279524
0.770318518660217302071 0.36 0.252639418608684279472
0.770318518660217302071 0.42 0.243656900123610992782
0.770318518660217302071 0.48 0.235148621431643475847
0.770318518660217302071 0.54 0.227068774733196939105
0.770318518660217302071 0.6 0.219376391816427044316
0.770318518660217302071 0.66 0.212034814394605485405
0.770318518660217302071 0.72 0.20501124661707230554
0.770318518660217302071 0.78 0.198276302796976887051
0.770318518660217302071 0.84 0.191803540388457959261
0.770318518660217302071 0.9 0.185569127346939145142
0.770318518660217302071 0.96 0.179551513690609871554
0.770318518660217302071 1.02 0.173731091010293198162
0.770318518660217302071 1.08 0.168089974028284948456
0.770318518660217302071 1.14 0.162611747048460714561
0.770318518660217302071 1.2 0.157281281373333252038
0.770318518660217302071 1.26 0.152084515252062412634
0.770318518660217302071 1.32 0.147008327642291500143
0.770318518660217302071 1.38 0.142040345032690988067
0.770318518660217302071 1.44 0.137168840409490579133
0.770318518660217302071 1.5 0.132382560198959046927
0.770318518660217302071 1.56 0.127670628839277682167
0.770318518660217302071 1.62 0.123022372373646244203
0.770318518660217302071 1.68 0.118427226976423719811
0.770318518660217302071 1.74 0.113874542634901920784
0.770318518660217302071 1.8 0.109353459291642445863
0.770318518660217302071 1.86 0.104852679599644515116
0.770318518660217302071 1.92 0.100360256127430054934
0.770318518660217302071 1.98 0.0958633023981332166964
0.770318518660217302071 2.04 0.0913475993172223960369
0.770318518660217302071 2.1 0.0867971361940171983678
0.770318518660217302071 2.16 0.0821934246521766748786
0.770318518660217302071 2.22 0.0775145488724921459684
0.770318518660217302071 2.28 0.0727337664419827041703
0.770318518660217302071 2.34 0.0678174084119323679347
0.770318518660217302071 2.4 0.0627214737612943534504
0.770318518660217302071 2.46 0.0573858434638024944563
0.770318518660217302071 2.52 0.0517237341884229361414
0.770318518660217302071 2.58 0.0456003677277296188233
0.770318518660217302071 2.64 0.0387833407393700635119
0.770318518660217302071 2.7 0.0307985610451651180101
0.770318518660217302071 2.76 0.0202888304660069873341
0.770318518660217302071 2.82 0.000408712063360778371116
0.770318518660217302071 2.88 0.000165585159588551507931
0.770318518660217302071 2.94 0.000119328956270659729793
0.770318518660217302071 3.0 0.0000965249407508055357747

0.801106126665397275808 -3.0 0.0000481055051262483014858
0.801106126665397275808 -2.94 0.0000507791239379220056523
0.801106126665397275808 -2.88 0.0000537005703740716041521
0.801106126665397275808 -2.82 0.0000569036336283509344185
0.801106126665397275808 -2.76 0.0000604284165699550990982
0.801106126665397275808 -2.7 0.000064322881370276473267
0.801106126665397275808 -2.64 0.0000686448759670831255386
0.801106126665397275808 -2.58 0.0000734645250465202820228
0.801106126665397275808 -2.52 0.0000788688680777688851537
0.801106126665397275808 -2.46 0.0000849654967242663172335
0.801106126665397275808 -2.4 0.0000918903105131238263571
0.801106126665397275808 -2.34 0.0000998168260969841130347
0.801106126665397275808 -2.28 0.00010897205812662366392
0.801106126665397275808 -2.22 0.000119656606834393052656
0.801106126665397275808 -2.16 0.000132278962194586007067
0.801106126665397275808 -2.1 0.000147412226951547499983
0.801106126665397275808 -2.04 0.000165883768250902781151
0.801106126665397275808 -1.98 0.000188946307423143812122
0.801106126665397275808 -1.92 0.000218595535307896126886
0.801106126665397275808 -1.86 0.000258260667156023773378
0.801106126665397275808 -1.8 0.000314457064349383917178
0.801106126665397275808 -1.74 0.000401637372585544999501
0.801106126665397275808 -1.68 0.000561571720606040356046
0.801106126665397275808 -1.62 0.0010177092929969281976
0.801106126665397275808 -1.56 0.0686999083093112638173
0.801106126665397275808 -1.5 0.135469503345009689558
0.801106126665397275808 -1.44 0.181987674320218303828
0.801106126665397275808 -1.38 0.221531188990038710633
0.801106126665397275808 -1.32 0.257384411581513169469
0.801106126665397275808 -1.26 0.290864663389366230561
0.801106126665397275808 -1.2 0.322533402639060607999
0.801106126665397275808 -1.14 0.352538470252386479672
0.801106126665397275808 -1.08 0.380734955533425344929
0.801106126665397275808 -1.02 0.406737103445701443551
0.801106126665397275808 -0.96 0.429957625293396489636
0.801106126665397275808 -0.9 0.44966556297185694109
0.801106126665397275808 -0.84 0.465081889058806766134
0.801106126665397275808 -0.78 0.475514934185934171009
0.801106126665397275808 -0.72 0.480516496265607569944
0.801106126665397275808 -0.66 0.480015777077488809487
0.801106126665397275808 -0.6 0.474381070962145754648
0.801106126665397275808 -0.54 0.464377498275326387639
0.801106126665397275808 -0.48 0.451029381638855586423
0.801106126665397275808 -0.42 0.435436287730103364706
0.801106126665397275808 -0.36 0.418607101318328459581
0.801106126665397275808 -0.3 0.401356395477959420358
0.801106126665397275808 -0.24 0.384271895028320300568
0.801106126665397275808 -0.18 0.367733853676751213451
0.801106126665397275808 -0.12 0.351958928547294864276
0.801106126665397275808 -0.06 0.337047811987605830978
0.801106126665397275808 0.0 0.323025531857542123636
0.801106126665397275808 0.06 0.309871444952191454911
0.801106126665397275808 0.12 0.297539663184006395889
0.801106126665397275808 0.18 0.28597218634683780719
0.801106126665397275808 0.24 0.275106903753448343124
0.801106126665397275808 0.3 0.264882213405152070239
0.801106126665397275808 0.36 0.255239547364091200384
0.801106126665397275808 0.42 0.246124542367658227034
0.801106126665397275808 0.48 0.237487488345842247818
0.801106126665397275808 0.54 0.229283333045537915214
0.801106126665397275808 0.6 0.221471460443338440979
0.801106126665397275808 0.66 0.214015288092634665821
0.801106126665397275808 0.72 0.206881950904287911957
0.801106126665397275808 0.78 0.200041835208144489609
0.801106126665397275808 0.84 0.193468255023383671371
0.801106126665397275808 0.9 0.18713708924530070129
0.801106126665397275808 0.96 0.181026459719911257247
0.801106126665397275808 1.02 0.175116449916279658441
0.801106126665397275808 1.08 0.169388857561778534747
0.801106126665397275808 1.14 0.163826958416494299728
0.801106126665397275808 1.2 0.158415304029349055235
0.801106126665397275808 1.26 0.153139550058321184135
0.801106126665397275808 1.32 0.147986272017480094767
0.801106126665397275808 1.38 0.142942821547902125132
0.801106126665397275808 1.44 0.137997183472789981507
0.801106126665397275808 1.5 0.133137816710072460662
0.801106126665397275808 1.56 0.128353542584724294822
0.801106126665397275808 1.62 0.123633404237502431674
0.801106126665397275808 1.68 0.11896650431487902573
0.801106126665397275808 1.74 0.114341858266228456564
0.801106126665397275808 1.8 0.10974822792277313856
0.801106126665397275808 1.86 0.105173887476691637748
0.801106126665397275808 1.92 0.100606402751703554547
0.801106126665397275808 1.98 0.0960323160464236211229
0.801106126665397275808 2.04 0.0914367275990414646509
0.801106126665397275808 2.1 0.0868027557671996845453
0.801106126665397275808 2.16 0.0821108276131706605018
0.801106126665397275808 2.22 0.0773375831361364710845
0.801106126665397275808 2.28 0.0724543594227800379254
0.801106126665397275808 2.34 0.0674247235752044013401
0.801106126665397275808 2.4 0.0622006174509926869244
0.801106126665397275808 2.46 0.0567155539334707086314
0.801106126665397275808 2.52 0.050871998565286244
0.801106126665397275808 2.58 0.0445149843753695893595
0.801106126665397275808 2.64 0.0373679335004742051264
0.801106126665397275808 2.7 0.0288308199002236763004
0.801106126665397275808 2.76 0.0168869150169328680751
0.801106126665397275808 2.82 0.000276287108437535071996
0.801106126665397275808 2.88 0.000151253486071073080557
0.801106126665397275808 2.94 0.000113541915623376892804
0.801106126665397275808 3.0 0.0000933442937559757843556

0.831893734670577249545 -3.0 0.0000482931874451635242821
0.831893734670577249545 -2.94 0.0000509929622582506629475
0.831893734670577249545 -2.88 0.0000539453096157723986569
0.831893734670577249545 -2.82 0.0000571851081026214227843
0.831893734670577249545 -2.76 0.0000607538601475171827888
0.831893734670577249545 -2.7 0.0000647013455406774722745
0.831893734670577249545 -2.64 0.0000690878011504643024398
0.831893734670577249545 -2.58 0.0000739864613041327323561
0.831893734670577249545 -2.52 0.0000794887562376892828256
0.831893734670577249545 -2.46 0.0000857081259641944874594
0.831893734670577249545 -2.4 0.0000927887091855361130853
0.831893734670577249545 -2.34 0.000100915651464189194613
0.831893734670577249545 -2.28 0.000110333335609914723594
0.831893734670577249545 -2.22 0.000121368157663003362767
0.831893734670577249545 -2.16 0.000134468533082501312952
0.831893734670577249545 -2.1 0.000150272884564290755074
0.831893734670577249545 -2.04 0.000169718255083211355804
0.831893734670577249545 -1.98 0.000194255384045257050572
0.831893734670577249545 -1.92 0.000226268005368076632551
0.831893734670577249545 -1.86 0.000270020779172986465508
0.831893734670577249545 -1.8 0.000334131525951997611599
0.831893734670577249545 -1.74 0.000439739888900956825653
0.831893734670577249545 -1.68 0.000661706113694824088074
0.831893734670577249545 -1.62 0.00197410268929697213923
0.831893734670577249545 -1.56 0.0977658864584253256494
0.831893734670577249545 -1.5 0.148402372546128680816
0.831893734670577249545 -1.44 0.188402643828988447543
0.831893734670577249545 -1.38 0.223662006209197869855
0.831893734670577249545 -1.32 0.256192757693276711216
0.831893734670577249545 -1.26 0.286888951546586409865
0.831893734670577249545 -1.2 0.31614312459873172819
0.831893734670577249545 -1.14 0.34404528975711251415
0.831893734670577249545 -1.08 0.37045698925389032702
0.831893734670577249545 -1.02 0.395042841220725998203
0.831893734670577249545 -0.96 0.417295249723122126567
0.831893734670577249545 -0.9 0.436573968933599727644
0.831893734670577249545 -0.84 0.452175649757626567526
0.831893734670577249545 -0.78 0.463438373032808211983
0.831893734670577249545 -0.72 0.4698697995978066447
0.831893734670577249545 -0.66 0.47126982727451327711
0.831893734670577249545 -0.6 0.46780747943292014055
0.831893734670577249545 -0.54 0.460019452964155424794
0.831893734670577249545 -0.48 0.448724216491940334458
0.831893734670577249545 -0.42 0.434879082833257322336
0.831893734670577249545 -0.36 0.419429168556121768361
0.831893734670577249545 -0.3 0.403192759752059368587
0.831893734670577249545 -0.24 0.386803825717413228781
0.831893734670577249545 -0.18 0.370706196748444146364
0.831893734670577249545 -0.12 0.355179989683825053996
0.831893734670577249545 -0.06 0.34038029978800992219
0.831893734670577249545 0.0 0.326374782418457456111
0.831893734670577249545 0.06 0.313174395229688300903
0.831893734670577249545 0.12 0.300755803242335036277
0.831893734670577249545 0.18 0.289076673325776137257
0.831893734670577249545 0.24 0.278085577494126383124
0.831893734670577249545 0.3 0.267728076733689852117
0.831893734670577249545 0.36 0.257950295699015872174
0.831893734670577249545 0.42 0.248700907063842444612
0.831893734670577249545 0.48 0.239932103109649346689
0.831893734670577249545 0.54 0.231599939797539335007
0.831893734670577249545 0.6 0.223664407553705202871
0.831893734670577249545 0.66 0.216089199712586041968
0.831893734670577249545 0.72 0.208841462700474972253
0.831893734670577249545 0.78 0.201891496459843931429
0.831893734670577249545 0.84 0.195212410774795514184
0.831893734670577249545 0.9 0.188779817738761937927
0.831893734670577249545 0.96 0.182571565450280034846
0.831893734670577249545 1.02 0.176567417621873545795
0.831893734670577249545 1.08 0.170748874274068208686
0.831893734670577249545 1.14 0.165098886501227864205
0.831893734670577249545 1.2 0.159601712193407395723
0.831893734670577249545 1.26 0.154242696704058468016
0.831893734670577249545 1.32 0.149008111498185727114
0.831893734670577249545 1.38 0.143885018479753310724
0.831893734670577249545 1.44 0.138861088108284424961
0.831893734670577249545 1.5 0.133924493157958736862
0.831893734670577249545 1.56 0.129063738178942556315
0.831893734670577249545 1.62 0.124267543544540777861
0.831893734670577249545 1.68 0.119524670902972889264
0.831893734670577249545 1.74 0.114823767262949061966
0.831893734670577249545 1.8 0.110153179401841224665
0.831893734670577249545 1.86 0.105500727535896169283
0.831893734670577249545 1.92 0.100853451192485374327
0.831893734670577249545 1.98 0.0961972448565326412922
0.831893734670577249545 2.04 0.0915164483426285096845
0.831893734670577249545 2.1 0.0867932293701537384474
0.831893734670577249545 2.16 0.082006785899767756513
0.831893734670577249545 2.22 0.0771321446300262021203
0.831893734670577249545 2.28 0.0721384014630951573426
0.831893734670577249545 2.34 0.0669859676889589634398
0.831893734670577249545 2.4 0.0616220191951910863403
0.831893734670577249545 2.46 0.0559724907942112333508
0.831893734670577249545 2.52 0.0499267150712139946437
0.831893734670577249545 2.58 0.0433042864257223428637
0.831893734670577249545 2.64 0.0357698059786268856669
0.831893734670577249545 2.7 0.0265372125122296397172
0.831893734670577249545 2.76 0.0121882554099072799703
0.831893734670577249545 2.82 0.000221826386411142324033
0.831893734670577249545 2.88 0.000139953911952097221164
0.831893734670577249545 2.94 0.000108453219404423929878
0.831893734670577249545 3.0 0.0000904166520076294575069

0.862681342675757223282 -3.0 0.0000484909959687321346852
0.862681342675757223282 -2.94 0.0000512186078346633077114
0.862681342675757223282 -2.88 0.000054203902875231195809
0.862681342675757223282 -2.82 0.0000574829499821135872017
0.862681342675757223282 -2.76 0.000061098786560118046331
0.862681342675757223282 -2.7 0.000065103194308233252683
0.862681342675757223282 -2.64 0.0000695587757730882375116
0.862681342675757223282 -2.58 0.0000745430471570699829131
0.862681342675757223282 -2.52 0.0000801515331025263547986
0.862681342675757223282 -2.46 0.0000865045351333794064083
0.862681342675757223282 -2.4 0.0000937551514289471537329
0.862681342675757223282 -2.34 0.000102103022962010878301
0.862681342675757223282 -2.28 0.000111811495638092455947
0.862681342675757223282 -2.22 0.000123236989025694954644
0.862681342675757223282 -2.16 0.000136877368957999102388
0.862681342675757223282 -2.1 0.000153447757416268275507
0.862681342675757223282 -2.04 0.000174024793711784874986
0.862681342675757223282 -1.98 0.000200311987083104148996
0.862681342675757223282 -1.92 0.000235211952843841189525
0.862681342675757223282 -1.86 0.000284177855946498794307
0.862681342675757223282 -1.8 0.000359106451407552824177
0.862681342675757223282 -1.74 0.000493379004323388598443
0.862681342675757223282 -1.68 0.000851269170043527637158
0.862681342675757223282 -1.62 0.0535016232361770504341
0.862681342675757223282 -1.56 0.115954435343346915946
0.862681342675757223282 -1.5 0.157719201121211947443
0.862681342675757223282 -1.44 0.192886998929825719105
0.862681342675757223282 -1.38 0.224678722212735971732
0.862681342675757223282 -1.32 0.254409717660431830812
0.862681342675757223282 -1.26 0.282708142051350663152
0.862681342675757223282 -1.2 0.309854773710248072457
0.862681342675757223282 -1.14 0.335903099678136852501
0.862681342675757223282 -1.08 0.360725152970798982681
0.862681342675757223282 -1.02 0.384030209769717308337
0.862681342675757223282 -0.96 0.405379474303733841912
0.862681342675757223282 -0.9 0.424212432597317331619
0.862681342675757223282 -0.84 0.439896956324273083749
0.862681342675757223282 -0.78 0.451809330887775396734
0.862681342675757223282 -0.72 0.459438277959461665574
0.862681342675757223282 -0.66 0.46249375676293016098
0.862681342675757223282 -0.6 0.460989442417759002669
0.862681342675757223282 -0.54 0.45526855687270766541
0.862681342675757223282 -0.48 0.445958935784875897928
0.862681342675757223282 -0.42 0.433869018521828576462
0.862681342675757223282 -0.36 0.419858537272796047313
0.862681342675757223282 -0.3 0.404723726670112622495
0.862681342675757223282 -0.24 0.38912325718598350615
0.862681342675757223282 -0.18 0.373550951807287276977
0.862681342675757223282 -0.12 0.358344063432735699509
0.862681342675757223282 -0.06 0.343710714042228896284
0.862681342675757223282 0.0 0.329762592690314126532
0.862681342675757223282 0.06 0.316544663466227748351
0.862681342675757223282 0.12 0.304058710414534849541
0.862681342675757223282 0.18 0.292280336831913774712
0.862681342675757223282 0.24 0.28117064471777429958
0.862681342675757223282 0.3 0.270683754701563034846
0.862681342675757223282 0.36 0.26077159917935105419
0.862681342675757223282 0.42 0.251386677506309010741
0.862681342675757223282 0.48 0.242483637923058466891
0.862681342675757223282 0.54 0.234020105502421724766
0.862681342675757223282 0.6 0.225956942687099192538
0.862681342675757223282 0.66 0.218258341248944267906
0.862681342675757223282 0.72 0.210891631271579676501
0.862681342675757223282 0.78 0.203827108321095518037
0.862681342675757223282 0.84 0.197037759399710019356
0.862681342675757223282 0.9 0.190498992001737290975
0.862681342675757223282 0.96 0.184188376765926075722
0.862681342675757223282 1.02 0.178085426733916082423
0.862681342675757223282 1.08 0.172171305952207529184
0.862681342675757223282 1.14 0.16642869096027742046
0.862681342675757223282 1.2 0.160841501806505048891
0.862681342675757223282 1.26 0.155394791057390665808
0.862681342675757223282 1.32 0.150074514034976523783
0.862681342675757223282 1.38 0.1448674196253048037
0.862681342675757223282 1.44 0.139760873195483661204
0.862681342675757223282 1.5 0.134742722741315168246
0.862681342675757223282 1.56 0.129801156879824552289
0.862681342675757223282 1.62 0.124924538016692404538
0.862681342675757223282 1.68 0.120101263969708823871
0.862681342675757223282 1.74 0.11531958169357460111
0.862681342675757223282 1.8 0.110567403532626197058
0.862681342675757223282 1.86 0.105832038841390649111
0.862681342675757223282 1.92 0.101099942568922946578
0.862681342675757223282 1.98 0.0963563187191420803167
0.862681342675757223282 2.04 0.0915846489402128711414
0.862681342675757223282 2.1 0.0867660362326574044358
0.862681342675757223282 2.16 0.0818782953406034193503
0.862681342675757223282 2.22 0.0768946014440905529234
0.862681342675757223282 2.28 0.0717815139904632084313
0.862681342675757223282 2.34 0.0664957507480804939474
0.862681342675757223282 2.4 0.0609788778581497418364
0.862681342675757223282 2.46 0.0551477186359395808127
0.862681342675757223282 2.52 0.048875402165568421391
0.862681342675757223282 2.58 0.041948845210446368754
0.862681342675757223282 2.64 0.0339521503120397647816
0.862681342675757223282 2.7 0.0238075957160976781936
0.862681342675757223282 2.76 0.0022419334904292713239
0.862681342675757223282 2.82 0.000190232699047803610839
0.862681342675757223282 2.88 0.000130758610386472716094
0.862681342675757223282 2.94 0.00010393961042493625663
0.862681342675757223282 3.0 0.0000877146039000149606626

0.893468950680937197019 -3.0 0.000048699325524572702379
0.893468950680937197019 -2.94 0.0000514565555878934948556
0.893468950680937197019 -2.88 0.0000544769751090166045295
0.893468950680937197019 -2.82 0.0000577979549081839385547
0.893468950680937197019 -2.76 0.0000614642180608420983629
0.893468950680937197019 -2.7 0.0000655297546381662286046
0.893468950680937197019 -2.64 0.0000700600306544726168918
0.893468950680937197019 -2.58 0.0000751365950412911608764
0.893468950680937197019 -2.52 0.0000808603186822171718157
0.893468950680937197019 -2.46 0.0000873590052881652677764
0.893468950680937197019 -2.4 0.0000947962920179418445743
0.893468950680937197019 -2.34 0.000103387491464753194886
0.893468950680937197019 -2.28 0.000113419093729611244222
0.893468950680937197019 -2.22 0.000125283129275017114219
0.893468950680937197019 -2.16 0.000139535358395774372482
0.893468950680937197019 -2.1 0.000156987365045870683115
0.893468950680937197019 -2.04 0.000178888470859711976471
0.893468950680937197019 -1.98 0.000207277044957881378297
0.893468950680937197019 -1.92 0.000245767157784192565822
0.893468950680937197019 -1.86 0.000301572111953534562063
0.893468950680937197019 -1.8 0.000392027486681403958909
0.893468950680937197019 -1.74 0.000576050619813822449659
0.893468950680937197019 -1.68 0.00144862993921653793199
0.893468950680937197019 -1.62 0.0825074136586393119254
0.893468950680937197019 -1.56 0.128679647590176752117
0.893468950680937197019 -1.5 0.16452544271097838835
0.893468950680937197019 -1.44 0.195927846872556799934
0.893468950680937197019 -1.38 0.224848255613699926169
0.893468950680937197019 -1.32 0.252188377647269283365
0.893468950680937197019 -1.26 0.278402634536568593243
0.893468950680937197019 -1.2 0.303696261096602838514
0.893468950680937197019 -1.14 0.328099879600434679094
0.893468950680937197019 -1.08 0.351497920405450955566
0.893468950680937197019 -1.02 0.373639022202070366157
0.893468950680937197019 -0.96 0.394143888898130794981
0.893468950680937197019 -0.9 0.41252207402733824756
0.893468950680937197019 -0.84 0.428207671062380874106
0.893468950680937197019 -0.78 0.440619702923536454082
0.893468950680937197019 -0.72 0.449245856425148522468
0.893468950680937197019 -0.66 0.453736664776291400323
0.893468950680937197019 -0.6 0.453987226415594952019
0.893468950680937197019 -0.54 0.450180108780144533077
0.893468950680937197019 -0.48 0.442771516344387932092
0.893468950680937197019 -0.42 0.432421761805534986728
0.893468950680937197019 -0.36 0.419890795920606125411
0.893468950680937197019 -0.3 0.405931104330380721402
0.893468950680937197019 -0.24 0.391205340015555374284
0.893468950680937197019 -0.18 0.376242186619891086378
0.893468950680937197019 -0.12 0.361427541891889017167
0.893468950680937197019 -0.06 0.34701941859160662516
0.893468950680937197019 0.0 0.333173656348013379438
0.893468950680937197019 0.06 0.319970962857272757652
0.893468950680937197019 0.12 0.307440499961835361394
0.893468950680937197019 0.18 0.295578015955065400946
0.893468950680937197019 0.24 0.284359026666476315952
0.893468950680937197019 0.3 0.273747787858758620576
0.893468950680937197019 0.36 0.26370316624720011175
0.893468950680937197019 0.42 0.254182388781465211158
0.893468950680937197019 0.48 0.245143232735399234829
0.893468950680937197019 0.54 0.236545324649405392156
0.893468950680937197019 0.6 0.228350816926407674024
0.893468950680937197019 0.66 0.220524596828536810317
0.893468950680937197019 0.72 0.213034379375159785345
0.893468950680937197019 0.78 0.205850591339433235785
0.893468950680937197019 0.84 0.198946156752816564086
0.893468950680937197019 0.9 0.192296361478959479921
0.893468950680937197019 0.96 0.185878559577745737767
0.893468950680937197019 1.02 0.179671979423102243001
0.893468950680937197019 1.08 0.173657534325071614854
0.893468950680937197019 1.14 0.167817565956504308413
0.893468950680937197019 1.2 0.162135717195925732338
0.893468950680937197019 1.26 0.156596697651078315882
0.893468950680937197019 1.32 0.15118616576120388419
0.893468950680937197019 1.38 0.145890533902901348944
0.893468950680937197019 1.44 0.140696855597736220683
0.893468950680937197019 1.5 0.135592637073114174724
0.893468950680937197019 1.56 0.130565710462162268749
0.893468950680937197019 1.62 0.125604080763303448573
0.893468950680937197019 1.68 0.120695754606925813144
0.893468950680937197019 1.74 0.115828544399600841513
0.893468950680937197019 1.8 0.110989876599315253516
0.893468950680937197019 1.86 0.106166521694205151764
0.893468950680937197019 1.92 0.101344282934898734816
0.893468950680937197019 1.98 0.0965075914555191189889
0.893468950680937197019 2.04 0.0916389824591511568227
0.893468950680937197019 2.1 0.0867183648122697064957
0.893468950680937197019 2.16 0.0817219847296443243443
0.893468950680937197019 2.22 0.0766209175929267877414
0.893468950680937197019 2.28 0.071378772107888833852
0.893468950680937197019 2.34 0.0659479626962797027642
0.893468950680937197019 2.4 0.0602634016950393664017
0.893468950680937197019 2.46 0.0542308199233447329951
0.893468950680937197019 2.52 0.047703083461643537342
0.893468950680937197019 2.58 0.0404243522731009146416
0.893468950680937197019 2.64 0.0318646256096549118799
0.893468950680937197019 2.7 0.0204477092261617366451
0.893468950680937197019 2.76 0.000373060681211287410046
0.893468950680937197019 2.82 0.000168989729712427989403
0.893468950680937197019 2.88 0.000123095511341635410044
0.893468950680937197019 2.94 0.0000999063608916611250025
0.893468950680937197019 3.0 0.000085215026095579210927

0.924256558686117170756 -3.0 0.000048918596944082460276
0.924256558686117170756 -2.94 0.0000517073352357363088431
0.924256558686117170756 -2.88 0.0000547651981914039257408
0.924256558686117170756 -2.82 0.0000581309823516284340284
0.924256558686117170756 -2.76 0.0000618512646544498754603
0.924256558686117170756 -2.7 0.0000659822174325964208396
0.924256558686117170756 -2.64 0.0000705932515201308373422
0.924256558686117170756 -2.58 0.0000757696626652199293623
0.924256558686117170756 -2.52 0.0000816185906705927471011
0.924256558686117170756 -2.46 0.0000882759852225812380487
0.924256558686117170756 -2.4 0.0000959186184672743958743
0.924256558686117170756 -2.34 0.000104778879464237546084
0.924256558686117170756 -2.28 0.000115170171808941750332
0.924256558686117170756 -2.22 0.000127528610566992633052
0.924256558686117170756 -2.16 0.000142477831289902919125
0.924256558686117170756 -2.1 0.000160952097661441670456
0.924256558686117170756 -2.04 0.000184420798391839106782
0.924256558686117170756 -1.98 0.000215369209472666601382
0.924256558686117170756 -1.92 0.000258420474753017878668
0.924256558686117170756 -1.86 0.000323514322089163988759
0.924256558686117170756 -1.8 0.000437832962912924583653
0.924256558686117170756 -1.74 0.000726313632953569091494
0.924256558686117170756 -1.68 0.0408643024942597320647
0.924256558686117170756 -1.62 0.100173199500807490614
0.924256558686117170756 -1.56 0.137985351161487773871
0.924256558686117170756 -1.5 0.169501118164295534061
0.924256558686117170756 -1.44 0.197868254354633644065
0.924256558686117170756 -1.38 0.224368790116332565325
0.924256558686117170756 -1.32 0.24964447938889872285
0.924256558686117170756 -1.26 0.274032546294895301724
0.924256558686117170756 -1.2 0.297686208204153525108
0.924256558686117170756 -1.14 0.320622154133326025089
0.924256558686117170756 -1.08 0.342737780740439099878
0.924256558686117170756 -1.02 0.363816319474678000854
0.924256558686117170756 -0.96 0.383530017586392122132
0.924256558686117170756 -0.9 0.401450132346755867911
0.924256558686117170756 -0.84 0.417071621531317071012
0.924256558686117170756 -0.78 0.429858224352940610782
0.924256558686117170756 -0.72 0.439309060937865714591
0.924256558686117170756 -0.66 0.445038637464682573461
0.924256558686117170756 -0.6 0.446853909970125944208
0.924256558686117170756 -0.54 0.444806578720302736828
0.924256558686117170756 -0.48 0.439201917365244706477
0.924256558686117170756 -0.42 0.430558238510650299571
0.924256558686117170756 -0.36 0.419527675017231746545
0.924256558686117170756 -0.3 0.406801910807908974965
0.924256558686117170756 -0.24 0.393028562974454448078
0.924256558686117170756 -0.18 0.378755500166712227756
0.924256558686117170756 -0.12 0.364407088901365654651
0.924256558686117170756 -0.06 0.350286270390606338401
0.924256558686117170756 0.0 0.336591794129811862787
0.924256558686117170756 0.06 0.32344104691873087004
0.924256558686117170756 0.12 0.310892413323148728921
0.924256558686117170756 0.18 0.298963848634985015046
0.924256558686117170756 0.24 0.287647169677324697815
0.924256558686117170756 0.3 0.276918336546274313775
0.924256558686117170756 0.36 0.266744464346667055335
0.924256558686117170756 0.42 0.257088443601751084404
0.924256558686117170756 0.48 0.247911932536443946883
0.924256558686117170756 0.54 0.239177123866089743691
0.924256558686117170756 0.6 0.230847802693415882514
0.924256558686117170756 0.66 0.222889912592322629159
0.924256558686117170756 0.72 0.215271726388824585838
0.924256558686117170756 0.78 0.20796393716130958919
0.924256558686117170756 0.84 0.200939563745026803281
0.924256558686117170756 0.9 0.194173799261101524458
0.924256558686117170756 0.96 0.187643837010753706492
0.924256558686117170756 1.02 0.181328689741860251634
0.924256558686117170756 1.08 0.175208986411405879266
0.924256558686117170756 1.14 0.169266800302891902423
0.924256558686117170756 1.2 0.163485448518459154307
0.924256558686117170756 1.26 0.157849333893342134121
0.924256558686117170756 1.32 0.152343785067196543581
0.924256558686117170756 1.38 0.146954889295296884477
0.924256558686117170756 1.44 0.14166935074918983189
0.924256558686117170756 1.5 0.136474322502008583647
0.924256558686117170756 1.56 0.131357283311570677672
0.924256558686117170756 1.62 0.126305831162904278057
0.924256558686117170756 1.68 0.121307553361684834604
0.924256558686117170756 1.74 0.116349795036485909293
0.924256558686117170756 1.8 0.111419465205668174621
0.924256558686117170756 1.86 0.106502727628203526351
0.924256558686117170756 1.92 0.101584672577609598399
0.924256558686117170756 1.98 0.0966488860308860491459
0.924256558686117170756 2.04 0.0916768377839928346281
0.924256558686117170756 2.1 0.0866470805343145389473
0.924256558686117170756 2.16 0.0815340978349508564782
0.924256558686117170756 2.22 0.0763065462459156887201
0.924256558686117170756 2.28 0.0709246120357269156015
0.924256558686117170756 2.34 0.0653356582394178561277
0.924256558686117170756 2.4 0.0594665792043527996825
0.924256558686117170756 2.46 0.0532095436955520515529
0.924256558686117170756 2.52 0.046391638128867799552
0.924256558686117170756 2.58 0.0386996606095682401534
0.924256558686117170756 2.64 0.029434675696481712964
0.924256558686117170756 2.7 0.0160385987531549555954
0.924256558686117170756 2.76 0.000262866642059429459409
0.924256558686117170756 2.82 0.000153465581108599128448
0.924256558686117170756 2.88 0.00011658988719734938593
0.924256558686117170756 2.94 0.0000962790821297449232388
0.924256558686117170756 3.0 0.0000828972461992456709986

0.955044166691297144493 -3.0 0.000049149258721933030177
0.955044166691297144493 -2.94 0.0000519715138056583406056
0.955044166691297144493 -2.88 0.0000550692947048858083131
0.955044166691297144493 -2.82 0.0000584829613388602865391
0.955044166691297144493 -2.76 0.0000622611327959342631316
0.955044166691297144493 -2.7 0.0000664626196593840883137
0.955044166691297144493 -2.64 0.0000711605405969044530675
0.955044166691297144493 -2.58 0.0000764450850384657515109
0.955044166691297144493 -2.52 0.0000824302358263866890663
0.955044166691297144493 -2.46 0.0000892615141818788171967
0.955044166691297144493 -2.4 0.0000971298712823102565953
0.955044166691297144493 -2.34 0.000106288527491864482627
0.955044166691297144493 -2.28 0.000117082768457415522063
0.955044166691297144493 -2.22 0.000130000253065559424187
0.955044166691297144493 -2.16 0.000145749900442075813587
0.955044166691297144493 -2.1 0.000165417485203327682835
0.955044166691297144493 -2.04 0.000190763474131330590699
0.955044166691297144493 -1.98 0.000224884269571704600483
0.955044166691297144493 -1.92 0.000273891079788707479738
0.955044166691297144493 -1.86 0.000352211902818527907248
0.955044166691297144493 -1.8 0.000507149186998253652946
0.955044166691297144493 -1.74 0.0011391571032588742944
0.955044166691297144493 -1.68 0.070074331802430649828
0.955044166691297144493 -1.62 0.112553642173094591703
0.955044166691297144493 -1.56 0.144930809009750865151
0.955044166691297144493 -1.5 0.173098858538830716211
0.955044166691297144493 -1.44 0.198957995495100072752
0.955044166691297144493 -1.38 0.223390147189415400508
0.955044166691297144493 -1.32 0.246866398735939069735
0.955044166691297144493 -1.26 0.269642848123301808137
0.955044166691297144493 -1.2 0.291836464436605157864
0.955044166691297144493 -1.14 0.313455706539416114243
0.955044166691297144493 -1.08 0.334410793692092448241
0.955044166691297144493 -1.02 0.354515305154342138664
0.955044166691297144493 -0.96 0.373486262538134064
0.955044166691297144493 -0.9 0.39094924492852461524
0.955044166691297144493 -0.84 0.406454766901111338915
0.955044166691297144493 -0.78 0.419511546471496164397
0.955044166691297144493 -0.72 0.429638562027112211984
0.955044166691297144493 -0.66 0.436432072854768677294
0.955044166691297144493 -0.6 0.439635762143280492083
0.955044166691297144493 -0.54 0.439196861308787954217
0.955044166691297144493 -0.48 0.435290630814964752618
0.955044166691297144493 -0.42 0.42830326742244112629
0.955044166691297144493 -0.36 0.418776324496214792059
0.955044166691297144493 -0.3 0.407328276422055512819
0.955044166691297144493 -0.24 0.394575192094185310926
0.955044166691297144493 -0.18 0.381068606021967242707
0.955044166691297144493 -0.12 0.367260052069035276532
0.955044166691297144493 -0.06 0.353490872205412597026
0.955044166691297144493 0.0 0.34000010181268967611
0.955044166691297144493 0.06 0.326941812888860230213
0.955044166691297144493 0.12 0.31440485934008888657
0.955044166691297144493 0.18 0.302431239178713835228
0.955044166691297144493 0.24 0.2910309106607537145
0.955044166691297144493 0.3 0.280193160203202128601
0.955044166691297144493 0.36 0.269894663156582022367
0.955044166691297144493 0.42 0.260105074646837715489
0.955044166691297144493 0.48 0.250790716362425652063
0.955044166691297144493 0.54 0.241916969719259412722
0.955044166691297144493 0.6 0.23344973335672594615
0.955044166691297144493 0.66 0.225356287485296265081
0.955044166691297144493 0.72 0.21760575228624369442
0.955044166691297144493 0.78 0.21016926209961347096
0.955044166691297144493 0.84 0.203020021689931062401
0.955044166691297144493 0.9 0.196133254500497587762
0.955044166691297144493 0.96 0.189486052483132323069
0.955044166691297144493 1.02 0.183057237220373943988
0.955044166691297144493 1.08 0.176827197498113596965
0.955044166691297144493 1.14 0.170777726407582806808
0.955044166691297144493 1.2 0.164891848673814959785
0.955044166691297144493 1.26 0.159153647455865743965
0.955044166691297144493 1.32 0.153548122790756406033
0.955044166691297144493 1.38 0.14806101011793571736
0.955044166691297144493 1.44 0.142678666957717887501
0.955044166691297144493 1.5 0.137387870757596197984
0.955044166691297144493 1.56 0.132175707513333494692
0.955044166691297144493 1.62 0.127029365197296667757
0.955044166691297144493 1.68 0.121935973191675201354
0.955044166691297144493 1.74 0.116882367031331925015
0.955044166691297144493 1.8 0.111854888331656153342
0.955044166691297144493 1.86 0.106839033334911250851
0.955044166691297144493 1.92 0.101819125114007752101
0.955044166691297144493 1.98 0.0967777805499841413242
0.955044166691297144493 2.04 0.091695296707528316795
0.955044166691297144493 2.1 0.0865486936674846755565
0.955044166691297144493 2.16 0.0813104217150978423853
0.955044166691297144493 2.22 0.0759463721370678952383
0.955044166691297144493 2.28 0.0704127432502556733513
0.955044166691297144493 2.34 0.0646508591515239618455
0.955044166691297144493 2.4 0.0585779849317903967197
0.955044166691297144493 2.46 0.0520693545973982965457
0.955044166691297144493 2.52 0.0449187328858876820692
0.955044166691297144493 2.58 0.0367337013459111823697
0.955044166691297144493 2.64 0.0265500489711026390804
0.955044166691297144493 2.7 0.00912851086252819393308
0.955044166691297144493 2.76 0.000214126572434356505885
0.955044166691297144493 2.82 0.000141495059722208090459
0.955044166691297144493 2.88 0.000110984066276166595238
0.955044166691297144493 2.94 0.0000929990186336736621345
0.955044166691297144493 3.0 0.0000807438972670554808463

0.98583177469647711823 -3.0 0.0000493917888254026906286
0.98583177469647711823 -2.94 0.0000522496984010706394893
0.98583177469647711823 -2.88 0.0000553900421532723435178
0.98583177469647711823 -2.82 0.0000588548968783449939529
0.98583177469647711823 -2.76 0.0000626948935721070282689
0.98583177469647711823 -2.7 0.0000669724844649140661306
0.98583177469647711823 -2.64 0.000071764215335234172184
0.98583177469647711823 -2.58 0.0000771660119725641038689
0.98583177469647711823 -2.52 0.00008329927320830190973
0.98583177469647711823 -2.46 0.0000903214539000809203502
0.98583177469647711823 -2.4 0.0000984389148256910481068
0.98583177469647711823 -2.34 0.000107929072464340947806
0.98583177469647711823 -2.28 0.000119176663587212155091
0.98583177469647711823 -2.22 0.000132729650726934394594
0.98583177469647711823 -2.16 0.000149405311441457866932
0.98583177469647711823 -2.1 0.00017048210936303782917
0.98583177469647711823 -2.04 0.000198108060921197866959
0.98583177469647711823 -1.98 0.000236244389344643457657
0.98583177469647711823 -1.92 0.000293290596017704815973
0.98583177469647711823 -1.86 0.000391705604151349166405
0.98583177469647711823 -1.8 0.000628846307654299064901
0.98583177469647711823 -1.74 0.0297481029953131076936
0.98583177469647711823 -1.68 0.0871891213207928913896
0.98583177469647711823 -1.62 0.121699270154869238972
0.98583177469647711823 -1.56 0.150154443397480129764
0.98583177469647711823 -1.5 0.175636465091174413244
0.98583177469647711823 -1.44 0.199383637889220559571
0.98583177469647711823 -1.38 0.222027190215092176601
0.98583177469647711823 -1.32 0.243922199785911849663
0.98583177469647711823 -1.26 0.265267285660065295456
0.98583177469647711823 -1.2 0.286153930403252242332
0.98583177469647711823 -1.14 0.306586094709051290207
0.98583177469647711823 -1.08 0.326486220261373785374
0.98583177469647711823 -1.02 0.345694482894945468823
0.98583177469647711823 -0.96 0.363966880088053234848
0.98583177469647711823 -0.9 0.380976807283882490695
0.98583177469647711823 -0.84 0.396325306952563905022
0.98583177469647711823 -0.78 0.409565043880506032279
0.98583177469647711823 -0.72 0.420240438661431284997
0.98583177469647711823 -0.66 0.42794282477850657224
0.98583177469647711823 -0.6 0.432372700980172762226
0.98583177469647711823 -0.54 0.433395804772617871703
0.98583177469647711823 -0.48 0.431077594211888556152
0.98583177469647711823 -0.42 0.425684326962035539136
0.98583177469647711823 -0.36 0.417648430228276958674
0.98583177469647711823 -0.3 0.407507155161895704427
0.98583177469647711823 -0.24 0.395831295778337363442
0.98583177469647711823 -0.18 0.383161571553145959303
0.98583177469647711823 -0.12 0.369964786779659337148
0.98583177469647711823 -0.06 0.356612849153280668466
0.98583177469647711823 0.0 0.343381173202799493378
0.98583177469647711823 0.06 0.330459346850924161556
0.98583177469647711823 0.12 0.317967431726745444166
0.98583177469647711823 0.18 0.305972882963634827547
0.98583177469647711823 0.24 0.294505525967996359139
0.98583177469647711823 0.3 0.283569573479515000648
0.98583177469647711823 0.36 0.273152667830588201866
0.98583177469647711823 0.42 0.263232346980514096702
0.98583177469647711823 0.48 0.253780491375565060959
0.98583177469647711823 0.54 0.244766350737708496414
0.98583177469647711823 0.6 0.236158451909660762722
0.98583177469647711823 0.66 0.227925809183304960436
0.98583177469647711823 0.72 0.220038648025641505958
0.98583177469647711823 0.78 0.21246875845906946563
0.98583177469647711823 0.84 0.205189701177764863695
0.98583177469647711823 0.9 0.19817681047563599062
0.98583177469647711823 0.96 0.19140715021233815637
0.98583177469647711823 1.02 0.184859407769227333507
0.98583177469647711823 1.08 0.178513774201880095312
0.98583177469647711823 1.14 0.172351772045351141118
0.98583177469647711823 1.2 0.166356140874682725738
0.98583177469647711823 1.26 0.160510648077253568756
0.98583177469647711823 1.32 0.154799952315537705595
0.98583177469647711823 1.38 0.149209445839490886454
0.98583177469647711823 1.44 0.143725111439438492223
0.98583177469647711823 1.5 0.138333334135445726099
0.98583177469647711823 1.56 0.133020790558375860861
0.98583177469647711823 1.62 0.127774212973737664917
0.98583177469647711823 1.68 0.122580236976980761532
0.98583177469647711823 1.74 0.1174251705905945939
0.98583177469647711823 1.8 0.112294719732608001318
0.98583177469647711823 1.86 0.107173654178791922092
0.98583177469647711823 1.92 0.102045425347769650812
0.98583177469647711823 1.98 0.0968915978335851106511
0.98583177469647711823 2.04 0.0916911173561709125992
0.98583177469647711823 2.1 0.0864192952287795402641
0.98583177469647711823 2.16 0.0810462471184317005361
0.98583177469647711823 2.22 0.0755346342771194995127
0.98583177469647711823 2.28 0.0698359786441136790161
0.98583177469647711823 2.34 0.0638844261253548951402
0.98583177469647711823 2.4 0.0575853932660954813709
0.98583177469647711823 2.46 0.0507927859266929992612
0.98583177469647711823 2.52 0.0432562783063068138963
0.98583177469647711823 2.58 0.0344701370604041836884
0.98583177469647711823 2.64 0.0230173279178512243166
0.98583177469647711823 2.7 0.000503564472149626577985
0.98583177469647711823 2.76 0.000185116288941435403794
0.98583177469647711823 2.82 0.000131912214192612199793
0.98583177469647711823 2.88 0.000106094585244878902076
0.98583177469647711823 2.94 0.0000900183212593254548183
0.98583177469647711823 3.0 0.0000787391197360774620245

1.01661938270165709197 -3.0 0.0000496466966689392354058
1.01661938270165709197 -2.94 0.0000525425392512193661577
1.01661938270165709197 -2.88 0.0000557282776534028741633
1.01661938270165709197 -2.82 0.0000592478771902963188016
1.01661938270165709197 -2.76 0.0000631544001649693987452
1.01661938270165709197 -2.7 0.0000675137100366726800022
1.01661938270165709197 -2.64 0.0000724068357487173178441
1.01661938270165709197 -2.58 0.0000779359521960312893641
1.01661938270165709197 -2.52 0.0000842311639566775623792
1.01661938270165709197 -2.46 0.0000914627790749485432194
1.01661938270165709197 -2.4 0.0000998559508628391248229
1.01661938270165709197 -2.34 0.000109716717535059681963
1.01661938270165709197 -2.28 0.000121475856289706148576
1.01661938270165709197 -2.22 0.00013575701893495098285
1.01661938270165709197 -2.16 0.000153511014368591708519
1.01661938270165709197 -2.1 0.000176270677291468274011
1.01661938270165709197 -2.04 0.000206712277199637899621
1.01661938270165709197 -1.98 0.00025006369203887385935
1.01661938270165709197 -1.92 0.000318467910225770056918
1.01661938270165709197 -1.86 0.000450468200636654885999
1.01661938270165709197 -1.8 0.000930788545375205374537
1.01661938270165709197 -1.74 0.0597260705227235470962
1.01661938270165709197 -1.68 0.0991618387252645245631
1.01661938270165709197 -1.62 0.12862951110300067704
1.01661938270165709197 -1.56 0.154076836455723310499
1.01661938270165709197 -1.5 0.177345434938362013058
1.01661938270165709197 -1.44 0.199287307529240975047
1.01661938270165709197 -1.38 0.220369065931218509763
1.01661938270165709197 -1.32 0.240864592457447241754
1.01661938270165709197 -1.26 0.260931140413535234716
1.01661938270165709197 -1.2 0.28064196094771770681
1.01661938270165709197 -1.14 0.299999059669865334494
1.01661938270165709197 -1.08 0.318936218371250853704
1.01661938270165709197 -1.02 0.337316942800983792416
1.01661938270165709197 -0.96 0.354931165707816330627
1.01661938270165709197 -0.9 0.371494411867509629571
1.01661938270165709197 -0.84 0.38665356977878401784
1.01661938270165709197 -0.78 0.400003411005471330379
1.01661938270165709197 -0.72 0.411117206888972081805
1.01661938270165709197 -0.66 0.419591240461695465931
1.01661938270165709197 -0.6 0.425098874744310039823
1.01661938270165709197 -0.54 0.427444065084949388836
1.01661938270165709197 -0.48 0.426601361088451875218
1.01661938270165709197 -0.42 0.422730441129800273929
1.01661938270165709197 -0.36 0.416159337909370299879
1.01661938270165709197 -0.3 0.407339803755707150082
1.01661938270165709197 -0.24 0.396786795419430787955
1.01661938270165709197 -0.18 0.385017175444905838818
1.01661938270165709197 -0.12 0.372501082239452928018
1.01661938270165709197 -0.06 0.359632226925044192433
1.01661938270165709197 0.0 0.346717224167806660203
1.01661938270165709197 0.06 0.333979090232902922771
1.01661938270165709197 0.12 0.321568952570080049483
1.01661938270165709197 0.18 0.309580759403365149842
1.01661938270165709197 0.24 0.298065680120114532684
1.01661938270165709197 0.3 0.287044431416011109917
1.01661938270165709197 0.36 0.276517027696901674162
1.01661938270165709197 0.42 0.266470091292819207522
1.01661938270165709197 0.48 0.256882027307530295424
1.01661938270165709197 0.54 0.24772669176251275781
1.01661938270165709197 0.6 0.238975822623870610873
1.01661938270165709197 0.66 0.230600602889649295856
1.01661938270165709197 0.72 0.222572679964985121092
1.01661938270165709197 0.78 0.214864751486229423904
1.01661938270165709197 0.84 0.207450876414592927327
1.01661938270165709197 0.9 0.20030664567101121682
1.01661938270165709197 0.96 0.193409178921089513326
1.01661938270165709197 1.02 0.186737099417216936714
1.01661938270165709197 1.08 0.1802704117731936925
1.01661938270165709197 1.14 0.173990432118702835403
1.01661938270165709197 1.2 0.167879601039886402617
1.01661938270165709197 1.26 0.161921377041854141473
1.01661938270165709197 1.32 0.156100086816709470082
1.01661938270165709197 1.38 0.150400753300782265666
1.01661938270165709197 1.44 0.144808974775311925485
1.01661938270165709197 1.5 0.139310737547208187107
1.01661938270165709197 1.56 0.133892252086756172822
1.01661938270165709197 1.62 0.128539799658102687295
1.01661938270165709197 1.68 0.123239474668231054591
1.01661938270165709197 1.74 0.117976984477486417131
1.01661938270165709197 1.8 0.112737354347461663533
1.01661938270165709197 1.86 0.107504564817160305404
1.01661938270165709197 1.92 0.102261091218334003563
1.01661938270165709197 1.98 0.0969873178754849702593
1.01661938270165709197 2.04 0.0916606762075080818433
1.01661938270165709197 2.1 0.086254495700744047548
1.01661938270165709197 2.16 0.0807362401135990247918
1.01661938270165709197 2.22 0.0750648021719587277545
1.01661938270165709197 2.28 0.0691861449417444636452
1.01661938270165709197 2.34 0.0630257366832659644238
1.01661938270165709197 2.4 0.0564743703888608609147
1.01661938270165709197 2.46 0.049358549846810502599
1.01661938270165709197 2.52 0.0413681616913109588251
1.01661938270165709197 2.58 0.0318276430399313670353
1.01661938270165709197 2.64 0.0184366340692035085705
1.01661938270165709197 2.7 0.00029962789809253833887
1.01661938270165709197 2.76 0.000165357118375501993431
1.01661938270165709197 2.82 0.000124026123349544565044
1.01661938270165709197 2.88 0.000101786976356537958203
1.01661938270165709197 2.94 0.0000872977138321877886363
1.01661938270165709197 3.0 0.0000768695093242139224654

1.0474069907068370657 -3.0 0.0000499145252713458322216
1.0474069907068370657 -2.94 0.0000528507330790648423218
1.0474069907068370657 -2.88 0.0000560849031706832843943
1.0474069907068370657 -2.82 0.0000596628543271594317307
1.0474069907068370657 -2.76 0.0000636410151194622599049
1.0474069907068370657 -2.7 0.0000680883814442221491311
1.0474069907068370657 -2.64 0.0000730912362860573373459
1.0474069907068370657 -2.58 0.0000787585110105641676604
1.0474069907068370657 -2.52 0.0000852311718073351605729
1.0474069907068370657 -2.46 0.0000926934506213241569055
1.0474069907068370657 -2.4 0.000101392297251517508088
1.0474069907068370657 -2.34 0.00011166914853081435892
1.0474069907068370657 -2.28 0.000124008504683640837222
1.0474069907068370657 -2.22 0.000139130066171344999575
1.0474069907068370657 -2.16 0.000158154032243873433025
1.0474069907068370657 -2.1 0.000182950919015303034341
1.0474069907068370657 -2.04 0.000216941493677745536173
1.0474069907068370657 -1.98 0.000267291431551952396082
1.0474069907068370657 -1.92 0.00035275047200970567995
1.0474069907068370657 -1.86 0.000550492761537720340362
1.0474069907068370657 -1.8 0.0188663035529250361892
1.0474069907068370657 -1.74 0.0763201073148978568731
1.0474069907068370657 -1.68 0.108066493059779300155
1.0474069907068370657 -1.62 0.133945795173540401354
1.0474069907068370657 -1.56 0.156991853474540547041
1.0474069907068370657 -1.5 0.178399198478230164072
1.0474069907068370657 -1.44 0.198778980278160224228
1.0474069907068370657 -1.38 0.218485552203336947589
1.0474069907068370657 -1.32 0.237734633250343573442
1.0474069907068370657 -1.26 0.256653214874267713729
1.0474069907068370657 -1.2 0.275301372800862672226
1.0474069907068370657 -1.14 0.293680745545831841734
1.0474069907068370657 -1.08 0.311735551350173290273
1.0474069907068370657 -1.02 0.329349695929239611839
1.0474069907068370657 -0.96 0.346342747686994410978
1.0474069907068370657 -0.9 0.362467425926035964199
1.0474069907068370657 -0.84 0.377411981355397342034
1.0474069907068370657 -0.78 0.390811100584434932103
1.0474069907068370657 -0.72 0.402268648818163137455
1.0474069907068370657 -0.66 0.411393073767356812785
1.0474069907068370657 -0.6 0.417843306788271306437
1.0474069907068370657 -0.54 0.421378172539666451029
1.0474069907068370657 -0.48 0.421898565257053447772
1.0474069907068370657 -0.42 0.41947136398517731929
1.0474069907068370657 -0.36 0.41432717759375393393
1.0474069907068370657 -0.3 0.406831335685382465111
1.0474069907068370657 -0.24 0.397435324576014944667
1.0474069907068370657 -0.18 0.386621000895579744887
1.0474069907068370657 -0.12 0.374850356256720032229
1.0474069907068370657 -0.06 0.362529595927902940697
1.0474069907068370657 0.0 0.349990370136732933574
1.0474069907068370657 0.06 0.337485928813043615551
1.0474069907068370657 0.12 0.325197524885850660532
1.0474069907068370657 0.18 0.313246108900999643119
1.0474069907068370657 0.24 0.301705420140800387286
1.0474069907068370657 0.3 0.290614102051120075308
1.0474069907068370657 0.36 0.279985963803296850979
1.0474069907068370657 0.42 0.269817936583793762114
1.0474069907068370657 0.48 0.260095990707540669048
1.0474069907068370657 0.54 0.250799403676386236238
1.0474069907068370657 0.6 0.241903755754461921195
1.0474069907068370657 0.66 0.233382883473124131175
1.0474069907068370657 0.72 0.225210229054925908697
1.0474069907068370657 0.78 0.217359652408408941836
1.0474069907068370657 0.84 0.209805934166118948081
1.0474069907068370657 0.9 0.202525059750675407572
1.0474069907068370657 0.96 0.195494306587353403226
1.0474069907068370657 1.02 0.188692296362499912927
1.0474069907068370657 1.08 0.182098914985892831906
1.0474069907068370657 1.14 0.175695278849847826099
1.0474069907068370657 1.2 0.169463562115147823233
1.0474069907068370657 1.26 0.163386933226846019536
1.0474069907068370657 1.32 0.157449352123939133314
1.0474069907068370657 1.38 0.151635496692044633118
1.0474069907068370657 1.44 0.145930544004510634973
1.0474069907068370657 1.5 0.14032005682589001507
1.0474069907068370657 1.56 0.134789783487238813535
1.0474069907068370657 1.62 0.129325480012416739659
1.0474069907068370657 1.68 0.123912672002358185035
1.0474069907068370657 1.74 0.1185364275979581503
1.0474069907068370657 1.8 0.113181015694752466921
1.0474069907068370657 1.86 0.107829524702915499882
1.0474069907068370657 1.92 0.102463369930072552159
1.0474069907068370657 1.98 0.0970615799905396421006
1.0474069907068370657 2.04 0.0915998993631290711683
1.0474069907068370657 2.1 0.0860493838442631195604
1.0474069907068370657 2.16 0.0803744061799757508458
1.0474069907068370657 2.22 0.0745294347795680769949
1.0474069907068370657 2.28 0.0684538177830450967563
1.0474069907068370657 2.34 0.0620624339914406524442
1.0474069907068370657 2.4 0.0552276965165081538573
1.0474069907068370657 2.46 0.0477402671101094538539
1.0474069907068370657 2.52 0.0392063651903785206062
1.0474069907068370657 2.58 0.0286799339182314616194
1.0474069907068370657 2.64 0.0115778222647006674253
1.0474069907068370657 2.7 0.000233395319013820747605
1.0474069907068370657 2.76 0.00015080757816472986446
1.0474069907068370657 2.82 0.000117397670383097011657
1.0474069907068370657 2.88 0.0000979594433681036846576
1.0474069907068370657 2.94 0.0000848053284938046210764
1.0474069907068370657 3.0 0.000075123154038116961406

1.07819459871201703944 -3.0 0.0000501958536152893460483
1.07819459871201703944 -2.94 0.0000531750268267102475774
1.07819459871201703944 -2.88 0.0000564608913746481131381
1.07819459871201703944 -2.82 0.0000601015063068732498548
1.07819459871201703944 -2.76 0.0000641564389565926340242
1.07819459871201703944 -2.7 0.0000686987935913658766547
1.07819459871201703944 -2.64 0.0000738205631552760889535
1.07819459871201703944 -2.58 0.000079638603705041537382
1.07819459871201703944 -2.52 0.0000863055458610491617243
1.07819459871201703944 -2.46 0.0000940225987691056754747
1.07819459871201703944 -2.4 0.000103062451670798582492
1.07819459871201703944 -2.34 0.00011380775309943385573
1.07819459871201703944 -2.28 0.000126810345948811523765
1.07819459871201703944 -2.22 0.000142907962899440925013
1.07819459871201703944 -2.16 0.000163443878235205085795
1.07819459871201703944 -2.1 0.000190747113215720464518
1.07819459871201703944 -2.04 0.000229322922124387135939
1.07819459871201703944 -1.98 0.000289475480195176680826
1.07819459871201703944 -1.92 0.00040294128565416754989
1.07819459871201703944 -1.86 0.00077908024935932517254
1.07819459871201703944 -1.8 0.0509085086818545998833
1.07819459871201703944 -1.74 0.0878702598811735484986
1.07819459871201703944 -1.68 0.114889748230657773397
1.07819459871201703944 -1.62 0.138039912130649915492
1.07819459871201703944 -1.56 0.159113271769153517039
1.07819459871201703944 -1.5 0.178930504185292949814
1.07819459871201703944 -1.44 0.197944849463350739355
1.07819459871201703944 -1.38 0.216431772512665517567
1.07819459871201703944 -1.32 0.234564464120574226648
1.07819459871201703944 -1.26 0.252447345911082919672
1.07819459871201703944 -1.2 0.270131048828180808809
1.07819459871201703944 -1.14 0.287617786960145027378
1.07819459871201703944 -1.08 0.304861226351932407442
1.07819459871201703944 -1.02 0.3217631715440017216
1.07819459871201703944 -0.96 0.338169090300735503605
1.07819459871201703944 -0.9 0.35386452260887458404
1.07819459871201703944 -0.84 0.368574959850683312168
1.07819459871201703944 -0.78 0.381972597643481492875
1.07819459871201703944 -0.72 0.393692472579572445871
1.07819459871201703944 -0.66 0.40336027570383006005
1.07819459871201703944 -0.6 0.410630474076662947697
1.07819459871201703944 -0.54 0.415230664803986485488
1.07819459871201703944 -0.48 0.417003552596971183008
1.07819459871201703944 -0.42 0.415936799903051569005
1.07819459871201703944 -0.36 0.412172120740814595411
1.07819459871201703944 -0.3 0.405990105875373860683
1.07819459871201703944 -0.24 0.397773995548527336124
1.07819459871201703944 -0.18 0.387961506717344886746
1.07819459871201703944 -0.12 0.376995922021842322325
1.07819459871201703944 -0.06 0.365286462655397404461
1.07819459871201703944 0.0 0.353182821307245884629
1.07819459871201703944 0.06 0.340964313382787978396
1.07819459871201703944 0.12 0.328840589743540768521
1.07819459871201703944 0.18 0.316959503972198334643
1.07819459871201703944 0.24 0.305418156545633209487
1.07819459871201703944 0.3 0.294274451479071720959
1.07819459871201703944 0.36 0.283557319465170736324
1.07819459871201703944 0.42 0.273275263742411542032
1.07819459871201703944 0.48 0.263422902556064565207
1.07819459871201703944 0.54 0.253985832721855109006
1.07819459871201703944 0.6 0.244944149032071163847
1.07819459871201703944 0.66 0.236274912995443974806
1.07819459871201703944 0.72 0.227953749840987992776
1.07819459871201703944 0.78 0.219956003242112268967
1.07819459871201703944 0.84 0.21225740462091993036
1.07819459871201703944 0.9 0.204834495163854997095
1.07819459871201703944 0.96 0.197664830095278169859
1.07819459871201703944 1.02 0.190727108751552294276
1.07819459871201703944 1.08 0.184001178167736170789
1.07819459871201703944 1.14 0.177467979007869648885
1.07819459871201703944 1.2 0.17110944877503136816
1.07819459871201703944 1.26 0.164908447941931040363
1.07819459871201703944 1.32 0.158848617279123368166
1.07819459871201703944 1.38 0.152914237357362380693
1.07819459871201703944 1.44 0.147090076442979484977
1.07819459871201703944 1.5 0.141361237709780830697
1.07819459871201703944 1.56 0.135712974640769077969
1.07819459871201703944 1.62 0.130130493351226392772
1.07819459871201703944 1.68 0.124598696537281756625
1.07819459871201703944 1.74 0.119101945992881859745
1.07819459871201703944 1.8 0.113623681645046213752
1.07819459871201703944 1.86 0.108146018419213728078
1.07819459871201703944 1.92 0.102649158851942731408
1.07819459871201703944 1.98 0.0971106314453053153466
1.07819459871201703944 2.04 0.0915042302149541469668
1.07819459871201703944 2.1 0.0857984137744078421554
1.07819459871201703944 2.16 0.0799539304538928499382
1.07819459871201703944 2.22 0.0739200533934118982884
1.07819459871201703944 2.28 0.0676281293407361881412
1.07819459871201703944 2.34 0.0609799739376532459805
1.07819459871201703944 2.4 0.0538245495709448040683
1.07819459871201703944 2.46 0.0459045279459128777691
1.07819459871201703944 2.52 0.0367044587250174473302
1.07819459871201703944 2.58 0.024807953377332907891
1.07819459871201703944 2.64 0.000604939579359958878929
1.07819459871201703944 2.7 0.000197732185388017122536
1.07819459871201703944 2.76 0.000139534206172875172241
1.07819459871201703944 2.82 0.000111731758073130289115
1.07819459871201703944 2.88 0.0000945336966431618523509
1.07819459871201703944 2.94 0.0000825137700515145323308
1.07819459871201703944 3.0 0.0000734891273003662372828

1.10898220671719701318 -3.0 0.0000504912992315044357859
1.10898220671719701318 -2.94 0.0000535162217840685414736
1.10898220671719701318 -2.88 0.0000568570771877065198016
1.10898220671719701318 -2.82 0.0000605650382260167163658
1.10898220671719701318 -2.76 0.0000647025323828908360026
1.10898220671719701318 -2.7 0.0000693474778415796467846
1.10898220671719701318 -2.64 0.0000745980241807835963474
1.10898220671719701318 -2.58 0.0000805809228307758501049
1.10898220671719701318 -2.52 0.000087461392982113234541
1.10898220671719701318 -2.46 0.0000954602999132234238081
1.10898220671719701318 -2.4 0.000104882144480218642187
1.10898220671719701318 -2.34 0.000116157510737551039708
1.10898220671719701318 -2.28 0.000129923560091766391862
1.10898220671719701318 -2.22 0.000147167290095841572705
1.10898220671719701318 -2.16 0.000169527051008920259687
1.10898220671719701318 -2.1 0.000199974968637911324644
1.10898220671719701318 -2.04 0.000244663247048517995225
1.10898220671719701318 -1.98 0.000319364406948999185241
1.10898220671719701318 -1.92 0.000485948763142652652124
1.10898220671719701318 -1.86 0.00528419221882748270311
1.10898220671719701318 -1.8 0.067059201833779326803
1.10898220671719701318 -1.74 0.0964968800868531814275
1.10898220671719701318 -1.68 0.120201007994790088585
1.10898220671719701318 -1.62 0.141183800834683075476
1.10898220671719701318 -1.56 0.160601423438220392422
1.10898220671719701318 -1.5 0.179042723697315744278
1.10898220671719701318 -1.44 0.196853223587240783325
1.10898220671719701318 -1.38 0.214251563388486677724
1.10898220671719701318 -1.32 0.231379232949002738518
1.10898220671719701318 -1.26 0.248323652592836446529
1.10898220671719701318 -1.2 0.26512859301302768627
1.10898220671719701318 -1.14 0.281797432489260109107
1.10898220671719701318 -1.08 0.29829234527306970262
1.10898220671719701318 -1.02 0.314530812886832299792
1.10898220671719701318 -0.96 0.33038096468405602291
1.10898220671719701318 -0.9 0.345657276690751323696
1.10898220671719701318 -0.84 0.360118840953082846839
1.10898220671719701318 -0.78 0.373472663063586325978
1.10898220671719701318 -0.72 0.385384842074169321981
1.10898220671719701318 -0.66 0.395501667580160591116
1.10898220671719701318 -0.6 0.403480874643653162804
1.10898220671719701318 -0.54 0.409030345462699248509
1.10898220671719701318 -0.48 0.411948201466227436251
1.10898220671719701318 -0.42 0.41215590080621754523
1.10898220671719701318 -0.36 0.40971567582469162752
1.10898220671719701318 -0.3 0.404827156174710775266
1.10898220671719701318 -0.24 0.39780309243108819977
1.10898220671719701318 -0.18 0.389030006167344285593
1.10898220671719701318 -0.12 0.378923142770023553748
1.10898220671719701318 -0.06 0.367885425630318645575
1.10898220671719701318 0.0 0.356277068331911418871
1.10898220671719701318 0.06 0.344398471316400533718
1.10898220671719701318 0.12 0.332485064603203342399
1.10898220671719701318 0.18 0.320710823815674330358
1.10898220671719701318 0.24 0.309196690220680039387
1.10898220671719701318 0.3 0.298020809338097758389
1.10898220671719701318 0.36 0.287228527057729572679
1.10898220671719701318 0.42 0.276841187480075908117
1.10898220671719701318 0.48 0.266863140716386732573
1.10898220671719701318 0.54 0.257287263947344107195
1.10898220671719701318 0.6 0.248098942844039737944
1.10898220671719701318 0.66 0.239279021863889415482
1.10898220671719701318 0.72 0.230805810025645948619
1.10898220671719701318 0.78 0.222656470050578467649
1.10898220671719701318 0.84 0.214807940906028293341
1.10898220671719701318 0.9 0.207237508215653501318
1.10898220671719701318 0.96 0.199923158498044418143
1.10898220671719701318 1.02 0.192843775400117271754
1.10898220671719701318 1.08 0.18597921340252847789
1.10898220671719701318 1.14 0.179310286353484843626
1.10898220671719701318 1.2 0.172818730369361720693
1.10898220671719701318 1.26 0.166487129537553749802
1.10898220671719701318 1.32 0.160298771559165022045
1.10898220671719701318 1.38 0.154237553061764059525
1.10898220671719701318 1.44 0.148287809079032402805
1.10898220671719701318 1.5 0.142434171382216676821
1.10898220671719701318 1.56 0.13666135608376803378
1.10898220671719701318 1.62 0.130953968425681145057
1.10898220671719701318 1.68 0.125296248764276329723
1.10898220671719701318 1.74 0.119671785440192674809
1.10898220671719701318 1.8 0.114063102498345104144
1.10898220671719701318 1.86 0.108451218878688599053
1.10898220671719701318 1.92 0.102814991727371701585
1.10898220671719701318 1.98 0.0971302498091502559972
1.10898220671719701318 2.04 0.0913685381934372709761
1.10898220671719701318 2.1 0.0854953088209587820976
1.10898220671719701318 2.16 0.079467092446173500472
1.10898220671719701318 2.22 0.0732269089520344825832
1.10898220671719701318 2.28 0.0666964095293879405408
1.10898220671719701318 2.34 0.0597610607478716465334
1.10898220671719701318 2.4 0.0522393726875797437944
1.10898220671719701318 2.46 0.0438079068992639715844
1.10898220671719701318 2.52 0.033765265280376873049
1.10898220671719701318 2.58 0.019753121110481822253
1.10898220671719701318 2.64 0.0003209723924466200436
1.10898220671719701318 2.7 0.000174656218248964027362
1.10898220671719701318 2.76 0.000130479825634825262545
1.10898220671719701318 2.82 0.000106823115412204305959
1.10898220671719701318 2.88 0.0000914480174593715858235
1.10898220671719701318 2.94 0.000080400739687183644926
1.10898220671719701318 3.0 0.0000719583100199480103032

1.13976981472237698691 -3.0 0.0000508015210331782809619
1.13976981472237698691 -2.94 0.0000538751781737217219533
1.13976981472237698691 -2.88 0.0000572749711284605162601
1.13976981472237698691 -2.82 0.0000610549596174992043605
1.13976981472237698691 -2.76 0.0000652813351700249225743
1.13976981472237698691 -2.7 0.0000700372330376124454907
1.13976981472237698691 -2.64 0.0000754280174938992782211
1.13976981472237698691 -2.58 0.0000815910291581801883181
1.13976981472237698691 -2.52 0.0000887068327716358772713
1.13976981472237698691 -2.46 0.0000970194587710948895007
1.13976981472237698691 -2.4 0.000106870334248239290335
1.13976981472237698691 -2.34 0.000118750034687902217732
1.13976981472237698691 -2.28 0.000133400210438361411601
1.13976981472237698691 -2.22 0.000152003845968026911003
1.13976981472237698691 -2.16 0.000176598110945622952323
1.13976981472237698691 -2.1 0.000211086044613264584756
1.13976981472237698691 -2.04 0.000264260624123631259968
1.13976981472237698691 -1.98 0.000362429264188124126014
1.13976981472237698691 -1.92 0.000662776075529149989697
1.13976981472237698691 -1.86 0.0431900107526015967884
1.13976981472237698691 -1.8 0.0782042867201420385577
1.13976981472237698691 -1.74 0.103162303301758348618
1.13976981472237698691 -1.68 0.124366592384722171568
1.13976981472237698691 -1.62 0.143574850822316956959
1.13976981472237698691 -1.56 0.161579386177374531766
1.13976981472237698691 -1.5 0.178817431577350875761
1.13976981472237698691 -1.44 0.195558696916561529242
1.13976981472237698691 -1.38 0.211979925933837903813
1.13976981472237698691 -1.32 0.228198629123688913793
1.13976981472237698691 -1.26 0.244289332362644240247
1.13976981472237698691 -1.2 0.260290697569582464398
1.13976981472237698691 -1.14 0.276207606399603320216
1.13976981472237698691 -1.08 0.292009863329266557322
1.13976981472237698691 -1.02 0.307628672632399594118
1.13976981472237698691 -0.96 0.322951996976807215606
1.13976981472237698691 -0.9 0.337819927243793905205
1.13976981472237698691 -0.84 0.352021684430603991546
1.13976981472237698691 -0.78 0.365296491408632548102
1.13976981472237698691 -0.72 0.377340743640046068171
1.13976981472237698691 -0.66 0.387823513529958188412
1.13976981472237698691 -0.6 0.396411589758112048159
1.13976981472237698691 -0.54 0.402802576212543139135
1.13976981472237698691 -0.48 0.406761886398032266029
1.13976981472237698691 -0.42 0.408156879737543184021
1.13976981472237698691 -0.36 0.40698015019672246492
1.13976981472237698691 -0.3 0.403355708957841036675
1.13976981472237698691 -0.24 0.397525707212676234011
1.13976981472237698691 -0.18 0.389820579603590790167
1.13976981472237698691 -0.12 0.380619517772132071449
1.13976981472237698691 -0.06 0.370310360290506697945
1.13976981472237698691 0.0 0.359256084988056952464
1.13976981472237698691 0.06 0.347772474214489377563
1.13976981472237698691 0.12 0.33611734466470599919
1.13976981472237698691 0.18 0.324489346412397610088
1.13976981472237698691 0.24 0.313033178277316578241
1.13976981472237698691 0.3 0.30184796964244046671
1.13976981472237698691 0.36 0.290996630503439536011
1.13976981472237698691 0.42 0.280514519827490711271
1.13976981472237698691 0.48 0.270416915871775799776
1.13976981472237698691 0.54 0.260704921160938833386
1.13976981472237698691 0.6 0.251370064051909604602
1.13976981472237698691 0.66 0.242397624496810759907
1.13976981472237698691 0.72 0.233769092720481236044
1.13976981472237698691 0.78 0.225463847561000089856
1.13976981472237698691 0.84 0.217460339245274843187
1.13976981472237698691 0.9 0.209736816795712037042
1.13976981472237698691 0.96 0.202271856327037798348
1.13976981472237698691 1.02 0.195044648479257072411
1.13976981472237698691 1.08 0.188035124796591682089
1.13976981472237698691 1.14 0.181224046831596586232
1.13976981472237698691 1.2 0.174592977432368904438
1.13976981472237698691 1.26 0.16812421546046209583
1.13976981472237698691 1.32 0.161800721755290968927
1.13976981472237698691 1.38 0.155606009460847243459
1.13976981472237698691 1.44 0.149523949411008042132
1.13976981472237698691 1.5 0.143538673790428923914
1.13976981472237698691 1.56 0.1376343328459896472
1.13976981472237698691 1.62 0.131794894753555123151
1.13976981472237698691 1.68 0.126003866381633945844
1.13976981472237698691 1.74 0.120243968064736064196
1.13976981472237698691 1.8 0.114496737729314477727
1.13976981472237698691 1.86 0.108741968439124948464
1.13976981472237698691 1.92 0.102956982792019602196
1.13976981472237698691 1.98 0.0971156758443162948305
1.13976981472237698691 2.04 0.0911870186297256516836
1.13976981472237698691 2.1 0.085132966578294373413
1.13976981472237698691 2.16 0.0789050303489690588975
1.13976981472237698691 2.22 0.0724387625048988265048
1.13976981472237698691 2.28 0.0656438136971797528836
1.13976981472237698691 2.34 0.0583849347613789131189
1.13976981472237698691 2.4 0.050440203278127471734
1.13976981472237698691 2.46 0.0413919956522112255009
1.13976981472237698691 2.52 0.0302349956663812784815
1.13976981472237698691 2.58 0.0120518429296995057955
1.13976981472237698691 2.64 0.000244836908878730005994
1.13976981472237698691 2.7 0.000158192001351605437563
1.13976981472237698691 2.76 0.000123011611879184749922
1.13976981472237698691 2.82 0.000102522663277709206213
1.13976981472237698691 2.88 0.0000886538366162200088581
1.13976981472237698691 2.94 0.0000784464420935119764209
1.13976981472237698691 3.0 0.0000705218563766389434946

1.17055742272755696065 -3.0 0.0000511272224296369666347
1.17055742272755696065 -2.94 0.000054252616683473109315
1.17055742272755696065 -2.88 0.0000577156250437054106269
1.17055742272755696065 -2.82 0.0000615729151447926270152
1.17055742272755696065 -2.76 0.0000658950879317252353809
1.17055742272755696065 -2.7 0.0000707708863189847473555
1.17055742272755696065 -2.64 0.0000763146908906408966098
1.17055742272755696065 -2.58 0.0000826752214279794750583
1.17055742272755696065 -2.52 0.0000900507721058960604639
1.17055742272755696065 -2.46 0.0000987139751224303732066
1.17055742272755696065 -2.4 0.000109049048511470241525
1.17055742272755696065 -2.34 0.000121622414388120314662
1.17055742272755696065 -2.28 0.000137307371302526971042
1.17055742272755696065 -2.22 0.00015754503721850982719
1.17055742272755696065 -2.16 0.000184928837591101414687
1.17055742272755696065 -2.1 0.000224763830221508167205
1.17055742272755696065 -2.04 0.000290380080569950504987
1.17055742272755696065 -1.98 0.000431712349467139003932
1.17055742272755696065 -1.92 0.00176019312892244570521
1.17055742272755696065 -1.86 0.0590207828109323984786
1.17055742272755696065 -1.8 0.0865448577947539248032
1.17055742272755696065 -1.74 0.108409057311701482403
1.17055742272755696065 -1.68 0.127638963932242589608
1.17055742272755696065 -1.62 0.145361103205047647904
1.17055742272755696065 -1.56 0.162143370578907977978
1.17055742272755696065 -1.5 0.178319753722304263949
1.17055742272755696065 -1.44 0.194105195397991616647
1.17055742272755696065 -1.38 0.209644951040629271278
1.17055742272755696065 -1.32 0.225038159728407664266
1.17055742272755696065 -1.26 0.240349306573069713704
1.17055742272755696065 -1.2 0.255613366611469151802
1.17055742272755696065 -1.14 0.270836855908121977827
1.17055742272755696065 -1.08 0.285996346841482546132
1.17055742272755696065 -1.02 0.301035077766917862297
1.17055742272755696065 -0.96 0.31585840967469386305
1.17055742272755696065 -0.9 0.330329023026048444808
1.17055742272755696065 -0.84 0.344263181135094451915
1.17055742272755696065 -0.78 0.357429810404036285525
1.17055742272755696065 -0.72 0.369554371021931943197
1.17055742272755696065 -0.66 0.380329965116391051693
1.17055742272755696065 -0.6 0.389436727976289517922
1.17055742272755696065 -0.54 0.396569584733341808709
1.17055742272755696065 -0.48 0.401471441565335394112
1.17055742272755696065 -0.42 0.403966690894036841165
1.17055742272755696065 -0.36 0.403988139946835608138
1.17055742272755696065 -0.3 0.401590616276409020637
1.17055742272755696065 -0.24 0.396947417811336405539
1.17055742272755696065 -0.18 0.390329871578256413576
1.17055742272755696065 -0.12 0.38207470410455124266
1.17055742272755696065 -0.06 0.372546581001099868145
1.17055742272755696065 0.0 0.362103521553044949224
1.17055742272755696065 0.06 0.351070474665421341505
1.17055742272755696065 0.12 0.33972350032119141314
1.17055742272755696065 0.18 0.328283787514121964525
1.17055742272755696065 0.24 0.316919164457610189121
1.17055742272755696065 0.3 0.305750183761381099438
1.17055742272755696065 0.36 0.294858208616922616074
1.17055742272755696065 0.42 0.28429379087073480945
1.17055742272755696065 0.48 0.274084238929450756116
1.17055742272755696065 0.54 0.264239955551229397715
1.17055742272755696065 0.6 0.254759447743557432748
1.17055742272755696065 0.66 0.245633177027071014001
1.17055742272755696065 0.72 0.236846366529291526552
1.17055742272755696065 0.78 0.228381066266508061072
1.17055742272755696065 0.84 0.220217547929765626904
1.17055742272755696065 0.9 0.212335289725487209503
1.17055742272755696065 0.96 0.204713648414367667382
1.17055742272755696065 1.02 0.197332233925161611298
1.17055742272755696065 1.08 0.190171172731633087804
1.17055742272755696065 1.14 0.183211230070194349573
1.17055742272755696065 1.2 0.176433813664041641269
1.17055742272755696065 1.26 0.169821002109308047357
1.17055742272755696065 1.32 0.163355424871667333814
1.17055742272755696065 1.38 0.157020170940092011161
1.17055742272755696065 1.44 0.150798673697036530804
1.17055742272755696065 1.5 0.144674508770378645545
1.17055742272755696065 1.56 0.138631229760377258122
1.17055742272755696065 1.62 0.132652111586481266544
1.17055742272755696065 1.68 0.126719862046379069801
1.17055742272755696065 1.74 0.120816273950348504738
1.17055742272755696065 1.8 0.114921745170813803026
1.17055742272755696065 1.86 0.109014696799662605335
1.17055742272755696065 1.92 0.103070754731309677743
1.17055742272755696065 1.98 0.0970615569822901085575
1.17055742272755696065 2.04 0.0909531286024561140559
1.17055742272755696065 2.1 0.084703295645532941126
1.17055742272755696065 2.16 0.0782576158692604151402
1.17055742272755696065 2.22 0.0715425257958542309398
1.17055742272755696065 2.28 0.0644527654008329761676
1.17055742272755696065 2.34 0.0568262718728623300825
1.17055742272755696065 2.4 0.0483861168807817115093
1.17055742272755696065 2.46 0.0385746090546454061187
1.17055742272755696065 2.52 0.0258384494776975236697
1.17055742272755696065 2.58 0.000580256559170340496816
1.17055742272755696065 2.64 0.000205714402411614113411
1.17055742272755696065 2.7 0.000145705890736572166274
1.17055742272755696065 2.76 0.000116723555441520275675
1.17055742272755696065 2.82 0.0000987196802905780182395
1.17055742272755696065 2.88 0.0000861110638408351382606
1.17055742272755696065 2.94 0.0000766346168997932661615
1.17055742272755696065 3.0 0.0000691724617899155329843

1.20134503073273693439 -3.0 0.0000514691547527222566464
1.20134503073273693439 -2.94 0.0000546498874252280703631
1.20134503073273693439 -2.88 0.0000581803645863740810091
1.20134503073273693439 -2.82 0.0000621206997406563433201
1.20134503073273693439 -2.76 0.0000665462573441376128786
1.20134503073273693439 -2.7 0.0000715523450951637662595
1.20134503073273693439 -2.64 0.000077262952388554736946
1.20134503073273693439 -2.58 0.0000838406654893823798387
1.20134503073273693439 -2.52 0.000091504623331499584603
1.20134503073273693439 -2.46 0.000100560542012203106496
1.20134503073273693439 -2.4 0.000111446085355630434429
1.20134503073273693439 -2.34 0.000124820188408829733406
1.20134503073273693439 -2.28 0.000141728970313525494983
1.20134503073273693439 -2.22 0.000163958791847430470113
1.20134503073273693439 -2.16 0.000194904235504259922329
1.20134503073273693439 -2.1 0.000242092876202670521457
1.20134503073273693439 -2.04 0.000327409946247954758293
1.20134503073273693439 -1.98 0.0005703238721990397739
1.20134503073273693439 -1.92 0.0362106803815800591276
1.20134503073273693439 -1.86 0.0698022488718747691279
1.20134503073273693439 -1.8 0.093028876399301615278
1.20134503073273693439 -1.74 0.112581438634242578611
1.20134503073273693439 -1.68 0.130200802948657949618
1.20134503073273693439 -1.62 0.14665629935426350162
1.20134503073273693439 -1.56 0.162369677705670586264
1.20134503073273693439 -1.5 0.177602227673770487405
1.20134503073273693439 -1.44 0.19252835193492727177
1.20134503073273693439 -1.38 0.207269304565084480186
1.20134503073273693439 -1.32 0.221909877896811060045
1.20134503073273693439 -1.26 0.236506810866705537511
1.20134503073273693439 -1.2 0.251092265596533044074
1.20134503073273693439 -1.14 0.265674433212203019559
1.20134503073273693439 -1.08 0.28023590134633740294
1.20134503073273693439 -1.02 0.294730443042471736373
1.20134503073273693439 -0.96 0.309078649334626809181
1.20134503073273693439 -0.9 0.323163182398603046303
1.20134503073273693439 -0.84 0.336824577407848236234
1.20134503073273693439 -0.78 0.349858921160927922804
1.20134503073273693439 -0.72 0.362019367251473783829
1.20134503073273693439 -0.66 0.373023476292375276408
1.20134503073273693439 -0.6 0.382567851289556835127
1.20134503073273693439 -0.54 0.390350771125922070684
1.20134503073273693439 -0.48 0.3961012867836409912
1.20134503073273693439 -0.42 0.39961088942956811718
1.20134503073273693439 -0.36 0.400762188500374034164
1.20134503073273693439 -0.3 0.399547972081369693148
1.20134503073273693439 -0.24 0.396075875696274403005
1.20134503073273693439 -0.18 0.39055694673871240743
1.20134503073273693439 -0.12 0.38328049005949290791
1.20134503073273693439 -0.06 0.374580945911514295055
1.20134503073273693439 0.0 0.364803834870553579661
1.20134503073273693439 0.06 0.354276765106657098089
1.20134503073273693439 0.12 0.343289292192248902353
1.20134503073273693439 0.18 0.332082318197459895377
1.20134503073273693439 0.24 0.320845623055756304223
1.20134503073273693439 0.3 0.309721136598582621304
1.20134503073273693439 0.36 0.298809395200138849821
1.20134503073273693439 0.42 0.288177180523286478517
1.20134503073273693439 0.48 0.277864937550246471935
1.20134503073273693439 0.54 0.26789341212113472581
1.20134503073273693439 0.6 0.258269040739077790108
1.20134503073273693439 0.66 0.248988221818427460667
1.20134503073273693439 0.72 0.240040543205886745934
1.20134503073273693439 0.78 0.231411201750473791672
1.20134503073273693439 0.84 0.223082670990677737628
1.20134503073273693439 0.9 0.215035964952634620328
1.20134503073273693439 0.96 0.207251396137028177044
1.20134503073273693439 1.02 0.199709177539585110628
1.20134503073273693439 1.08 0.19238973143878052533
1.20134503073273693439 1.14 0.185273884638848046478
1.20134503073273693439 1.2 0.178342978204992729111
1.20134503073273693439 1.26 0.171578852712099889548
1.20134503073273693439 1.32 0.164963830625447672493
1.20134503073273693439 1.38 0.158480600161973164835
1.20134503073273693439 1.44 0.152112092836400668125
1.20134503073273693439 1.5 0.14584133941713666303
1.20134503073273693439 1.56 0.139651224803054998822
1.20134503073273693439 1.62 0.133524287230358634591
1.20134503073273693439 1.68 0.127442347536275079592
1.20134503073273693439 1.74 0.121386169134427853001
1.20134503073273693439 1.8 0.115334898719899495634
1.20134503073273693439 1.86 0.109265411719467647999
1.20134503073273693439 1.92 0.103151357741169574974
1.20134503073273693439 1.98 0.0969618438575116401131
1.20134503073273693439 2.04 0.0906594223362536336467
1.20134503073273693439 2.1 0.0841970465963932583383
1.20134503073273693439 2.16 0.0775131321123302245329
1.20134503073273693439 2.22 0.0705228908386530173762
1.20134503073273693439 2.28 0.0631022058609510189687
1.20134503073273693439 2.34 0.0550536915858876007457
1.20134503073273693439 2.4 0.0460231621072683310433
1.20134503073273693439 2.46 0.035232727618708007935
1.20134503073273693439 2.52 0.0199640549994604222225
1.20134503073273693439 2.58 0.000322331575069895764075
1.20134503073273693439 2.64 0.000180960376870844661416
1.20134503073273693439 2.7 0.000135833600774864222626
1.20134503073273693439 2.76 0.000111342381069504563827
1.20134503073273693439 2.82 0.0000953295946377294111212
1.20134503073273693439 2.88 0.0000837876587880711704497
1.20134503073273693439 2.94 0.0000749511563683008741541
1.20134503073273693439 3.0 0.0000679033428072478811644

1.23213263873791690813 -3.0 0.0000518279282650965742987
1.23213263873791690813 -2.94 0.000055067894183211380974
1.23213263873791690813 -2.88 0.0000586706271663590132091
1.23213263873791690813 -2.82 0.0000627002759534405944422
1.23213263873791690813 -2.76 0.0000672373074240605556481
1.23213263873791690813 -2.7 0.0000723852390511643164268
1.23213263873791690813 -2.64 0.0000782783366262052827362
1.23213263873791690813 -2.58 0.0000850951673387466401996
1.23213263873791690813 -2.52 0.0000930805716693755662269
1.23213263873791690813 -2.46 0.000102578441065118452119
1.23213263873791690813 -2.4 0.000114093832878334144252
1.23213263873791690813 -2.34 0.000128401733980271289049
1.23213263873791690813 -2.28 0.000146773373110608556984
1.23213263873791690813 -2.22 0.000171477728628799163101
1.23213263873791690813 -2.16 0.000207100286005936296641
1.23213263873791690813 -2.1 0.000264930006060917993973
1.23213263873791690813 -2.04 0.000385391809064970505551
1.23213263873791690813 -1.98 0.00113936904900412005565
1.23213263873791690813 -1.92 0.051903496159292796041
1.23213263873791690813 -1.86 0.0778686000597904596163
1.23213263873791690813 -1.8 0.0981773800438028348479
1.23213263873791690813 -1.74 0.115914967643290624799
1.23213263873791690813 -1.68 0.132188848381980068933
1.23213263873791690813 -1.62 0.147549586069764623927
1.23213263873791690813 -1.56 0.162319577711757961801
1.23213263873791690813 -1.5 0.176707510351934493585
1.23213263873791690813 -1.44 0.190857187659517198933
1.23213263873791690813 -1.38 0.204871244268919550365
1.23213263873791690813 -1.32 0.218823235011659960207
1.23213263873791690813 -1.26 0.23276369369403195218
1.23213263873791690813 -1.2 0.246722748292336292834
1.23213263873791690813 -1.14 0.26071019281289981796
1.23213263873791690813 -1.08 0.274713920689291123225
1.23213263873791690813 -1.02 0.288696912267779144535
1.23213263873791690813 -0.96 0.302593133519955623008
1.23213263873791690813 -0.9 0.316302924047528181264
1.23213263873791690813 -0.84 0.329688491878166789236
1.23213263873791690813 -0.78 0.34257075349766748839
1.23213263873791690813 -0.72 0.354729004772739154067
1.23213263873791690813 -0.66 0.365905137364818922548
1.23213263873791690813 -0.6 0.375814347235657369786
1.23213263873791690813 -0.54 0.384163003131422241815
1.23213263873791690813 -0.48 0.390673544451971953475
1.23213263873791690813 -0.42 0.395113521656171217182
1.23213263873791690813 -0.36 0.397324485154720284145
1.23213263873791690813 -0.3 0.39724470936198619405
1.23213263873791690813 -0.24 0.394920513105684635017
1.23213263873791690813 -0.18 0.390503016792565250813
1.23213263873791690813 -0.12 0.384230745911459384065
1.23213263873791690813 -0.06 0.376401898898839676175
1.23213263873791690813 0.0 0.367342434198348254429
1.23213263873791690813 0.06 0.357375964345910691464
1.23213263873791690813 0.12 0.346800327731341729982
1.23213263873791690813 0.18 0.33587266381318999176
1.23213263873791690813 0.24 0.324802920958003132656
1.23213263873791690813 0.3 0.313753952019474285675
1.23213263873791690813 0.36 0.302845870935615957594
1.23213263873791690813 0.42 0.292162523176519004649
1.23213263873791690813 0.48 0.281758605011700710395
1.23213263873791690813 0.54 0.271666246133560005515
1.23213263873791690813 0.6 0.261900775745912906554
1.23213263873791690813 0.66 0.252465358390787064332
1.23213263873791690813 0.72 0.243354642456060283552
1.23213263873791690813 0.78 0.234557477995782788101
1.23213263873791690813 0.84 0.226059009412479250934
1.23213263873791690813 0.9 0.217842045028183675909
1.23213263873791690813 0.96 0.209888151609174998306
1.23213263873791690813 1.02 0.202178285677098855755
1.23213263873791690813 1.08 0.194693299085441402938
1.23213263873791690813 1.14 0.187414193958037043433
1.23213263873791690813 1.2 0.180322264831897441714
1.23213263873791690813 1.26 0.173399178917609941852
1.23213263873791690813 1.32 0.166626935022820719594
1.23213263873791690813 1.38 0.159987827110404212959
1.23213263873791690813 1.44 0.153464287731263550458
1.23213263873791690813 1.5 0.147038725077326787112
1.23213263873791690813 1.56 0.140693354994136970577
1.23213263873791690813 1.62 0.134409876403756729965
1.23213263873791690813 1.68 0.128169160527778541886
1.23213263873791690813 1.74 0.121950804335667506851
1.23213263873791690813 1.8 0.115732569747879010787
1.23213263873791690813 1.86 0.10948957446664892494
1.23213263873791690813 1.92 0.103193227083107558089
1.23213263873791690813 1.98 0.0968096730967880875802
1.23213263873791690813 2.04 0.0902974133624509506573
1.23213263873791690813 2.1 0.0836036038506853769571
1.23213263873791690813 2.16 0.0766579664323068676506
1.23213263873791690813 2.22 0.0693617754329390967069
1.23213263873791690813 2.28 0.0615666369798556336091
1.23213263873791690813 2.34 0.0530274585906094747397
1.23213263873791690813 2.4 0.0432774397943588945242
1.23213263873791690813 2.46 0.0311645872225334849685
1.23213263873791690813 2.52 0.0102512537182704274977
1.23213263873791690813 2.58 0.000248014818606994164993
1.23213263873791690813 2.64 0.000163534674908884346156
1.23213263873791690813 2.7 0.000127787103181491001002
1.23213263873791690813 2.76 0.000106675726369580359951
1.23213263873791690813 2.82 0.0000922873189439027913883
1.23213263873791690813 2.88 0.0000816562693113393100659
1.23213263873791690813 2.94 0.0000733833018781968136013
1.23213263873791690813 3.0 0.0000667085316531861107366

1.26292024674309688186 -3.0 0.0000522047395022477305251
1.26292024674309688186 -2.94 0.0000555077863920557543336
1.26292024674309688186 -2.88 0.0000591879736983946901463
1.26292024674309688186 -2.82 0.0000633137938970121875882
1.26292024674309688186 -2.76 0.0000679716800934332072003
1.26292024674309688186 -2.7 0.000073273858417841585553
1.26292024674309688186 -2.64 0.000079367110472002709937
1.26292024674309688186 -2.58 0.0000864487400199721940866
1.26292024674309688186 -2.52 0.0000947931961788067218663
1.26292024674309688186 -2.46 0.000104791933626183658029
1.26292024674309688186 -2.4 0.000117031826178671414938
1.26292024674309688186 -2.34 0.000132439552280812045079
1.26292024674309688186 -2.28 0.000152586292270327444434
1.26292024674309688186 -2.22 0.000180427919243351439409
1.26292024674309688186 -2.16 0.000222417973416095354312
1.26292024674309688186 -2.1 0.000296777632012201699189
1.26292024674309688186 -2.04 0.000494880949094796609763
1.26292024674309688186 -1.98 0.0296311454120971408419
1.26292024674309688186 -1.92 0.0623825927433496966987
1.26292024674309688186 -1.86 0.084166154274942381145
1.26292024674309688186 -1.8 0.102316271328866975711
1.26292024674309688186 -1.74 0.118579231726239243226
1.26292024674309688186 -1.68 0.133708255908338846257
1.26292024674309688186 -1.62 0.148111941851771426671
1.26292024674309688186 -1.56 0.162042806721994857938
1.26292024674309688186 -1.5 0.175670513751962493983
1.26292024674309688186 -1.44 0.18911543661463458853
1.26292024674309688186 -1.38 0.202465580060025450319
1.26292024674309688186 -1.32 0.21578548637965852648
1.26292024674309688186 -1.26 0.229120825075858327381
1.26292024674309688186 -1.2 0.242500098965544975033
1.26292024674309688186 -1.14 0.255934639415070983287
1.26292024674309688186 -1.08 0.269417025743733368978
1.26292024674309688186 -1.02 0.282918275938219184467
1.26292024674309688186 -0.96 0.296384091153240756189
1.26292024674309688186 -0.9 0.309730399351946542185
1.26292024674309688186 -0.84 0.322838828136477762149
1.26292024674309688186 -0.78 0.335552908156190199386
1.26292024674309688186 -0.72 0.347676348935389267282
1.26292024674309688186 -0.66 0.358974950092896120705
1.26292024674309688186 -0.6 0.369183749776889155955
1.26292024674309688186 -0.54 0.378020892095924897857
1.26292024674309688186 -0.48 0.385208180652863697169
1.26292024674309688186 -0.42 0.390497082037054042582
1.26292024674309688186 -0.36 0.393696646298224292904
1.26292024674309688186 -0.3 0.394698283858430276569
1.26292024674309688186 -0.24 0.393492185347226517524
1.26292024674309688186 -0.18 0.3901712672846039208
1.26292024674309688186 -0.12 0.384921326416447549521
1.26292024674309688186 -0.06 0.377999499358511145842
1.26292024674309688186 0.0 0.369705749222901157069
1.26292024674309688186 0.06 0.360353137017848750685
1.26292024674309688186 0.12 0.350242157458910782349
1.26292024674309688186 0.18 0.339642166781393012919
1.26292024674309688186 0.24 0.328780912923804700768
1.26292024674309688186 0.3 0.317841212277806496026
1.26292024674309688186 0.36 0.306962794203657826889
1.26292024674309688186 0.42 0.296247298665489481586
1.26292024674309688186 0.48 0.285764596460695032865
1.26292024674309688186 0.54 0.2755592872897528799
1.26292024674309688186 0.6 0.265656575168558736004
1.26292024674309688186 0.66 0.256067271422160675974
1.26292024674309688186 0.72 0.246791803053947906918
1.26292024674309688186 0.78 0.237823309861744477828
1.26292024674309688186 0.84 0.229150017946802359134
1.26292024674309688186 0.9 0.220756949071313257137
1.26292024674309688186 0.96 0.212627143928677999389
1.26292024674309688186 1.02 0.204742543899326086777
1.26292024674309688186 1.08 0.197084557149334413451
1.26292024674309688186 1.14 0.189634460176241466635
1.26292024674309688186 1.2 0.182373580223243964257
1.26292024674309688186 1.26 0.175283440024979560007
1.26292024674309688186 1.32 0.1683457511900516645
1.26292024674309688186 1.38 0.161542381224811637815
1.26292024674309688186 1.44 0.154855248052519422704
1.26292024674309688186 1.5 0.14826613472772485274
1.26292024674309688186 1.56 0.141756481961300188961
1.26292024674309688186 1.62 0.135307110664797050563
1.26292024674309688186 1.68 0.128897824453732895202
1.26292024674309688186 1.74 0.122506946837155499575
1.26292024674309688186 1.8 0.116110651688656814193
1.26292024674309688186 1.86 0.109682069061571164325
1.26292024674309688186 1.92 0.103190038020324771439
1.26292024674309688186 1.98 0.0965972423170071661861
1.26292024674309688186 2.04 0.0898573999281863779282
1.26292024674309688186 2.1 0.0829107083250408221439
1.26292024674309688186 2.16 0.0756762123545158675512
1.26292024674309688186 2.22 0.0680376003888578915425
1.26292024674309688186 2.28 0.0598146315376022390314
1.26292024674309688186 2.34 0.0506959890130331223534
1.26292024674309688186 2.4 0.0400423659463291836732
1.26292024674309688186 2.46 0.0259873764639719794627
1.26292024674309688186 2.52 0.000490182049908620831306
1.26292024674309688186 2.58 0.000209242383235413864564
1.26292024674309688186 2.64 0.000150439867838366375418
1.26292024674309688186 2.7 0.000121076090126301213269
1.26292024674309688186 2.76 0.000102584705855228720133
1.26292024674309688186 2.82 0.0000895406518128611474884
1.26292024674309688186 2.88 0.0000796946732419974307876
1.26292024674309688186 2.94 0.0000719205125097278310875
1.26292024674309688186 3.0 0.0000655822126091521454788

1.2937078547482768556 -3.0 0.0000526003503388366839368
1.2937078547482768556 -2.94 0.0000559708036197344863592
1.2937078547482768556 -2.88 0.0000597341019566835866937
1.2937078547482768556 -2.82 0.0000639633730413328576645
1.2937078547482768556 -2.76 0.0000687525143285112835723
1.2937078547482768556 -2.7 0.0000742230171495587594148
1.2937078547482768556 -2.64 0.0000805360463209517625357
1.2937078547482768556 -2.58 0.0000879119653066781817595
1.2937078547482768556 -2.52 0.0000966592258746069894909
1.2937078547482768556 -2.46 0.000107229064110530144364
1.2937078547482768556 -2.4 0.000120310470971460181487
1.2937078547482768556 -2.34 0.000137026542231347233307
1.2937078547482768556 -2.28 0.000159364710245793100863
1.2937078547482768556 -2.22 0.000191291031026302962226
1.2937078547482768556 -2.16 0.000242365662804694779487
1.2937078547482768556 -2.1 0.000345312936568953935809
1.2937078547482768556 -2.04 0.000843633044841219024463
1.2937078547482768556 -1.98 0.045462180534913883872
1.2937078547482768556 -1.92 0.0702012076742505435342
1.2937078547482768556 -1.86 0.0892003677126728484243
1.2937078547482768556 -1.8 0.105666493869933609569
1.2937078547482768556 -1.74 0.120700966964140932848
1.2937078547482768556 -1.68 0.134841550159938287574
1.2937078547482768556 -1.62 0.148400599857291004372
1.2937078547482768556 -1.56 0.16158002672605374897
1.2937078547482768556 -1.5 0.174520006669583268606
1.2937078547482768556 -1.44 0.187322629494677449573
1.2937078547482768556 -1.38 0.200064264481283330393
1.2937078547482768556 -1.32 0.212802251433433093516
1.2937078547482768556 -1.26 0.225578230930813345011
1.2937078547482768556 -1.2 0.238419521972284395256
1.2937078547482768556 -1.14 0.251338857432969448615
1.2937078547482768556 -1.08 0.264332895830961204341
1.2937078547482768556 -1.02 0.277379702790546988876
1.2937078547482768556 -0.96 0.290435259228441853632
1.2937078547482768556 -0.9 0.303429275110843938389
1.2937078547482768556 -0.84 0.316260698832908530263
1.2937078547482768556 -0.78 0.328793590363932852973
1.2937078547482768556 -0.72 0.340854414458988735196
1.2937078547482768556 -0.66 0.352232028178027208651
1.2937078547482768556 -0.6 0.362682054411494182179
1.2937078547482768556 -0.54 0.371937057900684719646
1.2937078547482768556 -0.48 0.379723149465685722021
1.2937078547482768556 -0.42 0.385782514667634849111
1.2937078547482768556 -0.36 0.389899559045291729619
1.2937078547482768556 -0.3 0.391926393564223933207
1.2937078547482768556 -0.24 0.391802886987670363255
1.2937078547482768556 -0.18 0.389566572302866669646
1.2937078547482768556 -0.12 0.385349947923718178987
1.2937078547482768556 -0.06 0.379365431356355200504
1.2937078547482768556 0.0 0.371881336834146216114
1.2937078547482768556 0.06 0.363193875499712684885
1.2937078547482768556 0.12 0.353600350085111805384
1.2937078547482768556 0.18 0.343377816248270144435
1.2937078547482768556 0.24 0.332768901601643631137
1.2937078547482768556 0.3 0.321974902774374896295
1.2937078547482768556 0.36 0.311154850535667128599
1.2937078547482768556 0.42 0.300428580237588454439
1.2937078547482768556 0.48 0.289882017534343369955
1.2937078547482768556 0.54 0.279573236160996075629
1.2937078547482768556 0.6 0.269538339195517924529
1.2937078547482768556 0.66 0.259796699750462503531
1.2937078547482768556 0.72 0.250355311304331804841
1.2937078547482768556 0.78 0.241212253023647724091
1.2937078547482768556 0.84 0.232359371011683092502
1.2937078547482768556 0.9 0.223784266150484529382
1.2937078547482768556 0.96 0.215471805299343523934
1.2937078547482768556 1.02 0.207405104522341036307
1.2937078547482768556 1.08 0.199566332401051467147
1.2937078547482768556 1.14 0.191937118618464187949
1.2937078547482768556 1.2 0.184498922917513517829
1.2937078547482768556 1.26 0.177233166976808743403
1.2937078547482768556 1.32 0.170121289467927657433
1.2937078547482768556 1.38 0.1631447452480415474
1.2937078547482768556 1.44 0.15628490665218166338
1.2937078547482768556 1.5 0.149522874657237236358
1.2937078547482768556 1.56 0.142839274492383327704
1.2937078547482768556 1.62 0.136213962395537899464
1.2937078547482768556 1.68 0.129625553586114907435
1.2937078547482768556 1.74 0.123050933892682498355
1.2937078547482768556 1.8 0.116464502553684458401
1.2937078547482768556 1.86 0.109837108507708446433
1.2937078547482768556 1.92 0.10313460995690962611
1.2937078547482768556 1.98 0.0963156431102672562966
1.2937078547482768556 2.04 0.0893282224520035859457
1.2937078547482768556 2.1 0.0821041270834581561102
1.2937078547482768556 2.16 0.074549092053428344998
1.2937078547482768556 2.22 0.0665242831573324681835
1.2937078547482768556 2.28 0.0578067385700112452867
1.2937078547482768556 2.34 0.0479899004419824169643
1.2937078547482768556 2.4 0.0361525430385965257182
1.2937078547482768556 2.46 0.0187391336906198036765
1.2937078547482768556 2.52 0.000309777972014634284096
1.2937078547482768556 2.58 0.000184551821458403793681
1.2937078547482768556 2.64 0.000140154841077711942481
1.2937078547482768556 2.7 0.000115376917057108698736
1.2937078547482768556 2.76 0.0000989651134205196053762
1.2937078547482768556 2.82 0.0000870484159503422351376
1.2937078547482768556 2.88 0.0000778840175777863410058
1.2937078547482768556 2.94 0.0000705535071720899321141
1.2937078547482768556 3.0 0.0000645195970799572201694

1.32449546275345682934 -3.0 0.0000530157423136348381043
1.32449546275345682934 -2.94 0.0000564582842922248685025
1.32449546275345682934 -2.88 0.0000603108618070766359976
1.32449546275345682934 -2.82 0.0000646520147029999673532
1.32449546275345682934 -2.76 0.0000695835178098739333793
1.32449546275345682934 -2.7 0.0000752381373525584600324
1.32449546275345682934 -2.64 0.0000817938469251815760771
1.32449546275345682934 -2.58 0.0000894974531213846750195
1.32449546275345682934 -2.52 0.0000986996450488642010634
1.32449546275345682934 -2.46 0.000109923846334127244795
1.32449546275345682934 -2.4 0.000123991846967602777612
1.32449546275345682934 -2.34 0.000142286584755579097768
1.32449546275345682934 -2.28 0.000167382390498381642343
1.32449546275345682934 -2.22 0.000204808304910152317796
1.32449546275345682934 -2.16 0.000269715330897355098611
1.32449546275345682934 -2.1 0.00043213074381887115901
1.32449546275345682934 -2.04 0.0230471123830309055258
1.32449546275345682934 -1.98 0.0557208599532737085473
1.32449546275345682934 -1.92 0.0763202599852410536438
1.32449546275345682934 -1.86 0.0932823517857845457113
1.32449546275345682934 -1.8 0.108386341566079371713
1.32449546275345682934 -1.74 0.122377530723183977452
1.32449546275345682934 -1.68 0.135654568885427606965
1.32449546275345682934 -1.62 0.148462186353511047011
1.32449546275345682934 -1.56 0.160964749909488434069
1.32449546275345682934 -1.5 0.173279746357949012811
1.32449546275345682934 -1.44 0.185494832748654640258
1.32449546275345682934 -1.38 0.197677024181654687884
1.32449546275345682934 -1.32 0.209877719916362108875
1.32449546275345682934 -1.26 0.222135369921889931054
1.32449546275345682934 -1.2 0.234476301876956528919
1.32449546275345682934 -1.14 0.24691450667250708169
1.32449546275345682934 -1.08 0.25945022197123595891
1.32449546275345682934 -1.02 0.272067670579458010928
1.32449546275345682934 -0.96 0.284731822864316172999
1.32449546275345682934 -0.9 0.297384560035824944614
1.32449546275345682934 -0.84 0.309940281342089714379
1.32449546275345682934 -0.78 0.32228167200345349348
1.32449546275345682934 -0.72 0.334256198804761232854
1.32449546275345682934 -0.66 0.345674799910807683681
1.32449546275345682934 -0.6 0.356313898070476065223
1.32449546275345682934 -0.54 0.365922378559912931363
1.32449546275345682934 -0.48 0.374234574390293528794
1.32449546275345682934 -0.42 0.380989247891304756972
1.32449546275345682934 -0.36 0.385953276270295371967
1.32449546275345682934 -0.3 0.388946804230677418933
1.32449546275345682934 -0.24 0.389865522835232480539
1.32449546275345682934 -0.18 0.388695332490481690529
1.32449546275345682934 -0.12 0.385516048399761613559
1.32449546275345682934 -0.06 0.380492948187697001903
1.32449546275345682934 0.0 0.373857934326822628879
1.32449546275345682934 0.06 0.365884382415850440179
1.32449546275345682934 0.12 0.356860583132817424713
1.32449546275345682934 0.18 0.347066364952046494155
1.32449546275345682934 0.24 0.336755732527540844994
1.32449546275345682934 0.3 0.326146477118039682527
1.32449546275345682934 0.36 0.315416180848866090453
1.32449546275345682934 0.42 0.304703032862915380825
1.32449546275345682934 0.48 0.294109694483655114593
1.32449546275345682934 0.54 0.283708652748769519119
1.32449546275345682934 0.6 0.273547943480822648883
1.32449546275345682934 0.66 0.263656455754488436601
1.32449546275345682934 0.72 0.254048596063478489683
1.32449546275345682934 0.78 0.244728076607890518818
1.32449546275345682934 0.84 0.235690940211661964746
1.32449546275345682934 0.9 0.226927846456115941797
1.32449546275345682934 0.96 0.218425777565304552243
1.32449546275345682934 1.02 0.210169346277235980325
1.32449546275345682934 1.08 0.202141606100077371358
1.32449546275345682934 1.14 0.194324742783423443201
1.32449546275345682934 1.2 0.18670039905220983007
1.32449546275345682934 1.26 0.179249945951608900762
1.32449546275345682934 1.32 0.171954593457083124348
1.32449546275345682934 1.38 0.164795371297759148693
1.32449546275345682934 1.44 0.157753077703300130896
1.32449546275345682934 1.5 0.15080810433083248395
1.32449546275345682934 1.56 0.143940182758261317577
1.32449546275345682934 1.62 0.137128088166355702397
1.32449546275345682934 1.68 0.130349137262326768418
1.32449546275345682934 1.74 0.123578602091223322178
1.32449546275345682934 1.8 0.11678883218004077171
1.32449546275345682934 1.86 0.109948086382953108878
1.32449546275345682934 1.92 0.103018742366844167237
1.32449546275345682934 1.98 0.0959546583928882920814
1.32449546275345682934 2.04 0.0886970051709424747971
1.32449546275345682934 2.1 0.0811671891745139772631
1.32449546275345682934 2.16 0.0732542514491703450562
1.32449546275345682934 2.22 0.0647898935731356071712
1.32449546275345682934 2.28 0.0554922976859523142852
1.32449546275345682934 2.34 0.0448118068141267331443
1.32449546275345682934 2.4 0.0313213213899585398158
1.32449546275345682934 2.46 0.00247198727568253277283
1.32449546275345682934 2.52 0.000245187339066701891135
1.32449546275345682934 2.58 0.000167112900407973211268
1.32449546275345682934 2.64 0.000131815305055682091401
1.32449546275345682934 2.7 0.0001104662573699415053
1.32449546275345682934 2.76 0.0000957372317656088081651
1.32449546275345682934 2.82 0.0000847763991022506190343
1.32449546275345682934 2.88 0.0000762078000326484726851
1.32449546275345682934 2.94 0.0000692735443184527281635
1.32449546275345682934 3.0 0.0000635161666414198918069

1.35528307075863680307 -3.0 0.0000534519673091604913989
1.35528307075863680307 -2.94 0.0000569716755145663716792
1.35528307075863680307 -2.88 0.0000609200479532677539528
1.35528307075863680307 -2.82 0.0000653823957474533350431
1.35528307075863680307 -2.76 0.000070468827649220670955
1.35528307075863680307 -2.7 0.0000763250252526159155207
1.35528307075863680307 -2.64 0.0000831495998870565961022
1.35528307075863680307 -2.58 0.0000912195664331119972339
1.35528307075863680307 -2.52 0.00010093849343508833508
1.35528307075863680307 -2.46 0.000112919387033440252911
1.35528307075863680307 -2.4 0.000128154833096591164535
1.35528307075863680307 -2.34 0.000148385360650799209071
1.35528307075863680307 -2.28 0.000177038194488276031628
1.35528307075863680307 -2.22 0.000222194397311349258582
1.35528307075863680307 -2.16 0.00031028067422808920389
1.35528307075863680307 -2.1 0.000662143022955124050466
1.35528307075863680307 -2.04 0.0394853352570658425962
1.35528307075863680307 -1.98 0.0633300734727268333407
1.35528307075863680307 -1.92 0.0812365616040304693067
1.35528307075863680307 -1.86 0.0966209479522002928877
1.35528307075863680307 -1.8 0.110593707756375498948
1.35528307075863680307 -1.74 0.123685379956133865015
1.35528307075863680307 -1.68 0.136200570825727779644
1.35528307075863680307 -1.62 0.148335057622431194962
1.35528307075863680307 -1.56 0.160224777335381093231
1.35528307075863680307 -1.5 0.17196951141558572513
1.35528307075863680307 -1.44 0.183645343334297485704
1.35528307075863680307 -1.38 0.195311673440006208395
1.35528307075863680307 -1.32 0.207015050528243566639
1.35528307075863680307 -1.26 0.218791213804105364983
1.35528307075863680307 -1.2 0.230665747975913668575
1.35528307075863680307 -1.14 0.242653738670133924196
1.35528307075863680307 -1.08 0.254758554711688986903
1.35528307075863680307 -1.02 0.266969740005458337819
1.35528307075863680307 -0.96 0.279260177593523847181
1.35528307075863680307 -0.9 0.29158246697085828312
1.35528307075863680307 -0.84 0.30386479687584043819
1.35528307075863680307 -0.78 0.316006614184823878741
1.35528307075863680307 -0.72 0.327874790335877655222
1.35528307075863680307 -0.66 0.339301189643848853376
1.35528307075863680307 -0.6 0.350082815134576947054
1.35528307075863680307 -0.54 0.35998618906724180219
1.35528307075863680307 -0.48 0.368756909702511367443
1.35528307075863680307 -0.42 0.376135244586502945145
1.35528307075863680307 -0.36 0.381876952609492130874
1.35528307075863680307 -0.3 0.385777147838031527744
1.35528307075863680307 -0.24 0.387693661999629833526
1.35528307075863680307 -0.18 0.387565225344571201753
1.35528307075863680307 -0.12 0.385420685093922147502
1.35528307075863680307 -0.06 0.381376867689730878137
1.35528307075863680307 0.0 0.375625450566039950964
1.35528307075863680307 0.06 0.368411596094541239828
1.35528307075863680307 0.12 0.360008747662140744776
1.35528307075863680307 0.18 0.350694348314102486392
1.35528307075863680307 0.24 0.34072978825622572581
1.35528307075863680307 0.3 0.33034683675781088625
1.35528307075863680307 0.36 0.319740421081871186831
1.35528307075863680307 0.42 0.309066894474240863535
1.35528307075863680307 0.48 0.298446138583125388306
1.35528307075863680307 0.54 0.287965944456074313443
1.35528307075863680307 0.6 0.277687231378396436684
1.35528307075863680307 0.66 0.267649423805512329766
1.35528307075863680307 0.72 0.257875223176527375304
1.35528307075863680307 0.78 0.248374742830986160633
1.35528307075863680307 0.84 0.239148850716843597696
1.35528307075863680307 0.9 0.230191745059711429391
1.35528307075863680307 0.96 0.221492959779228903186
1.35528307075863680307 1.02 0.213038827289314308816
1.35528307075863680307 1.08 0.204813587702113984036
1.35528307075863680307 1.14 0.196800057086252524164
1.35528307075863680307 1.2 0.188980205846492235789
1.35528307075863680307 1.26 0.18133542889089310766
1.35528307075863680307 1.32 0.173846706836538460048
1.35528307075863680307 1.38 0.166494658131258874388
1.35528307075863680307 1.44 0.159259486843010519859
1.35528307075863680307 1.5 0.152120800000601783744
1.35528307075863680307 1.56 0.145057378397424523067
1.35528307075863680307 1.62 0.138046806181975747341
1.35528307075863680307 1.68 0.131064931723284794174
1.35528307075863680307 1.74 0.124085202303784184725
1.35528307075863680307 1.8 0.117077650042336851034
1.35528307075863680307 1.86 0.110007509728995195026
1.35528307075863680307 1.92 0.102833077131711688148
1.35528307075863680307 1.98 0.0955025443558633662294
1.35528307075863680307 2.04 0.0879487589365998743731
1.35528307075863680307 2.1 0.0800802763805999482419
1.35528307075863680307 2.16 0.0717647593567075212921
1.35528307075863680307 2.22 0.0627945764083038613936
1.35528307075863680307 2.28 0.0528041489694732686558
1.35528307075863680307 2.34 0.0410161589248634486128
1.35528307075863680307 2.4 0.0249478723635852207957
1.35528307075863680307 2.46 0.000411739380993758800039
1.35528307075863680307 2.52 0.000209515433020024762889
1.35528307075863680307 2.58 0.000153983623341433063775
1.35528307075863680307 2.64 0.000124888646093347077863
1.35528307075863680307 2.7 0.000106184004503553674573
1.35528307075863680307 2.76 0.000092839849164851385512
1.35528307075863680307 2.82 0.000082697213137044418282
1.35528307075863680307 2.88 0.0000746523999635286645513
1.35528307075863680307 2.94 0.0000680735144825682750412
1.35528307075863680307 3.0 0.0000625679536033437238761

1.38607067876381677681 -3.0 0.0000539101536351013531589
1.38607067876381677681 -2.94 0.0000575125441583047989817
1.38607067876381677681 -2.88 0.0000615642462974153126323
1.38607067876381677681 -2.82 0.0000661576774809469497666
1.38607067876381677681 -2.76 0.0000714130760344822148547
1.38607067876381677681 -2.7 0.0000774911609049012425365
1.38607067876381677681 -2.64 0.0000846140881480311775748
1.38607067876381677681 -2.58 0.0000930962621144498081181
1.38607067876381677681 -2.52 0.000103404722753466570511
1.38607067876381677681 -2.46 0.00011626828512175751816
1.38607067876381677681 -2.4 0.000132903656857088546854
1.38607067876381677681 -2.34 0.000155550279117171144931
1.38607067876381677681 -2.28 0.000188935213726152407922
1.38607067876381677681 -2.22 0.000245616124281820699062
1.38607067876381677681 -2.16 0.000379205907116010434255
1.38607067876381677681 -2.1 0.0157199696385266321003
1.38607067876381677681 -2.04 0.0496318022391315802759
1.38607067876381677681 -1.98 0.0692884678288330463662
1.38607067876381677681 -1.92 0.0852502217922872917386
1.38607067876381677681 -1.86 0.0993647948018882429127
1.38607067876381677681 -1.8 0.11237905967611720528
1.38607067876381677681 -1.74 0.124685624697405416505
1.38607067876381677681 -1.68 0.136523116455360089351
1.38607067876381677681 -1.62 0.148050997202435723213
1.38607067876381677681 -1.56 0.15938332262094888493
1.38607067876381677681 -1.5 0.170605797802128949481
1.38607067876381677681 -1.44 0.181785165115739498919
1.38607067876381677681 -1.38 0.192974544980048643208
1.38607067876381677681 -1.32 0.204216476512591283781
1.38607067876381677681 -1.26 0.215544414715912495521
1.38607067876381677681 -1.2 0.226983322811237533493
1.38607067876381677681 -1.14 0.23854925173122473119
1.38607067876381677681 -1.08 0.250248253589359380323
1.38607067876381677681 -1.02 0.26207453883173776416
1.38607067876381677681 -0.96 0.274007887888546402238
1.38607067876381677681 -0.9 0.286010341156172478359
1.38607067876381677681 -0.84 0.298022340537838147155
1.38607067876381677681 -0.78 0.309958480625231884301
1.38607067876381677681 -0.72 0.321703425731856018405
1.38607067876381677681 -0.66 0.333108675946212339033
1.38607067876381677681 -0.6 0.343991407160381797005
1.38607067876381677681 -0.54 0.354136456271069646575
1.38607067876381677681 -0.48 0.363303079910374949985
1.38607067876381677681 -0.42 0.371237109693938741818
1.38607067876381677681 -0.36 0.377688811950916116778
1.38607067876381677681 -0.3 0.382434796678376532869
1.38607067876381677681 -0.24 0.385301359711504819575
1.38607067876381677681 -0.18 0.386185039304431938507
1.38607067876381677681 -0.12 0.385066351159041357086
1.38607067876381677681 -0.06 0.382013488455828480202
1.38607067876381677681 0.0 0.377175030801997409557
1.38607067876381677681 0.06 0.370763193106493273399
1.38607067876381677681 0.12 0.363031013176559625434
1.38607067876381677681 0.18 0.354248141220902010355
1.38607067876381677681 0.24 0.344679011711719455766
1.38607067876381677681 0.3 0.334566313973321712132
1.38607067876381677681 0.36 0.324120625022292061087
1.38607067876381677681 0.42 0.313515920320330766168
1.38607067876381677681 0.48 0.302889559909922379397
1.38607067876381677681 0.54 0.292345317944234156535
1.38607067876381677681 0.6 0.281958015110343986738
1.38607067876381677681 0.66 0.271778559138761463672
1.38607067876381677681 0.72 0.261838916614441119801
1.38607067876381677681 0.78 0.252156428200782407199
1.38607067876381677681 0.84 0.242737455606174672447
1.38607067876381677681 0.9 0.23358029757104611631
1.38607067876381677681 0.96 0.224677466538592443979
1.38607067876381677681 1.02 0.21601737383008106128
1.38607067876381677681 1.08 0.207585644798181049294
1.38607067876381677681 1.14 0.199365947010940125667
1.38607067876381677681 1.2 0.191340679594674723726
1.38607067876381677681 1.26 0.18349131510037020313
1.38607067876381677681 1.32 0.175798662781914286737
1.38607067876381677681 1.38 0.168242934707959447621
1.38607067876381677681 1.44 0.160803695002545813368
1.38607067876381677681 1.5 0.153459724873989033366
1.38607067876381677681 1.56 0.146188747774316734309
1.38607067876381677681 1.62 0.138967020991121073945
1.38607067876381677681 1.68 0.131768763340384260863
1.38607067876381677681 1.74 0.124565334392367474699
1.38607067876381677681 1.8 0.117324104465027092908
1.38607067876381677681 1.86 0.110006782250957707153
1.38607067876381677681 1.92 0.102566861434320384065
1.38607067876381677681 1.98 0.0949457002939548486517
1.38607067876381677681 2.04 0.0870659638349093324303
1.38607067876381677681 2.1 0.0788200452480877165568
1.38607067876381677681 2.16 0.0700477262644856410756
1.38607067876381677681 2.22 0.0604875340506698987689
1.38607067876381677681 2.28 0.0496498244249446967329
1.38607067876381677681 2.34 0.0363650547181945230829
1.38607067876381677681 2.4 0.0150954686584335291974
1.38607067876381677681 2.46 0.000292309731935067121545
1.38607067876381677681 2.52 0.000186183389666113839495
1.38607067876381677681 2.58 0.000143660273580023713865
1.38607067876381677681 2.64 0.000119026470379685162519
1.38607067876381677681 2.7 0.000102412961886119545682
1.38607067876381677681 2.76 0.0000902234522880027012894
1.38607067876381677681 2.82 0.0000807872338709923357447
1.38607067876381677681 2.88 0.0000732060236912578040964
1.38607067876381677681 2.94 0.0000669468702419793341277
1.38607067876381677681 3.0 0.0000616709034270445373904

1.41685828676899675055 -3.0 0.0000543915127881767102303
1.41685828676899675055 -2.94 0.000058082381257175712094
1.41685828676899675055 -2.88 0.0000622457016870381312979
1.41685828676899675055 -2.82 0.0000669813651781580921738
1.41685828676899675055 -2.76 0.0000724211716706717348935
1.41685828676899675055 -2.7 0.0000787442473885124400222
1.41685828676899675055 -2.64 0.0000861994927495737225256
1.41685828676899675055 -2.58 0.0000951479047804688697183
1.41685828676899675055 -2.52 0.00010613478225720542395
1.41685828676899675055 -2.46 0.000120036759524559276529
1.41685828676899675055 -2.4 0.000138376081431457622687
1.41685828676899675055 -2.34 0.000164107747503625480212
1.41685828676899675055 -2.28 0.000204039447100075637601
1.41685828676899675055 -2.22 0.000279420878704031682867
1.41685828676899675055 -2.16 0.000537209757776478697832
1.41685828676899675055 -2.1 0.0337710292764466340132
1.41685828676899675055 -2.04 0.0570816775657205097794
1.41685828676899675055 -1.98 0.0740923137441448200406
1.41685828676899675055 -1.92 0.0885603769773320687799
1.41685828676899675055 -1.86 0.101624199183172564198
1.41685828676899675055 -1.8 0.113813451724982462195
1.41685828676899675055 -1.74 0.125427804188003762655
1.41685828676899675055 -1.68 0.136658171814829766108
1.41685828676899675055 -1.62 0.147636545186815396084
1.41685828676899675055 -1.56 0.158459809308560001303
1.41685828676899675055 -1.5 0.16920239235848998951
1.41685828676899675055 -1.44 0.179923404261585155118
1.41685828676899675055 -1.38 0.190670739445501356887
1.41685828676899675055 -1.32 0.201483532381403444257
1.41685828676899675055 -1.26 0.212393361251205884795
1.41685828676899675055 -1.2 0.223424615021550032544
1.41685828676899675055 -1.14 0.234594161779691792194
1.41685828676899675055 -1.08 0.245910399630246985806
1.41685828676899675055 -1.02 0.257371569465016743851
1.41685828676899675055 -0.96 0.268963469618186754366
1.41685828676899675055 -0.9 0.280656472582831824414
1.41685828676899675055 -0.84 0.292401888799498439145
1.41685828676899675055 -0.78 0.304127919583458123979
1.41685828676899675055 -0.72 0.315735473914245561864
1.41685828676899675055 -0.66 0.32709446366714423299
1.41685828676899675055 -0.6 0.338041461934342914868
1.41685828676899675055 -0.54 0.348379996111634678165
1.41685828676899675055 -0.48 0.35788462854692331822
1.41685828676899675055 -0.42 0.366310126563405944514
1.41685828676899675055 -0.36 0.37340613814278421319
1.41685828676899675055 -0.3 0.378936771846256400531
1.41685828676899675055 -0.24 0.382703002832469431023
1.41685828676899675055 -0.18 0.384564506406801574212
1.41685828676899675055 -0.12 0.384456881807681837744
1.41685828676899675055 -0.06 0.382400505528589613917
1.41685828676899675055 0.0 0.378499026245646632171
1.41685828676899675055 0.06 0.372927678578510063957
1.41685828676899675055 0.12 0.365913873056437700648
1.41685828676899675055 0.18 0.357714061749046916239
1.41685828676899675055 0.24 0.348590972697949631798
1.41685828676899675055 0.3 0.338794704836195448335
1.41685828676899675055 0.36 0.328549319458465029536
1.41685828676899675055 0.42 0.318045410171597070662
1.41685828676899675055 0.48 0.307437784682096462299
1.41685828676899675055 0.54 0.296846808341975270055
1.41685828676899675055 0.6 0.286362029511751349242
1.41685828676899675055 0.66 0.276046898532448646405
1.41685828676899675055 0.72 0.265943584204791158924
1.41685828676899675055 0.78 0.2560775390649923502
1.41685828676899675055 0.84 0.246461380382459360387
1.41685828676899675055 0.9 0.237098113784863134263
1.41685828676899675055 0.96 0.22798371265582635632
1.41685828676899675055 1.02 0.219109047410731043771
1.41685828676899675055 1.08 0.210461382682420973494
1.41685828676899675055 1.14 0.20202547196068543743
1.41685828676899675055 1.2 0.193784244308660525197
1.41685828676899675055 1.26 0.185719372702726594673
1.41685828676899675055 1.32 0.177811515519977113599
1.41685828676899675055 1.38 0.170040461782914319071
1.41685828676899675055 1.44 0.16238513035264627139
1.41685828676899675055 1.5 0.154823399819493390107
1.41685828676899675055 1.56 0.147331824588885021139
1.41685828676899675055 1.62 0.139885183792296410103
1.41685828676899675055 1.68 0.132455850959381832185
1.41685828676899675055 1.74 0.12501281716413680193
1.41685828676899675055 1.8 0.117520367421231961154
1.41685828676899675055 1.86 0.109936064083036899512
1.41685828676899675055 1.92 0.102207690155840454266
1.41685828676899675055 1.98 0.0942683169819431489917
1.41685828676899675055 2.04 0.0860279719948614124473
1.41685828676899675055 2.1 0.0773583936580583956464
1.41685828676899675055 2.16 0.0680623218968799919778
1.41685828676899675055 2.22 0.0578022139592387070024
1.41685828676899675055 2.28 0.0458948151432465296554
1.41685828676899675055 2.34 0.0304089352401486687175
1.41685828676899675055 2.4 0.00063374293655066971167
1.41685828676899675055 2.46 0.000239425989869486454674
1.41685828676899675055 2.52 0.000169447622597611066444
1.41685828676899675055 2.58 0.00013528458457589838275
1.41685828676899675055 2.64 0.000113990011118203156233
1.41685828676899675055 2.7 0.0000990636537643350522195
1.41685828676899675055 2.76 0.0000878493100676388880036
1.41685828676899675055 2.82 0.0000790273274025862526599
1.41685828676899675055 2.88 0.000071857953529852528794
1.41685828676899675055 2.94 0.0000658879430449600956713
1.41685828676899675055 3.0 0.0000608217934594356383733

1.44764589477417672428 -3.0 0.0000548973469809260797119
1.44764589477417672428 -2.94 0.0000586833832796480123309
1.44764589477417672428 -2.88 0.0000629670666141703700257
1.44764589477417672428 -2.82 0.0000678573573747207674933
1.44764589477417672428 -2.76 0.0000734994599748562766704
1.44764589477417672428 -2.7 0.0000800933828727326187775
1.44764589477417672428 -2.64 0.0000879209887754684722867
1.44764589477417672428 -2.58 0.0000973988311753841409664
1.44764589477417672428 -2.52 0.00010917269231360649596
1.44764589477417672428 -2.46 0.00012431185503029399328
1.44764589477417672428 -2.4 0.000144758655609817035817
1.44764589477417672428 -2.34 0.000174542052667880873536
1.44764589477417672428 -2.28 0.000224021792121614655934
1.44764589477417672428 -2.22 0.000334117020844911883394
1.44764589477417672428 -2.16 0.0044194587763403946227
1.44764589477417672428 -2.1 0.0439549172372143460736
1.44764589477417672428 -2.04 0.0629054914835876680289
1.44764589477417672428 -1.98 0.0780349371380205182334
1.44764589477417672428 -1.92 0.0913077121007384197181
1.44764589477417672428 -1.86 0.103483619776152367172
1.44764589477417672428 -1.8 0.114953655096525215585
1.44764589477417672428 -1.74 0.125952492259113308562
1.44764589477417672428 -1.68 0.136635660744500727314
1.44764589477417672428 -1.62 0.147113940897523297715
1.44764589477417672428 -1.56 0.157470588731923092081
1.44764589477417672428 -1.5 0.167770893160547887468
1.44764589477417672428 -1.44 0.178067618339896367858
1.44764589477417672428 -1.38 0.188404313777572150001
1.44764589477417672428 -1.32 0.198817214327774764214
1.44764589477417672428 -1.26 0.209336261161174035034
1.44764589477417672428 -1.2 0.219985339604013821737
1.44764589477417672428 -1.14 0.230782042910290551017
1.44764589477417672428 -1.08 0.241736741357862436166
1.44764589477417672428 -1.02 0.252851177675195192555
1.44764589477417672428 -0.96 0.264116403201332033239
1.44764589477417672428 -0.9 0.275510075828032481467
1.44764589477417672428 -0.84 0.286993169978148878356
1.44764589477417672428 -0.78 0.298506098277740652397
1.44764589477417672428 -0.72 0.309964544368058345404
1.44764589477417672428 -0.66 0.321255499442543667639
1.44764589477417672428 -0.6 0.332234132812100821633
1.44764589477417672428 -0.54 0.342722568237825278657
1.44764589477417672428 -0.48 0.352511859679165249305
1.44764589477417672428 -0.42 0.361368352231377701846
1.44764589477417672428 -0.36 0.36904529021691207213
1.44764589477417672428 -0.3 0.375299678896783379313
1.44764589477417672428 -0.24 0.379913182522624779724
1.44764589477417672428 -0.18 0.382714156452418020796
1.44764589477417672428 -0.12 0.383597323377198390929
1.44764589477417672428 -0.06 0.382536987847448205167
1.44764589477417672428 0.0 0.379590993585907281927
1.44764589477417672428 0.06 0.374894410740283745087
1.44764589477417672428 0.12 0.368644228973014752773
1.44764589477417672428 0.18 0.361078366591704249487
1.44764589477417672428 0.24 0.352452882247337766232
1.44764589477417672428 0.3 0.343021275051985792
1.44764589477417672428 0.36 0.333018409179167000843
1.44764589477417672428 0.42 0.322650127664403406417
1.44764589477417672428 0.48 0.312088292390146099336
1.44764589477417672428 0.54 0.301470202379326615883
1.44764589477417672428 0.6 0.290900969727404226961
1.44764589477417672428 0.66 0.280457524328887796493
1.44764589477417672428 0.72 0.270193287315604098522
1.44764589477417672428 0.78 0.260142728317708598524
1.44764589477417672428 0.84 0.250325534871555631649
1.44764589477417672428 0.9 0.240750107549570360118
1.44764589477417672428 0.96 0.23141640369338528308
1.44764589477417672428 1.02 0.222318170082501154455
1.44764589477417672428 1.08 0.213444650206274684049
1.44764589477417672428 1.14 0.204781869514527596879
1.44764589477417672428 1.2 0.1963134817863474621
1.44764589477417672428 1.26 0.188021427876602486486
1.44764589477417672428 1.32 0.179886261586243065429
1.44764589477417672428 1.38 0.171887384685916911392
1.44764589477417672428 1.44 0.164003006973962694666
1.44764589477417672428 1.5 0.156210026147160071807
1.44764589477417672428 1.56 0.148483711517005199718
1.44764589477417672428 1.62 0.140797202844418280669
1.44764589477417672428 1.68 0.133120735973675273893
1.44764589477417672428 1.74 0.125420591921015741929
1.44764589477417672428 1.8 0.117657463310171136016
1.44764589477417672428 1.86 0.109784024552962484887
1.44764589477417672428 1.92 0.101741191727009921272
1.44764589477417672428 1.98 0.0934518730191040883091
1.44764589477417672428 2.04 0.0848102314207230870068
1.44764589477417672428 2.1 0.0756611276900406192621
1.44764589477417672428 2.16 0.0657568013188191090814
1.44764589477417672428 2.22 0.0546482587455389514964
1.44764589477417672428 2.28 0.0413281026166733043928
1.44764589477417672428 2.34 0.0220257415743809119377
1.44764589477417672428 2.4 0.000356896274900107994169
1.44764589477417672428 2.46 0.000208040224809678555523
1.44764589477417672428 2.52 0.000156721732738030375663
1.44764589477417672428 2.58 0.000128325804637667407658
1.44764589477417672428 2.64 0.000109609421406934543535
1.44764589477417672428 2.7 0.0000960678815751473455522
1.44764589477417672428 2.76 0.0000856847535807076843828
1.44764589477417672428 2.82 0.0000774012180509177776126
1.44764589477417672428 2.88 0.0000705993667540625326794
1.44764589477417672428 2.94 0.0000648911268003622834192
1.44764589477417672428 3.0 0.0000600174998074697333671

1.47843350277935669802 -3.0 0.0000554288660034264024591
1.47843350277935669802 -2.94 0.0000593173947823002556928
1.47843350277935669802 -2.88 0.0000637312611325823909268
1.47843350277935669802 -2.82 0.0000687897357242812334774
1.47843350277935669802 -2.76 0.0000746543708812553784458
1.47843350277935669802 -2.7 0.0000815487508346828847255
1.47843350277935669802 -2.64 0.0000897955917357192571887
1.47843350277935669802 -2.58 0.0000998794577823805106443
1.47843350277935669802 -2.52 0.000112573316790802454052
1.47843350277935669802 -2.46 0.000129205347352750803049
1.47843350277935669802 -2.4 0.000152314849184255431907
1.47843350277935669802 -2.34 0.000187610810995735755722
1.47843350277935669802 -2.28 0.0002520841446088720421
1.47843350277935669802 -2.22 0.000445459664152109949966
1.47843350277935669802 -2.16 0.0280923282470909159873
1.47843350277935669802 -2.1 0.051309614226903096836
1.47843350277935669802 -2.04 0.0676095051443409406992
1.47843350277935669802 -1.98 0.0813082654152448079849
1.47843350277935669802 -1.92 0.0935961230950383850713
1.47843350277935669802 -1.86 0.105009282878164153156
1.47843350277935669802 -1.8 0.115845804997076162946
1.47843350277935669802 -1.74 0.126293339688941204999
1.47843350277935669802 -1.68 0.136480680259926155889
1.47843350277935669802 -1.62 0.146501968052607701098
1.47843350277935669802 -1.56 0.156429501936886011546
1.47843350277935669802 -1.5 0.166321048839673278513
1.47843350277935669802 -1.44 0.176224089229708940012
1.47843350277935669802 -1.38 0.186178490065570261319
1.47843350277935669802 -1.32 0.196218023286532520624
1.47843350277935669802 -1.26 0.206371177065671894151
1.47843350277935669802 -1.2 0.216661413880499048744
1.47843350277935669802 -1.14 0.227106874724252296355
1.47843350277935669802 -1.08 0.23771964220684393007
1.47843350277935669802 -1.02 0.248504459107826644017
1.47843350277935669802 -0.96 0.259456945384616211574
1.47843350277935669802 -0.9 0.270561179964326847402
1.47843350277935669802 -0.84 0.281786656874900701656
1.47843350277935669802 -0.78 0.293084696087824956385
1.47843350277935669802 -0.72 0.30438442546415966545
1.47843350277935669802 -0.66 0.315588609489313324617
1.47843350277935669802 -0.6 0.326570009337359818639
1.47843350277935669802 -0.54 0.33716903956669195419
1.47843350277935669802 -0.48 0.347193967405457210506
1.47843350277935669802 -0.42 0.356424720279219399273
1.47843350277935669802 -0.36 0.3646216853354313972
1.47843350277935669802 -0.3 0.371539644589862973368
1.47843350277935669802 -0.24 0.376946593105480988171
1.47843350277935669802 -0.18 0.380645189614908513469
1.47843350277935669802 -0.12 0.38249382100060020695
1.47843350277935669802 -0.06 0.382423282883073989726
1.47843350277935669802 0.0 0.380445700158172918043
1.47843350277935669802 0.06 0.376653621204521620295
1.47843350277935669802 0.12 0.371209440739646588211
1.47843350277935669802 0.18 0.364327357296440771076
1.47843350277935669802 0.24 0.356251603880235852902
1.47843350277935669802 0.3 0.347234727594388801013
1.47843350277935669802 0.36 0.337519219855355670666
1.47843350277935669802 0.42 0.327324277949914915394
1.47843350277935669802 0.48 0.316838109946753594477
1.47843350277935669802 0.54 0.306215058542155172237
1.47843350277935669802 0.6 0.295576432125965221352
1.47843350277935669802 0.66 0.285013610614402401189
1.47843350277935669802 0.72 0.274592268038261354067
1.47843350277935669802 0.78 0.264356906550201509674
1.47843350277935669802 0.84 0.254335152229762820843
1.47843350277935669802 0.9 0.244541523090217695292
1.47843350277935669802 0.96 0.234980568778935947772
1.47843350277935669802 1.02 0.225649379725863198978
1.47843350277935669802 1.08 0.216539532465674669579
1.47843350277935669802 1.14 0.207638581852750657107
1.47843350277935669802 1.2 0.198931087754767949587
1.47843350277935669802 1.26 0.190399352707923263299
1.47843350277935669802 1.32 0.182023910125095002941
1.47843350277935669802 1.38 0.173783752960067189422
1.47843350277935669802 1.44 0.165656340673762205306
1.47843350277935669802 1.5 0.157617506027733258116
1.47843350277935669802 1.56 0.149641081434292296049
1.47843350277935669802 1.62 0.141698331297124469524
1.47843350277935669802 1.68 0.133757110966050614612
1.47843350277935669802 1.74 0.125780523385434515852
1.47843350277935669802 1.8 0.117725047134061500728
1.47843350277935669802 1.86 0.10953755660964723462
1.47843350277935669802 1.92 0.101150602810224950198
1.47843350277935669802 1.98 0.0924745394190081981789
1.47843350277935669802 2.04 0.0833832247288481268561
1.47843350277935669802 2.1 0.0736859236401516222568
1.47843350277935669802 2.16 0.0630639811325339660353
1.47843350277935669802 2.22 0.0508969263320884846005
1.47843350277935669802 2.28 0.0355767948578011538443
1.47843350277935669802 2.34 0.00312210737187590557518
1.47843350277935669802 2.4 0.000275633136565487356768
1.47843350277935669802 2.46 0.0001867441020526796482
1.47843350277935669802 2.52 0.000146647705712580040161
1.47843350277935669802 2.58 0.000122435902368263345438
1.47843350277935669802 2.64 0.000105759748740053563885
1.47843350277935669802 2.7 0.0000933712635733056895181
1.47843350277935669802 2.76 0.0000837037895902138263036
1.47843350277935669802 2.82 0.0000758944212800836931546
1.47843350277935669802 2.88 0.000069422524972082792923
1.47843350277935669802 2.94 0.0000639519679513172506085
1.47843350277935669802 3.0 0.0000592551609178582706946

1.50922111078453667176 -3.0 0.0000559879039660574095767
1.50922111078453667176 -2.94 0.000059986598600321415362
1.50922111078453667176 -2.88 0.0000645415082298116186511
1.50922111078453667176 -2.82 0.0000697838006906695666495
1.50922111078453667176 -2.76 0.0000758934616182176001109
1.50922111078453667176 -2.7 0.0000831229898748049793517
1.50922111078453667176 -2.64 0.0000918434648179095521238
1.50922111078453667176 -2.58 0.000102626105437115560496
1.50922111078453667176 -2.52 0.000116407988255761567095
1.50922111078453667176 -2.46 0.000134869337730209529987
1.50922111078453667176 -2.4 0.000161427748584313104653
1.50922111078453667176 -2.34 0.000204580498643490745706
1.50922111078453667176 -2.28 0.000295424781269607214027
1.50922111078453667176 -2.22 0.000958066118990539864599
1.50922111078453667176 -2.16 0.0385402520539461253679
1.50922111078453667176 -2.1 0.0570331393650888698483
1.50922111078453667176 -2.04 0.0714850063873226346452
1.50922111078453667176 -1.98 0.0840467080320192374325
1.50922111078453667176 -1.92 0.0955048987223705259278
1.50922111078453667176 -1.86 0.106254194415072504684
1.50922111078453667176 -1.8 0.116527738495579131349
1.50922111078453667176 -1.74 0.126478435588013002531
1.50922111078453667176 -1.68 0.13621439339880398317
1.50922111078453667176 -1.62 0.145816537594938590325
1.50922111078453667176 -1.56 0.155348254853742203158
1.50922111078453667176 -1.5 0.164861070093784914206
1.50922111078453667176 -1.44 0.174398022597643056723
1.50922111078453667176 -1.38 0.183995824546701602114
1.50922111078453667176 -1.32 0.193686121167526453789
1.50922111078453667176 -1.26 0.203496127850533595632
1.50922111078453667176 -1.2 0.21344889481430542965
1.50922111078453667176 -1.14 0.223563008222105115188
1.50922111078453667176 -1.08 0.233851975833935433561
1.50922111078453667176 -1.02 0.244323152513959514678
1.50922111078453667176 -0.96 0.254976115614117518285
1.50922111078453667176 -0.9 0.265800524735379501214
1.50922111078453667176 -0.84 0.276773430378426145799
1.50922111078453667176 -0.78 0.287855897498721174817
1.50922111078453667176 -0.72 0.298989159008947312541
1.50922111078453667176 -0.66 0.310090490493932640319
1.50922111078453667176 -0.6 0.321049210475205015337
1.50922111078453667176 -0.54 0.331723503711759249012
1.50922111078453667176 -0.48 0.341939112109515953407
1.50922111078453667176 -0.42 0.351491109131642131886
1.50922111078453667176 -0.36 0.360149875504856666561
1.50922111078453667176 -0.3 0.367672280422175386073
1.50922111078453667176 -0.24 0.37381793997412744933
1.50922111078453667176 -0.18 0.378369366163185781825
1.50922111078453667176 -0.12 0.381153517481349596825
1.50922111078453667176 -0.06 0.38206095825325653341
1.50922111078453667176 0.0 0.381059089809318820888
1.50922111078453667176 0.06 0.378196482600604251993
1.50922111078453667176 0.12 0.373597353864420324624
1.50922111078453667176 0.18 0.367447369576542620909
1.50922111078453667176 0.24 0.359973704795969757034
1.50922111078453667176 0.3 0.351423235093408899311
1.50922111078453667176 0.36 0.342042438101341015991
1.50922111078453667176 0.42 0.332061514832768962102
1.50922111078453667176 0.48 0.321683830594426358091
1.50922111078453667176 0.54 0.311080626542624056339
1.50922111078453667176 0.6 0.300389917873431688241
1.50922111078453667176 0.66 0.289718381542895792329
1.50922111078453667176 0.72 0.279144988268822407421
1.50922111078453667176 0.78 0.268725284826026041169
1.50922111078453667176 0.84 0.258495796142149354996
1.50922111078453667176 0.9 0.248477968395181179872
1.50922111078453667176 0.96 0.238681589581978053157
1.50922111078453667176 1.02 0.229107630691940508469
1.50922111078453667176 1.08 0.219750395569972805936
1.50922111078453667176 1.14 0.210599260462360625188
1.50922111078453667176 1.2 0.201639886308264629648
1.50922111078453667176 1.26 0.192855079099858463938
1.50922111078453667176 1.32 0.184225407968222812715
1.50922111078453667176 1.38 0.175729434143024407752
1.50922111078453667176 1.44 0.167343844029565289276
1.50922111078453667176 1.5 0.15904329459800790368
1.50922111078453667176 1.56 0.150800011730328360073
1.50922111078453667176 1.62 0.142583135394483298022
1.50922111078453667176 1.68 0.134357743261143152802
1.50922111078453667176 1.74 0.126083272533486550759
1.50922111078453667176 1.8 0.117711208069399630594
1.50922111078453667176 1.86 0.109181446367839783027
1.50922111078453667176 1.92 0.100416303864736542357
1.50922111078453667176 1.98 0.0913103298536185874473
1.50922111078453667176 2.04 0.0817110718532070812645
1.50922111078453667176 2.1 0.0713794094698601545345
1.50922111078453667176 2.16 0.0598935806585720761363
1.50922111078453667176 2.22 0.046352071677555012293
1.50922111078453667176 2.28 0.0278295405434111316301
1.50922111078453667176 2.34 0.000451793133731420807022
1.50922111078453667176 2.4 0.000233144219290719082491
1.50922111078453667176 2.46 0.000171126468348067196501
1.50922111078453667176 2.52 0.000138433870117137346161
1.50922111078453667176 2.58 0.000117375921460101023991
1.50922111078453667176 2.64 0.000102347854824563091594
1.50922111078453667176 2.7 0.0000909311997965631291061
1.50922111078453667176 2.76 0.000081884665957796889155
1.50922111078453667176 2.82 0.0000744951519033006669197
1.50922111078453667176 2.88 0.0000683199714292231853083
1.50922111078453667176 2.94 0.0000630662414043348397929
1.50922111078453667176 3.0 0.000058532287236828315109

1.54000871878971664549 -3.0 0.0000565759384639014680485
1.54000871878971664549 -2.94 0.0000606933779451099324398
1.54000871878971664549 -2.88 0.0000654011349533175024592
1.54000871878971664549 -2.82 0.0000708448227146365657572
1.54000871878971664549 -2.76 0.000077225103916959341609
1.54000871878971664549 -2.7 0.0000848300917493589187204
1.54000871878971664549 -2.64 0.0000940896072185792000759
1.54000871878971664549 -2.58 0.000105683549216892204723
1.54000871878971664549 -2.52 0.000120767018957913270079
1.54000871878971664549 -2.46 0.000141512786304482454253
1.54000871878971664549 -2.4 0.000172681542787551910501
1.54000871878971664549 -2.34 0.000227773358862707932058
1.54000871878971664549 -2.28 0.000375257381102200980414
1.54000871878971664549 -2.22 0.02211970556536282717
1.54000871878971664549 -2.16 0.0458843790422075216184
1.54000871878971664549 -2.1 0.0616561780198402854247
1.54000871878971664549 -2.04 0.0747195049058620406682
1.54000871878971664549 -1.98 0.086348895975238550204
1.54000871878971664549 -1.92 0.0970961306750874093785
1.54000871878971664549 -1.86 0.107261340205294324699
1.54000871878971664549 -1.8 0.117030898462717878256
1.54000871878971664549 -1.74 0.126531405038394879032
1.54000871878971664549 -1.68 0.135854739356053874751
1.54000871878971664549 -1.62 0.145071185487828391525
1.54000871878971664549 -1.56 0.154236795304651920565
1.54000871878971664549 -1.5 0.163397881721776654689
1.54000871878971664549 -1.44 0.172593708381493253426
1.54000871878971664549 -1.38 0.181858277988224621425
1.54000871878971664549 -1.32 0.191221362949090143088
1.54000871878971664549 -1.26 0.200709058568351548578
1.54000871878971664549 -1.2 0.210344003206685472309
1.54000871878971664549 -1.14 0.220145126864636943311
1.54000871878971664549 -1.08 0.230127160240817201851
1.54000871878971664549 -1.02 0.240299648399484380049
1.54000871878971664549 -0.96 0.250665595466365648956
1.54000871878971664549 -0.9 0.261219563024286956656
1.54000871878971664549 -0.84 0.271945226389871866358
1.54000871878971664549 -0.78 0.282812304729983253203
1.54000871878971664549 -0.72 0.293772974603296010616
1.54000871878971664549 -0.66 0.304757793605751426626
1.54000871878971664549 -0.6 0.315671506064642651981
1.54000871878971664549 -0.54 0.326389350370766159566
1.54000871878971664549 -0.48 0.33675458580105781897
1.54000871878971664549 -0.42 0.346578399467002078082
1.54000871878971664549 -0.36 0.355643559749210081015
1.54000871878971664549 -0.3 0.36371267996120344012
1.54000871878971664549 -0.24 0.370541866538364098642
1.54000871878971664549 -0.18 0.375898911647331166899
1.54000871878971664549 -0.12 0.379584463735066475356
1.54000871878971664549 -0.06 0.381452744088941361459
1.54000871878971664549 0.0 0.381428275370615863004
1.54000871878971664549 0.06 0.379515081876125000599
1.54000871878971664549 0.12 0.375796389908336549537
1.54000871878971664549 0.18 0.37042485322774896365
1.54000871878971664549 0.24 0.363605461109222230277
1.54000871878971664549 0.3 0.355574426086507045645
1.54000871878971664549 0.36 0.34657811526542259943
1.54000871878971664549 0.42 0.336854836918785915744
1.54000871878971664549 0.48 0.326621559791153740631
1.54000871878971664549 0.54 0.316065873333020474608
1.54000871878971664549 0.6 0.305342794822247305173
1.54000871878971664549 0.66 0.294575110130935770758
1.54000871878971664549 0.72 0.283856073354465380626
1.54000871878971664549 0.78 0.273253371836430198971
1.54000871878971664549 0.84 0.262813404168727507295
1.54000871878971664549 0.9 0.252565428536357017853
1.54000871878971664549 0.96 0.24252523894126409737
1.54000871878971664549 1.02 0.23269822906156381628
1.54000871878971664549 1.08 0.223081903906964271049
1.54000871878971664549 1.14 0.213667784523614279473
1.54000871878971664549 1.2 0.204442861390534054414
1.54000871878971664549 1.26 0.195390591004384635816
1.54000871878971664549 1.32 0.186491629037227709149
1.54000871878971664549 1.38 0.177724137786623015897
1.54000871878971664549 1.44 0.169063954705898668684
1.54000871878971664549 1.5 0.160484423621544430651
1.54000871878971664549 1.56 0.151955954026211641843
1.54000871878971664549 1.62 0.143445288561062650593
1.54000871878971664549 1.68 0.134914260234951509537
1.54000871878971664549 1.74 0.126318016474335002911
1.54000871878971664549 1.8 0.117602106459066959785
1.54000871878971664549 1.86 0.108697918528086580936
1.54000871878971664549 1.92 0.0995151135556874496828
1.54000871878971664549 1.98 0.0899280634061247221388
1.54000871878971664549 2.04 0.079749477739012837206
1.54000871878971664549 2.1 0.0686726693995842132662
1.54000871878971664549 2.16 0.0561190051374617686054
1.54000871878971664549 2.22 0.0406830931993027982188
1.54000871878971664549 2.28 0.0151364928863793214443
1.54000871878971664549 2.34 0.000320009959975718088021
1.54000871878971664549 2.4 0.000206098229484231331501
1.54000871878971664549 2.46 0.000159074450893815545218
1.54000871878971664549 2.52 0.000131584800742150733005
1.54000871878971664549 2.58 0.000112975129552147503262
1.54000871878971664549 2.64 0.0000993010673188677406618
1.54000871878971664549 2.7 0.0000887123571753306698422
1.54000871878971664549 2.76 0.0000802083820416017625155
1.54000871878971664549 2.82 0.0000731932064328215719814
1.54000871878971664549 2.88 0.0000672857958554689270614
1.54000871878971664549 2.94 0.0000622301320920133407829
1.54000871878971664549 3.0 0.0000578461551911593350516

1.57079632679489661923 -3.0 0.0000571947234128723125621
1.57079632679489661923 -2.94 0.0000614403402438650458778
1.57079632679489661923 -2.88 0.0000663144886091325340669
1.57079632679489661923 -2.82 0.0000719789640138821546349
1.57079632679489661923 -2.76 0.0000786596464089727757353
1.57079632679489661923 -2.7 0.0000866867583954923882886
1.57079632679489661923 -2.64 0.0000965635021310808579137
1.57079632679489661923 -2.58 0.000109109313675467710221
1.57079632679489661923 -2.52 0.000125771446294577407807
1.57079632679489661923 -2.46 0.000149433677147538409421
1.57079632679489661923 -2.4 0.000187020626912459808849
1.57079632679489661923 -2.34 0.000262047896318037599641
1.57079632679489661923 -2.28 0.000609607931724075785915
1.57079632679489661923 -2.22 0.0332304338111601148244
1.57079632679489661923 -2.16 0.0515516341514696907319
1.57079632679489661923 -2.1 0.0654739578521936500206
1.57079632679489661923 -2.04 0.0774427993478437400113
1.57079632679489661923 -1.98 0.0882898340074529049537
1.57079632679489661923 -1.92 0.0984194383671477846263
1.57079632679489661923 -1.86 0.108066105374445563953
1.57079632679489661923 -1.8 0.117381622519860631852
1.57079632679489661923 -1.74 0.126472255885998358431
1.57079632679489661923 -1.68 0.135417003349716394752
1.57079632679489661923 -1.62 0.144277468160570705172
1.57079632679489661923 -1.56 0.15310361821223182011
1.57079632679489661923 -1.5 0.16193734855473507521
1.57079632679489661923 -1.44 0.17081470969034653271
1.57079632679489661923 -1.38 0.179767346951740368084
1.57079632679489661923 -1.32 0.188823382757875259823
1.57079632679489661923 -1.26 0.19800790178702731448
1.57079632679489661923 -1.2 0.207343140191033432303
1.57079632679489661923 -1.14 0.216848277799200028145
1.57079632679489661923 -1.08 0.22653904592245665228
1.57079632679489661923 -1.02 0.236426866964362012731
1.57079632679489661923 -0.96 0.246517692749053870596
1.57079632679489661923 -0.9 0.256810333213324412733
1.57079632679489661923 -0.84 0.267294290741794928094
1.57079632679489661923 -0.78 0.277946982249852638372
1.57079632679489661923 -0.72 0.288730381265628973121
1.57079632679489661923 -0.66 0.299587120557552020509
1.57079632679489661923 -0.6 0.310436312603723572144
1.57079632679489661923 -0.54 0.321169389354700999848
1.57079632679489661923 -0.48 0.331646824005641244205
1.57079632679489661923 -0.42 0.341696596263516362042
1.57079632679489661923 -0.36 0.351115602992895149594
1.57079632679489661923 -0.3 0.359675394999535424528
1.57079632679489661923 -0.24 0.367132910137116237057
1.57079632679489661923 -0.18 0.373246432001125549829
1.57079632679489661923 -0.12 0.377795540433258426583
1.57079632679489661923 -0.06 0.380602482161882249184
1.57079632679489661923 0.0 0.381551528957237058514
1.57079632679489661923 0.06 0.380602482161882249184
1.57079632679489661923 0.12 0.377795540433258426583
1.57079632679489661923 0.18 0.373246432001125549829
1.57079632679489661923 0.24 0.367132910137116237057
1.57079632679489661923 0.3 0.359675394999535424528
1.57079632679489661923 0.36 0.351115602992895149594
1.57079632679489661923 0.42 0.341696596263516362042
1.57079632679489661923 0.48 0.331646824005641244205
1.57079632679489661923 0.54 0.321169389354700999848
1.57079632679489661923 0.6 0.310436312603723572144
1.57079632679489661923 0.66 0.29958712055755202051
1.57079632679489661923 0.72 0.288730381265628973121
1.57079632679489661923 0.78 0.277946982249852638372
1.57079632679489661923 0.84 0.267294290741794928094
1.57079632679489661923 0.9 0.256810333213324412733
1.57079632679489661923 0.96 0.246517692749053870596
1.57079632679489661923 1.02 0.236426866964362012731
1.57079632679489661923 1.08 0.22653904592245665228
1.57079632679489661923 1.14 0.216848277799200028146
1.57079632679489661923 1.2 0.207343140191033432303
1.57079632679489661923 1.26 0.19800790178702731448
1.57079632679489661923 1.32 0.188823382757875259823
1.57079632679489661923 1.38 0.179767346951740368085
1.57079632679489661923 1.44 0.17081470969034653271
1.57079632679489661923 1.5 0.16193734855473507521
1.57079632679489661923 1.56 0.15310361821223182011
1.57079632679489661923 1.62 0.144277468160570705172
1.57079632679489661923 1.68 0.135417003349716394752
1.57079632679489661923 1.74 0.126472255885998358431
1.57079632679489661923 1.8 0.117381622519860631851
1.57079632679489661923 1.86 0.108066105374445563953
1.57079632679489661923 1.92 0.0984194383671477846263
1.57079632679489661923 1.98 0.0882898340074529049536
1.57079632679489661923 2.04 0.0774427993478437400118
1.57079632679489661923 2.1 0.0654739578521936500204
1.57079632679489661923 2.16 0.0515516341514696907319
1.57079632679489661923 2.22 0.0332304338111601148242
1.57079632679489661923 2.28 0.00060960793172407578592
1.57079632679489661923 2.34 0.000262047896318037599641
1.57079632679489661923 2.4 0.000187020626912459808849
1.57079632679489661923 2.46 0.000149433677147538409421
1.57079632679489661923 2.52 0.000125771446294577407833
1.57079632679489661923 2.58 0.000109109313675467710221
1.57079632679489661923 2.64 0.0000965635021310808578804
1.57079632679489661923 2.7 0.0000866867583954923882887
1.57079632679489661923 2.76 0.0000786596464089727757353
1.57079632679489661923 2.82 0.0000719789640138821546349
1.57079632679489661923 2.88 0.0000663144886091325340669
1.57079632679489661923 2.94 0.0000614403402438650458779
1.57079632679489661923 3.0 0.0000571947234128723125621

1.60158393480007659297 -3.0 0.0000578461551911593350516
1.60158393480007659297 -2.94 0.0000622301320920133407829
1.60158393480007659297 -2.88 0.0000672857958554689270754
1.60158393480007659297 -2.82 0.0000731932064328215719814
1.60158393480007659297 -2.76 0.0000802083820416017625155
1.60158393480007659297 -2.7 0.0000887123571753306698421
1.60158393480007659297 -2.64 0.0000993010673188677406401
1.60158393480007659297 -2.58 0.000112975129552147503262
1.60158393480007659297 -2.52 0.000131584800742150733005
1.60158393480007659297 -2.46 0.000159074450893815545218
1.60158393480007659297 -2.4 0.000206098229484231331501
1.60158393480007659297 -2.34 0.000320009959975718088022
1.60158393480007659297 -2.28 0.0151364928863793214441
1.60158393480007659297 -2.22 0.0406830931993027982187
1.60158393480007659297 -2.16 0.0561190051374617686055
1.60158393480007659297 -2.1 0.0686726693995842132662
1.60158393480007659297 -2.04 0.0797494777390128372057
1.60158393480007659297 -1.98 0.0899280634061247221387
1.60158393480007659297 -1.92 0.0995151135556874496828
1.60158393480007659297 -1.86 0.108697918528086580936
1.60158393480007659297 -1.8 0.117602106459066959785
1.60158393480007659297 -1.74 0.126318016474335002911
1.60158393480007659297 -1.68 0.134914260234951509537
1.60158393480007659297 -1.62 0.143445288561062650593
1.60158393480007659297 -1.56 0.151955954026211641843
1.60158393480007659297 -1.5 0.160484423621544430651
1.60158393480007659297 -1.44 0.169063954705898668683
1.60158393480007659297 -1.38 0.177724137786623015897
1.60158393480007659297 -1.32 0.186491629037227709149
1.60158393480007659297 -1.26 0.195390591004384635816
1.60158393480007659297 -1.2 0.204442861390534054414
1.60158393480007659297 -1.14 0.213667784523614279472
1.60158393480007659297 -1.08 0.223081903906964271049
1.60158393480007659297 -1.02 0.23269822906156381628
1.60158393480007659297 -0.96 0.24252523894126409737
1.60158393480007659297 -0.9 0.252565428536357017853
1.60158393480007659297 -0.84 0.262813404168727507295
1.60158393480007659297 -0.78 0.273253371836430198971
1.60158393480007659297 -0.72 0.283856073354465380626
1.60158393480007659297 -0.66 0.294575110130935770758
1.60158393480007659297 -0.6 0.305342794822247305173
1.60158393480007659297 -0.54 0.316065873333020474608
1.60158393480007659297 -0.48 0.32662155979115374063
1.60158393480007659297 -0.42 0.336854836918785915744
1.60158393480007659297 -0.36 0.34657811526542259943
1.60158393480007659297 -0.3 0.355574426086507045645
1.60158393480007659297 -0.24 0.363605461109222230277
1.60158393480007659297 -0.18 0.37042485322774896365
1.60158393480007659297 -0.12 0.375796389908336549537
1.60158393480007659297 -0.06 0.379515081876125000599
1.60158393480007659297 0.0 0.381428275370615863004
1.60158393480007659297 0.06 0.38145274408894136146
1.60158393480007659297 0.12 0.379584463735066475356
1.60158393480007659297 0.18 0.375898911647331166899
1.60158393480007659297 0.24 0.370541866538364098642
1.60158393480007659297 0.3 0.36371267996120344012
1.60158393480007659297 0.36 0.355643559749210081015
1.60158393480007659297 0.42 0.346578399467002078082
1.60158393480007659297 0.48 0.33675458580105781897
1.60158393480007659297 0.54 0.326389350370766159566
1.60158393480007659297 0.6 0.315671506064642651981
1.60158393480007659297 0.66 0.304757793605751426626
1.60158393480007659297 0.72 0.293772974603296010616
1.60158393480007659297 0.78 0.282812304729983253204
1.60158393480007659297 0.84 0.271945226389871866358
1.60158393480007659297 0.9 0.261219563024286956656
1.60158393480007659297 0.96 0.250665595466365648956
1.60158393480007659297 1.02 0.240299648399484380049
1.60158393480007659297 1.08 0.230127160240817201851
1.60158393480007659297 1.14 0.220145126864636943311
1.60158393480007659297 1.2 0.210344003206685472309
1.60158393480007659297 1.26 0.200709058568351548578
1.60158393480007659297 1.32 0.191221362949090143089
1.60158393480007659297 1.38 0.181858277988224621425
1.60158393480007659297 1.44 0.172593708381493253426
1.60158393480007659297 1.5 0.163397881721776654689
1.60158393480007659297 1.56 0.154236795304651920565
1.60158393480007659297 1.62 0.145071185487828391525
1.60158393480007659297 1.68 0.135854739356053874751
1.60158393480007659297 1.74 0.126531405038394879032
1.60158393480007659297 1.8 0.117030898462717878256
1.60158393480007659297 1.86 0.107261340205294324699
1.60158393480007659297 1.92 0.0970961306750874093785
1.60158393480007659297 1.98 0.0863488959752385502041
1.60158393480007659297 2.04 0.0747195049058620406679
1.60158393480007659297 2.1 0.0616561780198402854247
1.60158393480007659297 2.16 0.0458843790422075216184
1.60158393480007659297 2.22 0.0221197055653628271692
1.60158393480007659297 2.28 0.000375257381102200980463
1.60158393480007659297 2.34 0.000227773358862707932058
1.60158393480007659297 2.4 0.000172681542787551910501
1.60158393480007659297 2.46 0.000141512786304482454253
1.60158393480007659297 2.52 0.000120767018957913270079
1.60158393480007659297 2.58 0.000105683549216892204723
1.60158393480007659297 2.64 0.0000940896072185792000857
1.60158393480007659297 2.7 0.0000848300917493589187205
1.60158393480007659297 2.76 0.000077225103916959341609
1.60158393480007659297 2.82 0.0000708448227146365657572
1.60158393480007659297 2.88 0.0000654011349533175024593
1.60158393480007659297 2.94 0.0000606933779451099324398
1.60158393480007659297 3.0 0.0000565759384639014680485

1.63237154280525656671 -3.0 0.000058532287236828315109
1.63237154280525656671 -2.94 0.0000630662414043348397928
1.63237154280525656671 -2.88 0.0000683199714292231853082
1.63237154280525656671 -2.82 0.0000744951519033006669197
1.63237154280525656671 -2.76 0.0000818846659577968891551
1.63237154280525656671 -2.7 0.0000909311997965631290874
1.63237154280525656671 -2.64 0.000102347854824563091608
1.63237154280525656671 -2.58 0.000117375921460101023991
1.63237154280525656671 -2.52 0.00013843387011713734616
1.63237154280525656671 -2.46 0.0001711264683480671965
1.63237154280525656671 -2.4 0.000233144219290719082492
1.63237154280525656671 -2.34 0.000451793133731420807111
1.63237154280525656671 -2.28 0.0278295405434111316309
1.63237154280525656671 -2.22 0.046352071677555012294
1.63237154280525656671 -2.16 0.0598935806585720761371
1.63237154280525656671 -2.1 0.0713794094698601545346
1.63237154280525656671 -2.04 0.081711071853207081265
1.63237154280525656671 -1.98 0.0913103298536185874478
1.63237154280525656671 -1.92 0.100416303864736542357
1.63237154280525656671 -1.86 0.109181446367839783027
1.63237154280525656671 -1.8 0.117711208069399630594
1.63237154280525656671 -1.74 0.126083272533486550759
1.63237154280525656671 -1.68 0.134357743261143152802
1.63237154280525656671 -1.62 0.142583135394483298021
1.63237154280525656671 -1.56 0.150800011730328360073
1.63237154280525656671 -1.5 0.15904329459800790368
1.63237154280525656671 -1.44 0.167343844029565289276
1.63237154280525656671 -1.38 0.175729434143024407752
1.63237154280525656671 -1.32 0.184225407968222812715
1.63237154280525656671 -1.26 0.192855079099858463938
1.63237154280525656671 -1.2 0.201639886308264629648
1.63237154280525656671 -1.14 0.210599260462360625188
1.63237154280525656671 -1.08 0.219750395569972805936
1.63237154280525656671 -1.02 0.229107630691940508468
1.63237154280525656671 -0.96 0.238681589581978053157
1.63237154280525656671 -0.9 0.248477968395181179871
1.63237154280525656671 -0.84 0.258495796142149354996
1.63237154280525656671 -0.78 0.268725284826026041168
1.63237154280525656671 -0.72 0.279144988268822407421
1.63237154280525656671 -0.66 0.289718381542895792329
1.63237154280525656671 -0.6 0.300389917873431688241
1.63237154280525656671 -0.54 0.311080626542624056339
1.63237154280525656671 -0.48 0.32168383059442635809
1.63237154280525656671 -0.42 0.332061514832768962102
1.63237154280525656671 -0.36 0.342042438101341015991
1.63237154280525656671 -0.3 0.351423235093408899311
1.63237154280525656671 -0.24 0.359973704795969757034
1.63237154280525656671 -0.18 0.367447369576542620908
1.63237154280525656671 -0.12 0.373597353864420324624
1.63237154280525656671 -0.06 0.378196482600604251993
1.63237154280525656671 0.0 0.381059089809318820889
1.63237154280525656671 0.06 0.38206095825325653341
1.63237154280525656671 0.12 0.381153517481349596825
1.63237154280525656671 0.18 0.378369366163185781825
1.63237154280525656671 0.24 0.373817939974127449331
1.63237154280525656671 0.3 0.367672280422175386073
1.63237154280525656671 0.36 0.360149875504856666561
1.63237154280525656671 0.42 0.351491109131642131887
1.63237154280525656671 0.48 0.341939112109515953408
1.63237154280525656671 0.54 0.331723503711759249012
1.63237154280525656671 0.6 0.321049210475205015338
1.63237154280525656671 0.66 0.310090490493932640319
1.63237154280525656671 0.72 0.298989159008947312542
1.63237154280525656671 0.78 0.287855897498721174817
1.63237154280525656671 0.84 0.276773430378426145799
1.63237154280525656671 0.9 0.265800524735379501214
1.63237154280525656671 0.96 0.254976115614117518285
1.63237154280525656671 1.02 0.244323152513959514679
1.63237154280525656671 1.08 0.233851975833935433561
1.63237154280525656671 1.14 0.223563008222105115188
1.63237154280525656671 1.2 0.21344889481430542965
1.63237154280525656671 1.26 0.203496127850533595632
1.63237154280525656671 1.32 0.193686121167526453789
1.63237154280525656671 1.38 0.183995824546701602115
1.63237154280525656671 1.44 0.174398022597643056724
1.63237154280525656671 1.5 0.164861070093784914207
1.63237154280525656671 1.56 0.155348254853742203158
1.63237154280525656671 1.62 0.145816537594938590325
1.63237154280525656671 1.68 0.13621439339880398317
1.63237154280525656671 1.74 0.126478435588013002531
1.63237154280525656671 1.8 0.116527738495579131349
1.63237154280525656671 1.86 0.106254194415072504684
1.63237154280525656671 1.92 0.0955048987223705259278
1.63237154280525656671 1.98 0.0840467080320192374324
1.63237154280525656671 2.04 0.0714850063873226346447
1.63237154280525656671 2.1 0.0570331393650888698487
1.63237154280525656671 2.16 0.0385402520539461253672
1.63237154280525656671 2.22 0.000958066118990539864306
1.63237154280525656671 2.28 0.000295424781269607214028
1.63237154280525656671 2.34 0.000204580498643490745727
1.63237154280525656671 2.4 0.000161427748584313104652
1.63237154280525656671 2.46 0.000134869337730209529987
1.63237154280525656671 2.52 0.000116407988255761567095
1.63237154280525656671 2.58 0.000102626105437115560517
1.63237154280525656671 2.64 0.0000918434648179095521236
1.63237154280525656671 2.7 0.0000831229898748049793518
1.63237154280525656671 2.76 0.0000758934616182176001109
1.63237154280525656671 2.82 0.0000697838006906695666495
1.63237154280525656671 2.88 0.0000645415082298116186511
1.63237154280525656671 2.94 0.000059986598600321415362
1.63237154280525656671 3.0 0.0000559879039660574095767

1.66315915081043654044 -3.0 0.0000592551609178582706946
1.66315915081043654044 -2.94 0.0000639519679513172506084
1.66315915081043654044 -2.88 0.0000694225249720827929396
1.66315915081043654044 -2.82 0.0000758944212800836931547
1.66315915081043654044 -2.76 0.0000837037895902138263036
1.66315915081043654044 -2.7 0.0000933712635733056895179
1.66315915081043654044 -2.64 0.000105759748740053563885
1.66315915081043654044 -2.58 0.000122435902368263345465
1.66315915081043654044 -2.52 0.000146647705712580040161
1.66315915081043654044 -2.46 0.000186744102052679648199
1.66315915081043654044 -2.4 0.000275633136565487356813
1.66315915081043654044 -2.34 0.00312210737187590557584
1.66315915081043654044 -2.28 0.0355767948578011538448
1.66315915081043654044 -2.22 0.0508969263320884846009
1.66315915081043654044 -2.16 0.0630639811325339660351
1.66315915081043654044 -2.1 0.0736859236401516222565
1.66315915081043654044 -2.04 0.0833832247288481268557
1.66315915081043654044 -1.98 0.0924745394190081981791
1.66315915081043654044 -1.92 0.101150602810224950198
1.66315915081043654044 -1.86 0.10953755660964723462
1.66315915081043654044 -1.8 0.117725047134061500728
1.66315915081043654044 -1.74 0.125780523385434515852
1.66315915081043654044 -1.68 0.133757110966050614612
1.66315915081043654044 -1.62 0.141698331297124469524
1.66315915081043654044 -1.56 0.149641081434292296049
1.66315915081043654044 -1.5 0.157617506027733258116
1.66315915081043654044 -1.44 0.165656340673762205306
1.66315915081043654044 -1.38 0.173783752960067189422
1.66315915081043654044 -1.32 0.182023910125095002941
1.66315915081043654044 -1.26 0.190399352707923263299
1.66315915081043654044 -1.2 0.198931087754767949587
1.66315915081043654044 -1.14 0.207638581852750657107
1.66315915081043654044 -1.08 0.216539532465674669579
1.66315915081043654044 -1.02 0.225649379725863198978
1.66315915081043654044 -0.96 0.234980568778935947772
1.66315915081043654044 -0.9 0.244541523090217695291
1.66315915081043654044 -0.84 0.254335152229762820843
1.66315915081043654044 -0.78 0.264356906550201509674
1.66315915081043654044 -0.72 0.274592268038261354067
1.66315915081043654044 -0.66 0.285013610614402401189
1.66315915081043654044 -0.6 0.295576432125965221352
1.66315915081043654044 -0.54 0.306215058542155172237
1.66315915081043654044 -0.48 0.316838109946753594477
1.66315915081043654044 -0.42 0.327324277949914915394
1.66315915081043654044 -0.36 0.337519219855355670666
1.66315915081043654044 -0.3 0.347234727594388801013
1.66315915081043654044 -0.24 0.356251603880235852901
1.66315915081043654044 -0.18 0.364327357296440771076
1.66315915081043654044 -0.12 0.371209440739646588211
1.66315915081043654044 -0.06 0.376653621204521620295
1.66315915081043654044 0.0 0.380445700158172918043
1.66315915081043654044 0.06 0.382423282883073989726
1.66315915081043654044 0.12 0.38249382100060020695
1.66315915081043654044 0.18 0.380645189614908513469
1.66315915081043654044 0.24 0.376946593105480988171
1.66315915081043654044 0.3 0.371539644589862973368
1.66315915081043654044 0.36 0.3646216853354313972
1.66315915081043654044 0.42 0.356424720279219399273
1.66315915081043654044 0.48 0.347193967405457210506
1.66315915081043654044 0.54 0.33716903956669195419
1.66315915081043654044 0.6 0.326570009337359818639
1.66315915081043654044 0.66 0.315588609489313324617
1.66315915081043654044 0.72 0.30438442546415966545
1.66315915081043654044 0.78 0.293084696087824956385
1.66315915081043654044 0.84 0.281786656874900701656
1.66315915081043654044 0.9 0.270561179964326847403
1.66315915081043654044 0.96 0.259456945384616211575
1.66315915081043654044 1.02 0.248504459107826644017
1.66315915081043654044 1.08 0.23771964220684393007
1.66315915081043654044 1.14 0.227106874724252296355
1.66315915081043654044 1.2 0.216661413880499048744
1.66315915081043654044 1.26 0.206371177065671894151
1.66315915081043654044 1.32 0.196218023286532520624
1.66315915081043654044 1.38 0.186178490065570261319
1.66315915081043654044 1.44 0.176224089229708940012
1.66315915081043654044 1.5 0.166321048839673278512
1.66315915081043654044 1.56 0.156429501936886011545
1.66315915081043654044 1.62 0.146501968052607701098
1.66315915081043654044 1.68 0.13648068025992615589
1.66315915081043654044 1.74 0.126293339688941204999
1.66315915081043654044 1.8 0.115845804997076162945
1.66315915081043654044 1.86 0.105009282878164153156
1.66315915081043654044 1.92 0.0935961230950383850711
1.66315915081043654044 1.98 0.0813082654152448079849
1.66315915081043654044 2.04 0.0676095051443409406995
1.66315915081043654044 2.1 0.0513096142269030968357
1.66315915081043654044 2.16 0.028092328247090915986
1.66315915081043654044 2.22 0.000445459664152109949962
1.66315915081043654044 2.28 0.000252084144608872042062
1.66315915081043654044 2.34 0.000187610810995735755722
1.66315915081043654044 2.4 0.000152314849184255431907
1.66315915081043654044 2.46 0.000129205347352750803024
1.66315915081043654044 2.52 0.000112573316790802454053
1.66315915081043654044 2.58 0.0000998794577823805106442
1.66315915081043654044 2.64 0.0000897955917357192571702
1.66315915081043654044 2.7 0.0000815487508346828847256
1.66315915081043654044 2.76 0.0000746543708812553784458
1.66315915081043654044 2.82 0.0000687897357242812334774
1.66315915081043654044 2.88 0.0000637312611325823909269
1.66315915081043654044 2.94 0.0000593173947823002556558
1.66315915081043654044 3.0 0.0000554288660034264024591

1.69394675881561651418 -3.0 0.0000600174998074697333671
1.69394675881561651418 -2.94 0.0000648911268003622834192
1.69394675881561651418 -2.88 0.0000705993667540625326794
1.69394675881561651418 -2.82 0.0000774012180509177776237
1.69394675881561651418 -2.76 0.0000856847535807076844014
1.69394675881561651418 -2.7 0.0000960678815751473455521
1.69394675881561651418 -2.64 0.000109609421406934543536
1.69394675881561651418 -2.58 0.000128325804637667407732
1.69394675881561651418 -2.52 0.000156721732738030375598
1.69394675881561651418 -2.46 0.000208040224809678555499
1.69394675881561651418 -2.4 0.00035689627490010799417
1.69394675881561651418 -2.34 0.0220257415743809119376
1.69394675881561651418 -2.28 0.0413281026166733043932
1.69394675881561651418 -2.22 0.0546482587455389514964
1.69394675881561651418 -2.16 0.0657568013188191090813
1.69394675881561651418 -2.1 0.0756611276900406192619
1.69394675881561651418 -2.04 0.0848102314207230870065
1.69394675881561651418 -1.98 0.0934518730191040883092
1.69394675881561651418 -1.92 0.101741191727009921272
1.69394675881561651418 -1.86 0.109784024552962484887
1.69394675881561651418 -1.8 0.117657463310171136016
1.69394675881561651418 -1.74 0.125420591921015741929
1.69394675881561651418 -1.68 0.133120735973675273893
1.69394675881561651418 -1.62 0.140797202844418280668
1.69394675881561651418 -1.56 0.148483711517005199718
1.69394675881561651418 -1.5 0.156210026147160071807
1.69394675881561651418 -1.44 0.164003006973962694666
1.69394675881561651418 -1.38 0.171887384685916911392
1.69394675881561651418 -1.32 0.179886261586243065429
1.69394675881561651418 -1.26 0.188021427876602486486
1.69394675881561651418 -1.2 0.1963134817863474621
1.69394675881561651418 -1.14 0.204781869514527596879
1.69394675881561651418 -1.08 0.213444650206274684049
1.69394675881561651418 -1.02 0.222318170082501154455
1.69394675881561651418 -0.96 0.23141640369338528308
1.69394675881561651418 -0.9 0.240750107549570360118
1.69394675881561651418 -0.84 0.250325534871555631649
1.69394675881561651418 -0.78 0.260142728317708598524
1.69394675881561651418 -0.72 0.270193287315604098522
1.69394675881561651418 -0.66 0.280457524328887796492
1.69394675881561651418 -0.6 0.290900969727404226961
1.69394675881561651418 -0.54 0.301470202379326615883
1.69394675881561651418 -0.48 0.312088292390146099335
1.69394675881561651418 -0.42 0.322650127664403406417
1.69394675881561651418 -0.36 0.333018409179167000843
1.69394675881561651418 -0.3 0.343021275051985792
1.69394675881561651418 -0.24 0.352452882247337766231
1.69394675881561651418 -0.18 0.361078366591704249488
1.69394675881561651418 -0.12 0.368644228973014752773
1.69394675881561651418 -0.06 0.374894410740283745087
1.69394675881561651418 0.0 0.379590993585907281927
1.69394675881561651418 0.06 0.382536987847448205167
1.69394675881561651418 0.12 0.383597323377198390929
1.69394675881561651418 0.18 0.382714156452418020796
1.69394675881561651418 0.24 0.379913182522624779724
1.69394675881561651418 0.3 0.375299678896783379313
1.69394675881561651418 0.36 0.36904529021691207213
1.69394675881561651418 0.42 0.361368352231377701846
1.69394675881561651418 0.48 0.352511859679165249306
1.69394675881561651418 0.54 0.342722568237825278657
1.69394675881561651418 0.6 0.332234132812100821633
1.69394675881561651418 0.66 0.321255499442543667639
1.69394675881561651418 0.72 0.309964544368058345404
1.69394675881561651418 0.78 0.298506098277740652397
1.69394675881561651418 0.84 0.286993169978148878356
1.69394675881561651418 0.9 0.275510075828032481467
1.69394675881561651418 0.96 0.264116403201332033239
1.69394675881561651418 1.02 0.252851177675195192555
1.69394675881561651418 1.08 0.241736741357862436165
1.69394675881561651418 1.14 0.230782042910290551017
1.69394675881561651418 1.2 0.219985339604013821737
1.69394675881561651418 1.26 0.209336261161174035034
1.69394675881561651418 1.32 0.198817214327774764214
1.69394675881561651418 1.38 0.188404313777572150002
1.69394675881561651418 1.44 0.178067618339896367858
1.69394675881561651418 1.5 0.167770893160547887468
1.69394675881561651418 1.56 0.157470588731923092081
1.69394675881561651418 1.62 0.147113940897523297715
1.69394675881561651418 1.68 0.136635660744500727314
1.69394675881561651418 1.74 0.125952492259113308562
1.69394675881561651418 1.8 0.114953655096525215585
1.69394675881561651418 1.86 0.103483619776152367173
1.69394675881561651418 1.92 0.0913077121007384197181
1.69394675881561651418 1.98 0.0780349371380205182332
1.69394675881561651418 2.04 0.0629054914835876680288
1.69394675881561651418 2.1 0.0439549172372143460743
1.69394675881561651418 2.16 0.0044194587763403946215
1.69394675881561651418 2.22 0.000334117020844911883435
1.69394675881561651418 2.28 0.000224021792121614655934
1.69394675881561651418 2.34 0.000174542052667880873536
1.69394675881561651418 2.4 0.000144758655609817035817
1.69394675881561651418 2.46 0.00012431185503029399328
1.69394675881561651418 2.52 0.00010917269231360649596
1.69394675881561651418 2.58 0.0000973988311753841409664
1.69394675881561651418 2.64 0.0000879209887754684722866
1.69394675881561651418 2.7 0.0000800933828727326187775
1.69394675881561651418 2.76 0.0000734994599748562766841
1.69394675881561651418 2.82 0.0000678573573747207674933
1.69394675881561651418 2.88 0.000062967066614170370051
1.69394675881561651418 2.94 0.000058683383279648012331
1.69394675881561651418 3.0 0.0000548973469809260797187

1.72473436682079648792 -3.0 0.0000608217934594356383734
1.72473436682079648792 -2.94 0.0000658879430449600956713
1.72473436682079648792 -2.88 0.000071857953529852528794
1.72473436682079648792 -2.82 0.0000790273274025862526599
1.72473436682079648792 -2.76 0.0000878493100676388880036
1.72473436682079648792 -2.7 0.0000990636537643350521718
1.72473436682079648792 -2.64 0.000113990011118203156234
1.72473436682079648792 -2.58 0.00013528458457589838275
1.72473436682079648792 -2.52 0.000169447622597611066444
1.72473436682079648792 -2.46 0.000239425989869486454674
1.72473436682079648792 -2.4 0.000633742936550669711675
1.72473436682079648792 -2.34 0.0304089352401486687169
1.72473436682079648792 -2.28 0.0458948151432465296553
1.72473436682079648792 -2.22 0.0578022139592387070026
1.72473436682079648792 -2.16 0.0680623218968799919776
1.72473436682079648792 -2.1 0.0773583936580583956459
1.72473436682079648792 -2.04 0.086027971994861412447
1.72473436682079648792 -1.98 0.0942683169819431489916
1.72473436682079648792 -1.92 0.102207690155840454266
1.72473436682079648792 -1.86 0.109936064083036899512
1.72473436682079648792 -1.8 0.117520367421231961154
1.72473436682079648792 -1.74 0.12501281716413680193
1.72473436682079648792 -1.68 0.132455850959381832184
1.72473436682079648792 -1.62 0.139885183792296410103
1.72473436682079648792 -1.56 0.147331824588885021138
1.72473436682079648792 -1.5 0.154823399819493390107
1.72473436682079648792 -1.44 0.16238513035264627139
1.72473436682079648792 -1.38 0.170040461782914319071
1.72473436682079648792 -1.32 0.177811515519977113598
1.72473436682079648792 -1.26 0.185719372702726594673
1.72473436682079648792 -1.2 0.193784244308660525197
1.72473436682079648792 -1.14 0.20202547196068543743
1.72473436682079648792 -1.08 0.210461382682420973494
1.72473436682079648792 -1.02 0.219109047410731043771
1.72473436682079648792 -0.96 0.22798371265582635632
1.72473436682079648792 -0.9 0.237098113784863134263
1.72473436682079648792 -0.84 0.246461380382459360387
1.72473436682079648792 -0.78 0.2560775390649923502
1.72473436682079648792 -0.72 0.265943584204791158924
1.72473436682079648792 -0.66 0.276046898532448646405
1.72473436682079648792 -0.6 0.286362029511751349242
1.72473436682079648792 -0.54 0.296846808341975270055
1.72473436682079648792 -0.48 0.307437784682096462299
1.72473436682079648792 -0.42 0.318045410171597070662
1.72473436682079648792 -0.36 0.328549319458465029535
1.72473436682079648792 -0.3 0.338794704836195448335
1.72473436682079648792 -0.24 0.348590972697949631797
1.72473436682079648792 -0.18 0.357714061749046916239
1.72473436682079648792 -0.12 0.365913873056437700648
1.72473436682079648792 -0.06 0.372927678578510063956
1.72473436682079648792 0.0 0.378499026245646632171
1.72473436682079648792 0.06 0.382400505528589613917
1.72473436682079648792 0.12 0.384456881807681837744
1.72473436682079648792 0.18 0.384564506406801574212
1.72473436682079648792 0.24 0.382703002832469431023
1.72473436682079648792 0.3 0.378936771846256400531
1.72473436682079648792 0.36 0.37340613814278421319
1.72473436682079648792 0.42 0.366310126563405944514
1.72473436682079648792 0.48 0.357884628546923318221
1.72473436682079648792 0.54 0.348379996111634678166
1.72473436682079648792 0.6 0.338041461934342914868
1.72473436682079648792 0.66 0.327094463667144232991
1.72473436682079648792 0.72 0.315735473914245561864
1.72473436682079648792 0.78 0.304127919583458123979
1.72473436682079648792 0.84 0.292401888799498439145
1.72473436682079648792 0.9 0.280656472582831824414
1.72473436682079648792 0.96 0.268963469618186754366
1.72473436682079648792 1.02 0.257371569465016743851
1.72473436682079648792 1.08 0.245910399630246985806
1.72473436682079648792 1.14 0.234594161779691792194
1.72473436682079648792 1.2 0.223424615021550032545
1.72473436682079648792 1.26 0.212393361251205884795
1.72473436682079648792 1.32 0.201483532381403444257
1.72473436682079648792 1.38 0.190670739445501356887
1.72473436682079648792 1.44 0.179923404261585155118
1.72473436682079648792 1.5 0.16920239235848998951
1.72473436682079648792 1.56 0.158459809308560001303
1.72473436682079648792 1.62 0.147636545186815396084
1.72473436682079648792 1.68 0.136658171814829766108
1.72473436682079648792 1.74 0.125427804188003762655
1.72473436682079648792 1.8 0.113813451724982462194
1.72473436682079648792 1.86 0.101624199183172564198
1.72473436682079648792 1.92 0.0885603769773320687797
1.72473436682079648792 1.98 0.0740923137441448200406
1.72473436682079648792 2.04 0.0570816775657205097794
1.72473436682079648792 2.1 0.0337710292764466340132
1.72473436682079648792 2.16 0.00053720975777647869783
1.72473436682079648792 2.22 0.000279420878704031682891
1.72473436682079648792 2.28 0.000204039447100075637601
1.72473436682079648792 2.34 0.000164107747503625480212
1.72473436682079648792 2.4 0.000138376081431457622687
1.72473436682079648792 2.46 0.000120036759524559276506
1.72473436682079648792 2.52 0.000106134782257205423971
1.72473436682079648792 2.58 0.0000951479047804688697183
1.72473436682079648792 2.64 0.0000861994927495737225255
1.72473436682079648792 2.7 0.0000787442473885124399827
1.72473436682079648792 2.76 0.0000724211716706717348934
1.72473436682079648792 2.82 0.0000669813651781580921738
1.72473436682079648792 2.88 0.0000622457016870381312979
1.72473436682079648792 2.94 0.0000580823812571757120941
1.72473436682079648792 3.0 0.0000543915127881767102303

1.75552197482597646165 -3.0 0.0000616709034270445373904
1.75552197482597646165 -2.94 0.0000669468702419793341277
1.75552197482597646165 -2.88 0.0000732060236912578040964
1.75552197482597646165 -2.82 0.0000807872338709923357242
1.75552197482597646165 -2.76 0.0000902234522880027012894
1.75552197482597646165 -2.7 0.000102412961886119545682
1.75552197482597646165 -2.64 0.000119026470379685162545
1.75552197482597646165 -2.58 0.000143660273580023713865
1.75552197482597646165 -2.52 0.000186183389666113839495
1.75552197482597646165 -2.46 0.000292309731935067121544
1.75552197482597646165 -2.4 0.015095468658433529197
1.75552197482597646165 -2.34 0.0363650547181945230837
1.75552197482597646165 -2.28 0.0496498244249446967327
1.75552197482597646165 -2.22 0.0604875340506698987688
1.75552197482597646165 -2.16 0.0700477262644856410754
1.75552197482597646165 -2.1 0.0788200452480877165566
1.75552197482597646165 -2.04 0.08706596383490933243
1.75552197482597646165 -1.98 0.0949457002939548486515
1.75552197482597646165 -1.92 0.102566861434320384065
1.75552197482597646165 -1.86 0.110006782250957707153
1.75552197482597646165 -1.8 0.117324104465027092908
1.75552197482597646165 -1.74 0.124565334392367474699
1.75552197482597646165 -1.68 0.131768763340384260863
1.75552197482597646165 -1.62 0.138967020991121073945
1.75552197482597646165 -1.56 0.146188747774316734309
1.75552197482597646165 -1.5 0.153459724873989033366
1.75552197482597646165 -1.44 0.160803695002545813367
1.75552197482597646165 -1.38 0.16824293470795944762
1.75552197482597646165 -1.32 0.175798662781914286737
1.75552197482597646165 -1.26 0.183491315100370203129
1.75552197482597646165 -1.2 0.191340679594674723726
1.75552197482597646165 -1.14 0.199365947010940125667
1.75552197482597646165 -1.08 0.207585644798181049294
1.75552197482597646165 -1.02 0.21601737383008106128
1.75552197482597646165 -0.96 0.224677466538592443978
1.75552197482597646165 -0.9 0.23358029757104611631
1.75552197482597646165 -0.84 0.242737455606174672447
1.75552197482597646165 -0.78 0.252156428200782407199
1.75552197482597646165 -0.72 0.261838916614441119801
1.75552197482597646165 -0.66 0.271778559138761463672
1.75552197482597646165 -0.6 0.281958015110343986738
1.75552197482597646165 -0.54 0.292345317944234156535
1.75552197482597646165 -0.48 0.302889559909922379397
1.75552197482597646165 -0.42 0.313515920320330766168
1.75552197482597646165 -0.36 0.324120625022292061087
1.75552197482597646165 -0.3 0.334566313973321712132
1.75552197482597646165 -0.24 0.344679011711719455766
1.75552197482597646165 -0.18 0.354248141220902010355
1.75552197482597646165 -0.12 0.363031013176559625434
1.75552197482597646165 -0.06 0.370763193106493273399
1.75552197482597646165 0.0 0.377175030801997409557
1.75552197482597646165 0.06 0.382013488455828480202
1.75552197482597646165 0.12 0.385066351159041357086
1.75552197482597646165 0.18 0.386185039304431938507
1.75552197482597646165 0.24 0.385301359711504819575
1.75552197482597646165 0.3 0.382434796678376532869
1.75552197482597646165 0.36 0.377688811950916116778
1.75552197482597646165 0.42 0.371237109693938741818
1.75552197482597646165 0.48 0.363303079910374949985
1.75552197482597646165 0.54 0.354136456271069646575
1.75552197482597646165 0.6 0.343991407160381797006
1.75552197482597646165 0.66 0.333108675946212339033
1.75552197482597646165 0.72 0.321703425731856018405
1.75552197482597646165 0.78 0.309958480625231884301
1.75552197482597646165 0.84 0.298022340537838147155
1.75552197482597646165 0.9 0.286010341156172478359
1.75552197482597646165 0.96 0.274007887888546402238
1.75552197482597646165 1.02 0.26207453883173776416
1.75552197482597646165 1.08 0.250248253589359380323
1.75552197482597646165 1.14 0.23854925173122473119
1.75552197482597646165 1.2 0.226983322811237533493
1.75552197482597646165 1.26 0.215544414715912495521
1.75552197482597646165 1.32 0.204216476512591283781
1.75552197482597646165 1.38 0.192974544980048643209
1.75552197482597646165 1.44 0.18178516511573949892
1.75552197482597646165 1.5 0.170605797802128949481
1.75552197482597646165 1.56 0.159383322620948884929
1.75552197482597646165 1.62 0.148050997202435723213
1.75552197482597646165 1.68 0.136523116455360089351
1.75552197482597646165 1.74 0.124685624697405416505
1.75552197482597646165 1.8 0.11237905967611720528
1.75552197482597646165 1.86 0.0993647948018882429129
1.75552197482597646165 1.92 0.0852502217922872917388
1.75552197482597646165 1.98 0.0692884678288330463657
1.75552197482597646165 2.04 0.0496318022391315802758
1.75552197482597646165 2.1 0.015719969638526632101
1.75552197482597646165 2.16 0.000379205907116010434168
1.75552197482597646165 2.22 0.000245616124281820699025
1.75552197482597646165 2.28 0.000188935213726152407923
1.75552197482597646165 2.34 0.000155550279117171144914
1.75552197482597646165 2.4 0.000132903656857088546829
1.75552197482597646165 2.46 0.000116268285121757518147
1.75552197482597646165 2.52 0.000103404722753466570511
1.75552197482597646165 2.58 0.0000930962621144498081181
1.75552197482597646165 2.64 0.0000846140881480311775746
1.75552197482597646165 2.7 0.0000774911609049012425505
1.75552197482597646165 2.76 0.0000714130760344822148404
1.75552197482597646165 2.82 0.0000661576774809469497666
1.75552197482597646165 2.88 0.0000615642462974153126323
1.75552197482597646165 2.94 0.0000575125441583047989818
1.75552197482597646165 3.0 0.0000539101536351013531589

1.78630958283115643539 -3.0 0.0000625679536033437238761
1.78630958283115643539 -2.94 0.0000680735144825682750411
1.78630958283115643539 -2.88 0.0000746523999635286645512
1.78630958283115643539 -2.82 0.000082697213137044418282
1.78630958283115643539 -2.76 0.0000928398491648513854907
1.78630958283115643539 -2.7 0.000106184004503553674573
1.78630958283115643539 -2.64 0.000124888646093347077863
1.78630958283115643539 -2.58 0.000153983623341433063775
1.78630958283115643539 -2.52 0.000209515433020024762847
1.78630958283115643539 -2.46 0.000411739380993758800039
1.78630958283115643539 -2.4 0.0249478723635852207963
1.78630958283115643539 -2.34 0.0410161589248634486135
1.78630958283115643539 -2.28 0.0528041489694732686559
1.78630958283115643539 -2.22 0.062794576408303861394
1.78630958283115643539 -2.16 0.0717647593567075212921
1.78630958283115643539 -2.1 0.0800802763805999482419
1.78630958283115643539 -2.04 0.0879487589365998743731
1.78630958283115643539 -1.98 0.0955025443558633662295
1.78630958283115643539 -1.92 0.102833077131711688148
1.78630958283115643539 -1.86 0.110007509728995195027
1.78630958283115643539 -1.8 0.117077650042336851035
1.78630958283115643539 -1.74 0.124085202303784184725
1.78630958283115643539 -1.68 0.131064931723284794174
1.78630958283115643539 -1.62 0.138046806181975747341
1.78630958283115643539 -1.56 0.145057378397424523067
1.78630958283115643539 -1.5 0.152120800000601783743
1.78630958283115643539 -1.44 0.159259486843010519859
1.78630958283115643539 -1.38 0.166494658131258874388
1.78630958283115643539 -1.32 0.173846706836538460048
1.78630958283115643539 -1.26 0.18133542889089310766
1.78630958283115643539 -1.2 0.188980205846492235789
1.78630958283115643539 -1.14 0.196800057086252524164
1.78630958283115643539 -1.08 0.204813587702113984036
1.78630958283115643539 -1.02 0.213038827289314308816
1.78630958283115643539 -0.96 0.221492959779228903187
1.78630958283115643539 -0.9 0.230191745059711429391
1.78630958283115643539 -0.84 0.239148850716843597696
1.78630958283115643539 -0.78 0.248374742830986160633
1.78630958283115643539 -0.72 0.257875223176527375304
1.78630958283115643539 -0.66 0.267649423805512329766
1.78630958283115643539 -0.6 0.277687231378396436684
1.78630958283115643539 -0.54 0.287965944456074313443
1.78630958283115643539 -0.48 0.298446138583125388306
1.78630958283115643539 -0.42 0.309066894474240863535
1.78630958283115643539 -0.36 0.319740421081871186831
1.78630958283115643539 -0.3 0.33034683675781088625
1.78630958283115643539 -0.24 0.34072978825622572581
1.78630958283115643539 -0.18 0.350694348314102486392
1.78630958283115643539 -0.12 0.360008747662140744776
1.78630958283115643539 -0.06 0.368411596094541239828
1.78630958283115643539 0.0 0.375625450566039950964
1.78630958283115643539 0.06 0.381376867689730878137
1.78630958283115643539 0.12 0.385420685093922147502
1.78630958283115643539 0.18 0.387565225344571201753
1.78630958283115643539 0.24 0.387693661999629833526
1.78630958283115643539 0.3 0.385777147838031527744
1.78630958283115643539 0.36 0.381876952609492130874
1.78630958283115643539 0.42 0.376135244586502945145
1.78630958283115643539 0.48 0.368756909702511367443
1.78630958283115643539 0.54 0.35998618906724180219
1.78630958283115643539 0.6 0.350082815134576947054
1.78630958283115643539 0.66 0.339301189643848853376
1.78630958283115643539 0.72 0.327874790335877655222
1.78630958283115643539 0.78 0.316006614184823878741
1.78630958283115643539 0.84 0.30386479687584043819
1.78630958283115643539 0.9 0.29158246697085828312
1.78630958283115643539 0.96 0.279260177593523847182
1.78630958283115643539 1.02 0.266969740005458337819
1.78630958283115643539 1.08 0.254758554711688986902
1.78630958283115643539 1.14 0.242653738670133924196
1.78630958283115643539 1.2 0.230665747975913668576
1.78630958283115643539 1.26 0.218791213804105364983
1.78630958283115643539 1.32 0.207015050528243566639
1.78630958283115643539 1.38 0.195311673440006208395
1.78630958283115643539 1.44 0.183645343334297485704
1.78630958283115643539 1.5 0.17196951141558572513
1.78630958283115643539 1.56 0.160224777335381093231
1.78630958283115643539 1.62 0.148335057622431194962
1.78630958283115643539 1.68 0.136200570825727779644
1.78630958283115643539 1.74 0.123685379956133865015
1.78630958283115643539 1.8 0.110593707756375498948
1.78630958283115643539 1.86 0.0966209479522002928875
1.78630958283115643539 1.92 0.0812365616040304693067
1.78630958283115643539 1.98 0.0633300734727268333407
1.78630958283115643539 2.04 0.0394853352570658425967
1.78630958283115643539 2.1 0.000662143022955124050467
1.78630958283115643539 2.16 0.00031028067422808920389
1.78630958283115643539 2.22 0.000222194397311349258615
1.78630958283115643539 2.28 0.000177038194488276031628
1.78630958283115643539 2.34 0.000148385360650799209071
1.78630958283115643539 2.4 0.000128154833096591164535
1.78630958283115643539 2.46 0.000112919387033440252911
1.78630958283115643539 2.52 0.000100938493435088335063
1.78630958283115643539 2.58 0.0000912195664331119972339
1.78630958283115643539 2.64 0.0000831495998870565960861
1.78630958283115643539 2.7 0.0000763250252526159155208
1.78630958283115643539 2.76 0.000070468827649220670955
1.78630958283115643539 2.82 0.0000653823957474533350431
1.78630958283115643539 2.88 0.0000609200479532677539406
1.78630958283115643539 2.94 0.0000569716755145663716687
1.78630958283115643539 3.0 0.0000534519673091604913989

1.81709719083633640913 -3.0 0.0000635161666414198918069
1.81709719083633640913 -2.94 0.0000692735443184527281635
1.81709719083633640913 -2.88 0.0000762078000326484727054
1.81709719083633640913 -2.82 0.0000847763991022506190343
1.81709719083633640913 -2.76 0.0000957372317656088081652
1.81709719083633640913 -2.7 0.000110466257369941505299
1.81709719083633640913 -2.64 0.000131815305055682091433
1.81709719083633640913 -2.58 0.000167112900407973211268
1.81709719083633640913 -2.52 0.000245187339066701891134
1.81709719083633640913 -2.46 0.00247198727568253277266
1.81709719083633640913 -2.4 0.0313213213899585398156
1.81709719083633640913 -2.34 0.0448118068141267331436
1.81709719083633640913 -2.28 0.055492297685952314285
1.81709719083633640913 -2.22 0.0647898935731356071708
1.81709719083633640913 -2.16 0.0732542514491703450557
1.81709719083633640913 -2.1 0.0811671891745139772626
1.81709719083633640913 -2.04 0.0886970051709424747971
1.81709719083633640913 -1.98 0.0959546583928882920816
1.81709719083633640913 -1.92 0.103018742366844167237
1.81709719083633640913 -1.86 0.109948086382953108878
1.81709719083633640913 -1.8 0.11678883218004077171
1.81709719083633640913 -1.74 0.123578602091223322178
1.81709719083633640913 -1.68 0.130349137262326768418
1.81709719083633640913 -1.62 0.137128088166355702397
1.81709719083633640913 -1.56 0.143940182758261317577
1.81709719083633640913 -1.5 0.150808104330832483949
1.81709719083633640913 -1.44 0.157753077703300130896
1.81709719083633640913 -1.38 0.164795371297759148693
1.81709719083633640913 -1.32 0.171954593457083124348
1.81709719083633640913 -1.26 0.179249945951608900762
1.81709719083633640913 -1.2 0.18670039905220983007
1.81709719083633640913 -1.14 0.194324742783423443201
1.81709719083633640913 -1.08 0.202141606100077371358
1.81709719083633640913 -1.02 0.210169346277235980325
1.81709719083633640913 -0.96 0.218425777565304552243
1.81709719083633640913 -0.9 0.226927846456115941797
1.81709719083633640913 -0.84 0.235690940211661964746
1.81709719083633640913 -0.78 0.244728076607890518818
1.81709719083633640913 -0.72 0.254048596063478489683
1.81709719083633640913 -0.66 0.263656455754488436601
1.81709719083633640913 -0.6 0.273547943480822648883
1.81709719083633640913 -0.54 0.283708652748769519119
1.81709719083633640913 -0.48 0.294109694483655114593
1.81709719083633640913 -0.42 0.304703032862915380825
1.81709719083633640913 -0.36 0.315416180848866090453
1.81709719083633640913 -0.3 0.326146477118039682527
1.81709719083633640913 -0.24 0.336755732527540844994
1.81709719083633640913 -0.18 0.347066364952046494155
1.81709719083633640913 -0.12 0.356860583132817424713
1.81709719083633640913 -0.06 0.365884382415850440179
1.81709719083633640913 0.0 0.373857934326822628879
1.81709719083633640913 0.06 0.380492948187697001903
1.81709719083633640913 0.12 0.385516048399761613559
1.81709719083633640913 0.18 0.388695332490481690529
1.81709719083633640913 0.24 0.389865522835232480539
1.81709719083633640913 0.3 0.388946804230677418934
1.81709719083633640913 0.36 0.385953276270295371967
1.81709719083633640913 0.42 0.380989247891304756972
1.81709719083633640913 0.48 0.374234574390293528794
1.81709719083633640913 0.54 0.365922378559912931363
1.81709719083633640913 0.6 0.356313898070476065224
1.81709719083633640913 0.66 0.345674799910807683681
1.81709719083633640913 0.72 0.334256198804761232854
1.81709719083633640913 0.78 0.322281672003453493481
1.81709719083633640913 0.84 0.309940281342089714379
1.81709719083633640913 0.9 0.297384560035824944615
1.81709719083633640913 0.96 0.284731822864316172999
1.81709719083633640913 1.02 0.272067670579458010928
1.81709719083633640913 1.08 0.25945022197123595891
1.81709719083633640913 1.14 0.24691450667250708169
1.81709719083633640913 1.2 0.234476301876956528919
1.81709719083633640913 1.26 0.222135369921889931054
1.81709719083633640913 1.32 0.209877719916362108875
1.81709719083633640913 1.38 0.197677024181654687884
1.81709719083633640913 1.44 0.185494832748654640259
1.81709719083633640913 1.5 0.173279746357949012811
1.81709719083633640913 1.56 0.160964749909488434069
1.81709719083633640913 1.62 0.148462186353511047011
1.81709719083633640913 1.68 0.135654568885427606965
1.81709719083633640913 1.74 0.122377530723183977452
1.81709719083633640913 1.8 0.108386341566079371713
1.81709719083633640913 1.86 0.093282351785784545712
1.81709719083633640913 1.92 0.0763202599852410536434
1.81709719083633640913 1.98 0.0557208599532737085475
1.81709719083633640913 2.04 0.0230471123830309055257
1.81709719083633640913 2.1 0.000432130743818871158934
1.81709719083633640913 2.16 0.000269715330897355098634
1.81709719083633640913 2.22 0.000204808304910152317745
1.81709719083633640913 2.28 0.000167382390498381642316
1.81709719083633640913 2.34 0.000142286584755579097768
1.81709719083633640913 2.4 0.000123991846967602777612
1.81709719083633640913 2.46 0.000109923846334127244795
1.81709719083633640913 2.52 0.0000986996450488642010635
1.81709719083633640913 2.58 0.0000894974531213846750362
1.81709719083633640913 2.64 0.000081793846925181576077
1.81709719083633640913 2.7 0.0000752381373525584600325
1.81709719083633640913 2.76 0.0000695835178098739333793
1.81709719083633640913 2.82 0.0000646520147029999673531
1.81709719083633640913 2.88 0.0000603108618070766359977
1.81709719083633640913 2.94 0.0000564582842922248685025
1.81709719083633640913 3.0 0.0000530157423136348381043

1.84788479884151638286 -3.0 0.0000645195970799572201694
1.84788479884151638286 -2.94 0.0000705535071720899320945
1.84788479884151638286 -2.88 0.0000778840175777863410057
1.84788479884151638286 -2.82 0.0000870484159503422351376
1.84788479884151638286 -2.76 0.0000989651134205196053762
1.84788479884151638286 -2.7 0.000115376917057108698736
1.84788479884151638286 -2.64 0.000140154841077711942481
1.84788479884151638286 -2.58 0.000184551821458403793681
1.84788479884151638286 -2.52 0.000309777972014634284095
1.84788479884151638286 -2.46 0.0187391336906198036764
1.84788479884151638286 -2.4 0.0361525430385965257184
1.84788479884151638286 -2.34 0.0479899004419824169643
1.84788479884151638286 -2.28 0.0578067385700112452865
1.84788479884151638286 -2.22 0.0665242831573324681837
1.84788479884151638286 -2.16 0.0745490920534283449974
1.84788479884151638286 -2.1 0.08210412708345815611
1.84788479884151638286 -2.04 0.0893282224520035859458
1.84788479884151638286 -1.98 0.0963156431102672562965
1.84788479884151638286 -1.92 0.10313460995690962611
1.84788479884151638286 -1.86 0.109837108507708446433
1.84788479884151638286 -1.8 0.116464502553684458401
1.84788479884151638286 -1.74 0.123050933892682498355
1.84788479884151638286 -1.68 0.129625553586114907435
1.84788479884151638286 -1.62 0.136213962395537899464
1.84788479884151638286 -1.56 0.142839274492383327704
1.84788479884151638286 -1.5 0.149522874657237236358
1.84788479884151638286 -1.44 0.15628490665218166338
1.84788479884151638286 -1.38 0.1631447452480415474
1.84788479884151638286 -1.32 0.170121289467927657433
1.84788479884151638286 -1.26 0.177233166976808743403
1.84788479884151638286 -1.2 0.184498922917513517829
1.84788479884151638286 -1.14 0.191937118618464187949
1.84788479884151638286 -1.08 0.199566332401051467147
1.84788479884151638286 -1.02 0.207405104522341036307
1.84788479884151638286 -0.96 0.215471805299343523934
1.84788479884151638286 -0.9 0.223784266150484529382
1.84788479884151638286 -0.84 0.232359371011683092502
1.84788479884151638286 -0.78 0.241212253023647724091
1.84788479884151638286 -0.72 0.250355311304331804841
1.84788479884151638286 -0.66 0.259796699750462503531
1.84788479884151638286 -0.6 0.269538339195517924529
1.84788479884151638286 -0.54 0.279573236160996075628
1.84788479884151638286 -0.48 0.289882017534343369955
1.84788479884151638286 -0.42 0.300428580237588454439
1.84788479884151638286 -0.36 0.311154850535667128599
1.84788479884151638286 -0.3 0.321974902774374896295
1.84788479884151638286 -0.24 0.332768901601643631137
1.84788479884151638286 -0.18 0.343377816248270144435
1.84788479884151638286 -0.12 0.353600350085111805384
1.84788479884151638286 -0.06 0.363193875499712684885
1.84788479884151638286 0.0 0.371881336834146216114
1.84788479884151638286 0.06 0.379365431356355200504
1.84788479884151638286 0.12 0.385349947923718178987
1.84788479884151638286 0.18 0.389566572302866669646
1.84788479884151638286 0.24 0.391802886987670363255
1.84788479884151638286 0.3 0.391926393564223933207
1.84788479884151638286 0.36 0.389899559045291729619
1.84788479884151638286 0.42 0.385782514667634849111
1.84788479884151638286 0.48 0.379723149465685722022
1.84788479884151638286 0.54 0.371937057900684719646
1.84788479884151638286 0.6 0.362682054411494182179
1.84788479884151638286 0.66 0.352232028178027208651
1.84788479884151638286 0.72 0.340854414458988735196
1.84788479884151638286 0.78 0.328793590363932852973
1.84788479884151638286 0.84 0.316260698832908530263
1.84788479884151638286 0.9 0.30342927511084393839
1.84788479884151638286 0.96 0.290435259228441853632
1.84788479884151638286 1.02 0.277379702790546988876
1.84788479884151638286 1.08 0.264332895830961204341
1.84788479884151638286 1.14 0.251338857432969448615
1.84788479884151638286 1.2 0.238419521972284395256
1.84788479884151638286 1.26 0.225578230930813345011
1.84788479884151638286 1.32 0.212802251433433093516
1.84788479884151638286 1.38 0.200064264481283330394
1.84788479884151638286 1.44 0.187322629494677449572
1.84788479884151638286 1.5 0.174520006669583268606
1.84788479884151638286 1.56 0.16158002672605374897
1.84788479884151638286 1.62 0.148400599857291004372
1.84788479884151638286 1.68 0.134841550159938287574
1.84788479884151638286 1.74 0.120700966964140932847
1.84788479884151638286 1.8 0.105666493869933609569
1.84788479884151638286 1.86 0.0892003677126728484249
1.84788479884151638286 1.92 0.0702012076742505435337
1.84788479884151638286 1.98 0.0454621805349138838715
1.84788479884151638286 2.04 0.000843633044841219024638
1.84788479884151638286 2.1 0.00034531293656895393581
1.84788479884151638286 2.16 0.0002423656628046947794
1.84788479884151638286 2.22 0.000191291031026302962208
1.84788479884151638286 2.28 0.000159364710245793100837
1.84788479884151638286 2.34 0.000137026542231347233307
1.84788479884151638286 2.4 0.000120310470971460181487
1.84788479884151638286 2.46 0.000107229064110530144364
1.84788479884151638286 2.52 0.000096659225874606989491
1.84788479884151638286 2.58 0.0000879119653066781817595
1.84788479884151638286 2.64 0.0000805360463209517625355
1.84788479884151638286 2.7 0.0000742230171495587594007
1.84788479884151638286 2.76 0.0000687525143285112835723
1.84788479884151638286 2.82 0.0000639633730413328576645
1.84788479884151638286 2.88 0.0000597341019566835867044
1.84788479884151638286 2.94 0.0000559708036197344863592
1.84788479884151638286 3.0 0.0000526003503388366839368

1.8786724068466963566 -3.0 0.0000655822126091521454788
1.8786724068466963566 -2.94 0.0000719205125097278310874
1.8786724068466963566 -2.88 0.0000796946732419974307876
1.8786724068466963566 -2.82 0.0000895406518128611474884
1.8786724068466963566 -2.76 0.000102584705855228720133
1.8786724068466963566 -2.7 0.000121076090126301213268
1.8786724068466963566 -2.64 0.000150439867838366375418
1.8786724068466963566 -2.58 0.000209242383235413864564
1.8786724068466963566 -2.52 0.000490182049908620831343
1.8786724068466963566 -2.46 0.0259873764639719794617
1.8786724068466963566 -2.4 0.0400423659463291836739
1.8786724068466963566 -2.34 0.0506959890130331223538
1.8786724068466963566 -2.28 0.0598146315376022390309
1.8786724068466963566 -2.22 0.0680376003888578915428
1.8786724068466963566 -2.16 0.0756762123545158675512
1.8786724068466963566 -2.1 0.0829107083250408221438
1.8786724068466963566 -2.04 0.0898573999281863779286
1.8786724068466963566 -1.98 0.0965972423170071661865
1.8786724068466963566 -1.92 0.103190038020324771439
1.8786724068466963566 -1.86 0.109682069061571164325
1.8786724068466963566 -1.8 0.116110651688656814193
1.8786724068466963566 -1.74 0.122506946837155499575
1.8786724068466963566 -1.68 0.128897824453732895202
1.8786724068466963566 -1.62 0.135307110664797050563
1.8786724068466963566 -1.56 0.141756481961300188962
1.8786724068466963566 -1.5 0.14826613472772485274
1.8786724068466963566 -1.44 0.154855248052519422704
1.8786724068466963566 -1.38 0.161542381224811637815
1.8786724068466963566 -1.32 0.1683457511900516645
1.8786724068466963566 -1.26 0.175283440024979560007
1.8786724068466963566 -1.2 0.182373580223243964257
1.8786724068466963566 -1.14 0.189634460176241466635
1.8786724068466963566 -1.08 0.197084557149334413451
1.8786724068466963566 -1.02 0.204742543899326086777
1.8786724068466963566 -0.96 0.212627143928677999389
1.8786724068466963566 -0.9 0.220756949071313257137
1.8786724068466963566 -0.84 0.229150017946802359134
1.8786724068466963566 -0.78 0.237823309861744477828
1.8786724068466963566 -0.72 0.246791803053947906918
1.8786724068466963566 -0.66 0.256067271422160675973
1.8786724068466963566 -0.6 0.265656575168558736003
1.8786724068466963566 -0.54 0.2755592872897528799
1.8786724068466963566 -0.48 0.285764596460695032864
1.8786724068466963566 -0.42 0.296247298665489481586
1.8786724068466963566 -0.36 0.306962794203657826889
1.8786724068466963566 -0.3 0.317841212277806496026
1.8786724068466963566 -0.24 0.328780912923804700768
1.8786724068466963566 -0.18 0.339642166781393012919
1.8786724068466963566 -0.12 0.350242157458910782349
1.8786724068466963566 -0.06 0.360353137017848750684
1.8786724068466963566 0.0 0.369705749222901157069
1.8786724068466963566 0.06 0.377999499358511145842
1.8786724068466963566 0.12 0.384921326416447549521
1.8786724068466963566 0.18 0.3901712672846039208
1.8786724068466963566 0.24 0.393492185347226517524
1.8786724068466963566 0.3 0.394698283858430276569
1.8786724068466963566 0.36 0.393696646298224292904
1.8786724068466963566 0.42 0.390497082037054042582
1.8786724068466963566 0.48 0.38520818065286369717
1.8786724068466963566 0.54 0.378020892095924897857
1.8786724068466963566 0.6 0.369183749776889155955
1.8786724068466963566 0.66 0.358974950092896120705
1.8786724068466963566 0.72 0.347676348935389267282
1.8786724068466963566 0.78 0.335552908156190199386
1.8786724068466963566 0.84 0.322838828136477762149
1.8786724068466963566 0.9 0.309730399351946542185
1.8786724068466963566 0.96 0.296384091153240756189
1.8786724068466963566 1.02 0.282918275938219184468
1.8786724068466963566 1.08 0.269417025743733368978
1.8786724068466963566 1.14 0.255934639415070983287
1.8786724068466963566 1.2 0.242500098965544975034
1.8786724068466963566 1.26 0.229120825075858327381
1.8786724068466963566 1.32 0.21578548637965852648
1.8786724068466963566 1.38 0.202465580060025450319
1.8786724068466963566 1.44 0.18911543661463458853
1.8786724068466963566 1.5 0.175670513751962493983
1.8786724068466963566 1.56 0.162042806721994857938
1.8786724068466963566 1.62 0.148111941851771426671
1.8786724068466963566 1.68 0.133708255908338846257
1.8786724068466963566 1.74 0.118579231726239243226
1.8786724068466963566 1.8 0.102316271328866975711
1.8786724068466963566 1.86 0.0841661542749423811455
1.8786724068466963566 1.92 0.0623825927433496966985
1.8786724068466963566 1.98 0.0296311454120971408416
1.8786724068466963566 2.04 0.000494880949094796609717
1.8786724068466963566 2.1 0.000296777632012201699214
1.8786724068466963566 2.16 0.000222417973416095354312
1.8786724068466963566 2.22 0.000180427919243351439409
1.8786724068466963566 2.28 0.000152586292270327444435
1.8786724068466963566 2.34 0.000132439552280812045079
1.8786724068466963566 2.4 0.000117031826178671414938
1.8786724068466963566 2.46 0.000104791933626183658029
1.8786724068466963566 2.52 0.0000947931961788067218664
1.8786724068466963566 2.58 0.0000864487400199721940866
1.8786724068466963566 2.64 0.0000793671104720027099369
1.8786724068466963566 2.7 0.0000732738584178415855531
1.8786724068466963566 2.76 0.0000679716800934332072003
1.8786724068466963566 2.82 0.0000633137938970121875882
1.8786724068466963566 2.88 0.0000591879736983946901464
1.8786724068466963566 2.94 0.0000555077863920557543336
1.8786724068466963566 3.0 0.0000522047395022477305251

1.90946001485187633034 -3.0 0.0000667085316531861107366
1.90946001485187633034 -2.94 0.0000733833018781968136012
1.90946001485187633034 -2.88 0.0000816562693113393100659
1.90946001485187633034 -2.82 0.0000922873189439027913883
1.90946001485187633034 -2.76 0.000106675726369580359951
1.90946001485187633034 -2.7 0.000127787103181491000968
1.90946001485187633034 -2.64 0.000163534674908884346117
1.90946001485187633034 -2.58 0.000248014818606994164993
1.90946001485187633034 -2.52 0.010251253718270427498
1.90946001485187633034 -2.46 0.0311645872225334849702
1.90946001485187633034 -2.4 0.0432774397943588945249
1.90946001485187633034 -2.34 0.0530274585906094747402
1.90946001485187633034 -2.28 0.061566636979855633609
1.90946001485187633034 -2.22 0.0693617754329390967069
1.90946001485187633034 -2.16 0.0766579664323068676504
1.90946001485187633034 -2.1 0.0836036038506853769567
1.90946001485187633034 -2.04 0.0902974133624509506572
1.90946001485187633034 -1.98 0.0968096730967880875807
1.90946001485187633034 -1.92 0.103193227083107558089
1.90946001485187633034 -1.86 0.10948957446664892494
1.90946001485187633034 -1.8 0.115732569747879010786
1.90946001485187633034 -1.74 0.121950804335667506851
1.90946001485187633034 -1.68 0.128169160527778541886
1.90946001485187633034 -1.62 0.134409876403756729964
1.90946001485187633034 -1.56 0.140693354994136970577
1.90946001485187633034 -1.5 0.147038725077326787112
1.90946001485187633034 -1.44 0.153464287731263550458
1.90946001485187633034 -1.38 0.159987827110404212959
1.90946001485187633034 -1.32 0.166626935022820719594
1.90946001485187633034 -1.26 0.173399178917609941852
1.90946001485187633034 -1.2 0.180322264831897441714
1.90946001485187633034 -1.14 0.187414193958037043434
1.90946001485187633034 -1.08 0.194693299085441402938
1.90946001485187633034 -1.02 0.202178285677098855755
1.90946001485187633034 -0.96 0.209888151609174998306
1.90946001485187633034 -0.9 0.217842045028183675908
1.90946001485187633034 -0.84 0.226059009412479250934
1.90946001485187633034 -0.78 0.234557477995782788101
1.90946001485187633034 -0.72 0.243354642456060283552
1.90946001485187633034 -0.66 0.252465358390787064333
1.90946001485187633034 -0.6 0.261900775745912906554
1.90946001485187633034 -0.54 0.271666246133560005515
1.90946001485187633034 -0.48 0.281758605011700710395
1.90946001485187633034 -0.42 0.292162523176519004649
1.90946001485187633034 -0.36 0.302845870935615957594
1.90946001485187633034 -0.3 0.313753952019474285675
1.90946001485187633034 -0.24 0.324802920958003132656
1.90946001485187633034 -0.18 0.33587266381318999176
1.90946001485187633034 -0.12 0.346800327731341729982
1.90946001485187633034 -0.06 0.357375964345910691463
1.90946001485187633034 0.0 0.367342434198348254429
1.90946001485187633034 0.06 0.376401898898839676175
1.90946001485187633034 0.12 0.384230745911459384064
1.90946001485187633034 0.18 0.390503016792565250813
1.90946001485187633034 0.24 0.394920513105684635017
1.90946001485187633034 0.3 0.397244709361986194051
1.90946001485187633034 0.36 0.397324485154720284145
1.90946001485187633034 0.42 0.395113521656171217181
1.90946001485187633034 0.48 0.390673544451971953475
1.90946001485187633034 0.54 0.384163003131422241815
1.90946001485187633034 0.6 0.375814347235657369786
1.90946001485187633034 0.66 0.365905137364818922548
1.90946001485187633034 0.72 0.354729004772739154067
1.90946001485187633034 0.78 0.34257075349766748839
1.90946001485187633034 0.84 0.329688491878166789236
1.90946001485187633034 0.9 0.316302924047528181265
1.90946001485187633034 0.96 0.302593133519955623008
1.90946001485187633034 1.02 0.288696912267779144535
1.90946001485187633034 1.08 0.274713920689291123225
1.90946001485187633034 1.14 0.26071019281289981796
1.90946001485187633034 1.2 0.246722748292336292834
1.90946001485187633034 1.26 0.232763693694031952181
1.90946001485187633034 1.32 0.218823235011659960207
1.90946001485187633034 1.38 0.204871244268919550365
1.90946001485187633034 1.44 0.190857187659517198933
1.90946001485187633034 1.5 0.176707510351934493585
1.90946001485187633034 1.56 0.162319577711757961801
1.90946001485187633034 1.62 0.147549586069764623927
1.90946001485187633034 1.68 0.132188848381980068933
1.90946001485187633034 1.74 0.1159149676432906248
1.90946001485187633034 1.8 0.0981773800438028348482
1.90946001485187633034 1.86 0.077868600059790459617
1.90946001485187633034 1.92 0.051903496159292796041
1.90946001485187633034 1.98 0.00113936904900412005564
1.90946001485187633034 2.04 0.000385391809064970505607
1.90946001485187633034 2.1 0.000264930006060917993973
1.90946001485187633034 2.16 0.000207100286005936296641
1.90946001485187633034 2.22 0.000171477728628799163117
1.90946001485187633034 2.28 0.000146773373110608556984
1.90946001485187633034 2.34 0.000128401733980271289049
1.90946001485187633034 2.4 0.000114093832878334144252
1.90946001485187633034 2.46 0.000102578441065118452119
1.90946001485187633034 2.52 0.000093080571669375566227
1.90946001485187633034 2.58 0.0000850951673387466401996
1.90946001485187633034 2.64 0.0000782783366262052827217
1.90946001485187633034 2.7 0.0000723852390511643164404
1.90946001485187633034 2.76 0.0000672373074240605556481
1.90946001485187633034 2.82 0.0000627002759534405944422
1.90946001485187633034 2.88 0.0000586706271663590132091
1.90946001485187633034 2.94 0.000055067894183211380974
1.90946001485187633034 3.0 0.0000518279282650965742987

1.94024762285705630407 -3.0 0.0000679033428072478811644
1.94024762285705630407 -2.94 0.0000749511563683008741541
1.94024762285705630407 -2.88 0.0000837876587880711704495
1.94024762285705630407 -2.82 0.0000953295946377294111212
1.94024762285705630407 -2.76 0.000111342381069504563828
1.94024762285705630407 -2.7 0.000135833600774864222625
1.94024762285705630407 -2.64 0.000180960376870844661373
1.94024762285705630407 -2.58 0.000322331575069895764075
1.94024762285705630407 -2.52 0.0199640549994604222226
1.94024762285705630407 -2.46 0.0352327276187080079359
1.94024762285705630407 -2.4 0.046023162107268331043
1.94024762285705630407 -2.34 0.0550536915858876007461
1.94024762285705630407 -2.28 0.0631022058609510189692
1.94024762285705630407 -2.22 0.0705228908386530173766
1.94024762285705630407 -2.16 0.0775131321123302245326
1.94024762285705630407 -2.1 0.0841970465963932583378
1.94024762285705630407 -2.04 0.0906594223362536336468
1.94024762285705630407 -1.98 0.0969618438575116401133
1.94024762285705630407 -1.92 0.103151357741169574974
1.94024762285705630407 -1.86 0.109265411719467647998
1.94024762285705630407 -1.8 0.115334898719899495635
1.94024762285705630407 -1.74 0.121386169134427853002
1.94024762285705630407 -1.68 0.127442347536275079591
1.94024762285705630407 -1.62 0.133524287230358634591
1.94024762285705630407 -1.56 0.139651224803054998822
1.94024762285705630407 -1.5 0.14584133941713666303
1.94024762285705630407 -1.44 0.152112092836400668125
1.94024762285705630407 -1.38 0.158480600161973164834
1.94024762285705630407 -1.32 0.164963830625447672493
1.94024762285705630407 -1.26 0.171578852712099889548
1.94024762285705630407 -1.2 0.178342978204992729111
1.94024762285705630407 -1.14 0.185273884638848046478
1.94024762285705630407 -1.08 0.19238973143878052533
1.94024762285705630407 -1.02 0.199709177539585110628
1.94024762285705630407 -0.96 0.207251396137028177044
1.94024762285705630407 -0.9 0.215035964952634620328
1.94024762285705630407 -0.84 0.223082670990677737628
1.94024762285705630407 -0.78 0.231411201750473791672
1.94024762285705630407 -0.72 0.240040543205886745934
1.94024762285705630407 -0.66 0.248988221818427460667
1.94024762285705630407 -0.6 0.258269040739077790108
1.94024762285705630407 -0.54 0.26789341212113472581
1.94024762285705630407 -0.48 0.277864937550246471934
1.94024762285705630407 -0.42 0.288177180523286478518
1.94024762285705630407 -0.36 0.298809395200138849821
1.94024762285705630407 -0.3 0.309721136598582621304
1.94024762285705630407 -0.24 0.320845623055756304223
1.94024762285705630407 -0.18 0.332082318197459895377
1.94024762285705630407 -0.12 0.343289292192248902353
1.94024762285705630407 -0.06 0.354276765106657098088
1.94024762285705630407 0.0 0.364803834870553579661
1.94024762285705630407 0.06 0.374580945911514295055
1.94024762285705630407 0.12 0.38328049005949290791
1.94024762285705630407 0.18 0.39055694673871240743
1.94024762285705630407 0.24 0.396075875696274403006
1.94024762285705630407 0.3 0.399547972081369693148
1.94024762285705630407 0.36 0.400762188500374034164
1.94024762285705630407 0.42 0.39961088942956811718
1.94024762285705630407 0.48 0.3961012867836409912
1.94024762285705630407 0.54 0.390350771125922070684
1.94024762285705630407 0.6 0.382567851289556835127
1.94024762285705630407 0.66 0.373023476292375276408
1.94024762285705630407 0.72 0.362019367251473783829
1.94024762285705630407 0.78 0.349858921160927922804
1.94024762285705630407 0.84 0.336824577407848236234
1.94024762285705630407 0.9 0.323163182398603046303
1.94024762285705630407 0.96 0.309078649334626809181
1.94024762285705630407 1.02 0.294730443042471736373
1.94024762285705630407 1.08 0.28023590134633740294
1.94024762285705630407 1.14 0.265674433212203019559
1.94024762285705630407 1.2 0.251092265596533044074
1.94024762285705630407 1.26 0.236506810866705537511
1.94024762285705630407 1.32 0.221909877896811060045
1.94024762285705630407 1.38 0.207269304565084480186
1.94024762285705630407 1.44 0.19252835193492727177
1.94024762285705630407 1.5 0.177602227673770487406
1.94024762285705630407 1.56 0.162369677705670586264
1.94024762285705630407 1.62 0.146656299354263501621
1.94024762285705630407 1.68 0.130200802948657949618
1.94024762285705630407 1.74 0.11258143863424257861
1.94024762285705630407 1.8 0.0930288763993016152779
1.94024762285705630407 1.86 0.069802248871874769128
1.94024762285705630407 1.92 0.0362106803815800591272
1.94024762285705630407 1.98 0.000570323872199039773799
1.94024762285705630407 2.04 0.000327409946247954758293
1.94024762285705630407 2.1 0.000242092876202670521458
1.94024762285705630407 2.16 0.000194904235504259922329
1.94024762285705630407 2.22 0.000163958791847430470113
1.94024762285705630407 2.28 0.000141728970313525494983
1.94024762285705630407 2.34 0.000124820188408829733406
1.94024762285705630407 2.4 0.000111446085355630434429
1.94024762285705630407 2.46 0.000100560542012203106514
1.94024762285705630407 2.52 0.0000915046233314995845934
1.94024762285705630407 2.58 0.0000838406654893823798387
1.94024762285705630407 2.64 0.0000772629523885547369459
1.94024762285705630407 2.7 0.0000715523450951637662595
1.94024762285705630407 2.76 0.0000665462573441376128786
1.94024762285705630407 2.82 0.0000621206997406563433201
1.94024762285705630407 2.88 0.0000581803645863740810092
1.94024762285705630407 2.94 0.0000546498874252280703631
1.94024762285705630407 3.0 0.0000514691547527222566464

1.97103523086223627781 -3.0 0.0000691724617899155329843
1.97103523086223627781 -2.94 0.0000766346168997932661614
1.97103523086223627781 -2.88 0.0000861110638408351382606
1.97103523086223627781 -2.82 0.0000987196802905780182396
1.97103523086223627781 -2.76 0.000116723555441520275675
1.97103523086223627781 -2.7 0.000145705890736572166371
1.97103523086223627781 -2.64 0.000205714402411614113459
1.97103523086223627781 -2.58 0.000580256559170340496817
1.97103523086223627781 -2.52 0.0258384494776975236703
1.97103523086223627781 -2.46 0.0385746090546454061193
1.97103523086223627781 -2.4 0.0483861168807817115089
1.97103523086223627781 -2.34 0.0568262718728623300829
1.97103523086223627781 -2.28 0.0644527654008329761679
1.97103523086223627781 -2.22 0.0715425257958542309398
1.97103523086223627781 -2.16 0.07825761586926041514
1.97103523086223627781 -2.1 0.0847032956455329411255
1.97103523086223627781 -2.04 0.0909531286024561140562
1.97103523086223627781 -1.98 0.0970615569822901085577
1.97103523086223627781 -1.92 0.103070754731309677742
1.97103523086223627781 -1.86 0.109014696799662605335
1.97103523086223627781 -1.8 0.114921745170813803026
1.97103523086223627781 -1.74 0.120816273950348504738
1.97103523086223627781 -1.68 0.126719862046379069801
1.97103523086223627781 -1.62 0.132652111586481266544
1.97103523086223627781 -1.56 0.138631229760377258121
1.97103523086223627781 -1.5 0.144674508770378645545
1.97103523086223627781 -1.44 0.150798673697036530804
1.97103523086223627781 -1.38 0.15702017094009201116
1.97103523086223627781 -1.32 0.163355424871667333814
1.97103523086223627781 -1.26 0.169821002109308047356
1.97103523086223627781 -1.2 0.176433813664041641269
1.97103523086223627781 -1.14 0.183211230070194349573
1.97103523086223627781 -1.08 0.190171172731633087804
1.97103523086223627781 -1.02 0.197332233925161611298
1.97103523086223627781 -0.96 0.204713648414367667382
1.97103523086223627781 -0.9 0.212335289725487209502
1.97103523086223627781 -0.84 0.220217547929765626904
1.97103523086223627781 -0.78 0.228381066266508061072
1.97103523086223627781 -0.72 0.236846366529291526552
1.97103523086223627781 -0.66 0.245633177027071014001
1.97103523086223627781 -0.6 0.254759447743557432748
1.97103523086223627781 -0.54 0.264239955551229397715
1.97103523086223627781 -0.48 0.274084238929450756116
1.97103523086223627781 -0.42 0.28429379087073480945
1.97103523086223627781 -0.36 0.294858208616922616074
1.97103523086223627781 -0.3 0.305750183761381099438
1.97103523086223627781 -0.24 0.316919164457610189121
1.97103523086223627781 -0.18 0.328283787514121964525
1.97103523086223627781 -0.12 0.33972350032119141314
1.97103523086223627781 -0.06 0.351070474665421341505
1.97103523086223627781 0.0 0.362103521553044949224
1.97103523086223627781 0.06 0.372546581001099868145
1.97103523086223627781 0.12 0.38207470410455124266
1.97103523086223627781 0.18 0.390329871578256413576
1.97103523086223627781 0.24 0.396947417811336405539
1.97103523086223627781 0.3 0.401590616276409020637
1.97103523086223627781 0.36 0.403988139946835608138
1.97103523086223627781 0.42 0.403966690894036841165
1.97103523086223627781 0.48 0.401471441565335394112
1.97103523086223627781 0.54 0.396569584733341808709
1.97103523086223627781 0.6 0.389436727976289517923
1.97103523086223627781 0.66 0.380329965116391051694
1.97103523086223627781 0.72 0.369554371021931943198
1.97103523086223627781 0.78 0.357429810404036285525
1.97103523086223627781 0.84 0.344263181135094451915
1.97103523086223627781 0.9 0.330329023026048444808
1.97103523086223627781 0.96 0.31585840967469386305
1.97103523086223627781 1.02 0.301035077766917862297
1.97103523086223627781 1.08 0.285996346841482546132
1.97103523086223627781 1.14 0.270836855908121977827
1.97103523086223627781 1.2 0.255613366611469151802
1.97103523086223627781 1.26 0.240349306573069713705
1.97103523086223627781 1.32 0.225038159728407664266
1.97103523086223627781 1.38 0.209644951040629271278
1.97103523086223627781 1.44 0.194105195397991616647
1.97103523086223627781 1.5 0.178319753722304263949
1.97103523086223627781 1.56 0.162143370578907977977
1.97103523086223627781 1.62 0.145361103205047647905
1.97103523086223627781 1.68 0.127638963932242589609
1.97103523086223627781 1.74 0.108409057311701482403
1.97103523086223627781 1.8 0.086544857794753924803
1.97103523086223627781 1.86 0.0590207828109323984783
1.97103523086223627781 1.92 0.00176019312892244570511
1.97103523086223627781 1.98 0.000431712349467139003886
1.97103523086223627781 2.04 0.000290380080569950504987
1.97103523086223627781 2.1 0.000224763830221508167237
1.97103523086223627781 2.16 0.000184928837591101414758
1.97103523086223627781 2.22 0.000157545037218509827189
1.97103523086223627781 2.28 0.000137307371302526971065
1.97103523086223627781 2.34 0.000121622414388120314662
1.97103523086223627781 2.4 0.000109049048511470241525
1.97103523086223627781 2.46 0.0000987139751224303732067
1.97103523086223627781 2.52 0.000090050772105896060464
1.97103523086223627781 2.58 0.0000826752214279794750583
1.97103523086223627781 2.64 0.0000763146908906408966179
1.97103523086223627781 2.7 0.0000707708863189847473556
1.97103523086223627781 2.76 0.0000658950879317252353808
1.97103523086223627781 2.82 0.0000615729151447926270152
1.97103523086223627781 2.88 0.000057715625043705410596
1.97103523086223627781 2.94 0.000054252616683473109315
1.97103523086223627781 3.0 0.0000511272224296369666347

2.00182283886741625155 -3.0 0.0000705218563766389434947
2.00182283886741625155 -2.94 0.0000784464420935119763837
2.00182283886741625155 -2.88 0.0000886538366162200088581
2.00182283886741625155 -2.82 0.000102522663277709206213
2.00182283886741625155 -2.76 0.000123011611879184749922
2.00182283886741625155 -2.7 0.000158192001351605437525
2.00182283886741625155 -2.64 0.000244836908878730005996
2.00182283886741625155 -2.58 0.0120518429296995057967
2.00182283886741625155 -2.52 0.0302349956663812784801
2.00182283886741625155 -2.46 0.0413919956522112255011
2.00182283886741625155 -2.4 0.0504402032781274717347
2.00182283886741625155 -2.34 0.0583849347613789131187
2.00182283886741625155 -2.28 0.0656438136971797528829
2.00182283886741625155 -2.22 0.072438762504898826505
2.00182283886741625155 -2.16 0.0789050303489690588973
2.00182283886741625155 -2.1 0.0851329665782943734124
2.00182283886741625155 -2.04 0.0911870186297256516839
2.00182283886741625155 -1.98 0.0971156758443162948305
2.00182283886741625155 -1.92 0.102956982792019602195
2.00182283886741625155 -1.86 0.108741968439124948464
2.00182283886741625155 -1.8 0.114496737729314477728
2.00182283886741625155 -1.74 0.120243968064736064195
2.00182283886741625155 -1.68 0.126003866381633945844
2.00182283886741625155 -1.62 0.131794894753555123151
2.00182283886741625155 -1.56 0.137634332845989647199
2.00182283886741625155 -1.5 0.143538673790428923914
2.00182283886741625155 -1.44 0.149523949411008042131
2.00182283886741625155 -1.38 0.155606009460847243459
2.00182283886741625155 -1.32 0.161800721755290968927
2.00182283886741625155 -1.26 0.168124215460462095831
2.00182283886741625155 -1.2 0.174592977432368904438
2.00182283886741625155 -1.14 0.181224046831596586232
2.00182283886741625155 -1.08 0.18803512479659168209
2.00182283886741625155 -1.02 0.195044648479257072411
2.00182283886741625155 -0.96 0.202271856327037798348
2.00182283886741625155 -0.9 0.209736816795712037042
2.00182283886741625155 -0.84 0.217460339245274843187
2.00182283886741625155 -0.78 0.225463847561000089856
2.00182283886741625155 -0.72 0.233769092720481236044
2.00182283886741625155 -0.66 0.242397624496810759907
2.00182283886741625155 -0.6 0.251370064051909604601
2.00182283886741625155 -0.54 0.260704921160938833385
2.00182283886741625155 -0.48 0.270416915871775799776
2.00182283886741625155 -0.42 0.280514519827490711271
2.00182283886741625155 -0.36 0.29099663050343953601
2.00182283886741625155 -0.3 0.30184796964244046671
2.00182283886741625155 -0.24 0.313033178277316578241
2.00182283886741625155 -0.18 0.324489346412397610087
2.00182283886741625155 -0.12 0.33611734466470599919
2.00182283886741625155 -0.06 0.347772474214489377563
2.00182283886741625155 0.0 0.359256084988056952463
2.00182283886741625155 0.06 0.370310360290506697944
2.00182283886741625155 0.12 0.380619517772132071449
2.00182283886741625155 0.18 0.389820579603590790167
2.00182283886741625155 0.24 0.39752570721267623401
2.00182283886741625155 0.3 0.403355708957841036675
2.00182283886741625155 0.36 0.40698015019672246492
2.00182283886741625155 0.42 0.408156879737543184021
2.00182283886741625155 0.48 0.406761886398032266029
2.00182283886741625155 0.54 0.402802576212543139135
2.00182283886741625155 0.6 0.396411589758112048159
2.00182283886741625155 0.66 0.387823513529958188412
2.00182283886741625155 0.72 0.377340743640046068171
2.00182283886741625155 0.78 0.365296491408632548103
2.00182283886741625155 0.84 0.352021684430603991546
2.00182283886741625155 0.9 0.337819927243793905205
2.00182283886741625155 0.96 0.322951996976807215607
2.00182283886741625155 1.02 0.307628672632399594118
2.00182283886741625155 1.08 0.292009863329266557322
2.00182283886741625155 1.14 0.276207606399603320216
2.00182283886741625155 1.2 0.260290697569582464398
2.00182283886741625155 1.26 0.244289332362644240248
2.00182283886741625155 1.32 0.228198629123688913793
2.00182283886741625155 1.38 0.211979925933837903814
2.00182283886741625155 1.44 0.195558696916561529242
2.00182283886741625155 1.5 0.17881743157735087576
2.00182283886741625155 1.56 0.161579386177374531766
2.00182283886741625155 1.62 0.143574850822316956959
2.00182283886741625155 1.68 0.124366592384722171568
2.00182283886741625155 1.74 0.103162303301758348618
2.00182283886741625155 1.8 0.0782042867201420385575
2.00182283886741625155 1.86 0.043190010752601596789
2.00182283886741625155 1.92 0.000662776075529149989556
2.00182283886741625155 1.98 0.000362429264188124125972
2.00182283886741625155 2.04 0.000264260624123631259968
2.00182283886741625155 2.1 0.000211086044613264584727
2.00182283886741625155 2.16 0.000176598110945622952323
2.00182283886741625155 2.22 0.000152003845968026911026
2.00182283886741625155 2.28 0.000133400210438361411601
2.00182283886741625155 2.34 0.000118750034687902217751
2.00182283886741625155 2.4 0.000106870334248239290317
2.00182283886741625155 2.46 0.0000970194587710948895008
2.00182283886741625155 2.52 0.0000887068327716358772713
2.00182283886741625155 2.58 0.000081591029158180188318
2.00182283886741625155 2.64 0.0000754280174938992782075
2.00182283886741625155 2.7 0.0000700372330376124454907
2.00182283886741625155 2.76 0.0000652813351700249225853
2.00182283886741625155 2.82 0.0000610549596174992043605
2.00182283886741625155 2.88 0.0000572749711284605162502
2.00182283886741625155 2.94 0.0000538751781737217219534
2.00182283886741625155 3.0 0.0000508015210331782809619

2.03261044687259622529 -3.0 0.0000719583100199480103032
2.03261044687259622529 -2.94 0.0000804007396871836449021
2.03261044687259622529 -2.88 0.0000914480174593715857969
2.03261044687259622529 -2.82 0.000106823115412204305991
2.03261044687259622529 -2.76 0.000130479825634825262583
2.03261044687259622529 -2.7 0.000174656218248964027271
2.03261044687259622529 -2.64 0.000320972392446620043603
2.03261044687259622529 -2.58 0.0197531211104818222542
2.03261044687259622529 -2.52 0.033765265280376873049
2.03261044687259622529 -2.46 0.0438079068992639715845
2.03261044687259622529 -2.4 0.0522393726875797437951
2.03261044687259622529 -2.34 0.0597610607478716465334
2.03261044687259622529 -2.28 0.066696409529387940541
2.03261044687259622529 -2.22 0.0732269089520344825831
2.03261044687259622529 -2.16 0.0794670924461735004721
2.03261044687259622529 -2.1 0.0854953088209587820974
2.03261044687259622529 -2.04 0.0913685381934372709758
2.03261044687259622529 -1.98 0.0971302498091502559973
2.03261044687259622529 -1.92 0.102814991727371701585
2.03261044687259622529 -1.86 0.108451218878688599053
2.03261044687259622529 -1.8 0.114063102498345104144
2.03261044687259622529 -1.74 0.119671785440192674808
2.03261044687259622529 -1.68 0.125296248764276329723
2.03261044687259622529 -1.62 0.130953968425681145057
2.03261044687259622529 -1.56 0.13666135608376803378
2.03261044687259622529 -1.5 0.142434171382216676821
2.03261044687259622529 -1.44 0.148287809079032402805
2.03261044687259622529 -1.38 0.154237553061764059525
2.03261044687259622529 -1.32 0.160298771559165022045
2.03261044687259622529 -1.26 0.166487129537553749802
2.03261044687259622529 -1.2 0.172818730369361720693
2.03261044687259622529 -1.14 0.179310286353484843626
2.03261044687259622529 -1.08 0.18597921340252847789
2.03261044687259622529 -1.02 0.192843775400117271754
2.03261044687259622529 -0.96 0.199923158498044418144
2.03261044687259622529 -0.9 0.207237508215653501318
2.03261044687259622529 -0.84 0.214807940906028293341
2.03261044687259622529 -0.78 0.222656470050578467649
2.03261044687259622529 -0.72 0.230805810025645948619
2.03261044687259622529 -0.66 0.239279021863889415482
2.03261044687259622529 -0.6 0.248098942844039737944
2.03261044687259622529 -0.54 0.257287263947344107195
2.03261044687259622529 -0.48 0.266863140716386732573
2.03261044687259622529 -0.42 0.276841187480075908117
2.03261044687259622529 -0.36 0.287228527057729572679
2.03261044687259622529 -0.3 0.298020809338097758389
2.03261044687259622529 -0.24 0.309196690220680039387
2.03261044687259622529 -0.18 0.320710823815674330357
2.03261044687259622529 -0.12 0.332485064603203342398
2.03261044687259622529 -0.06 0.344398471316400533718
2.03261044687259622529 0.0 0.356277068331911418871
2.03261044687259622529 0.06 0.367885425630318645574
2.03261044687259622529 0.12 0.378923142770023553748
2.03261044687259622529 0.18 0.389030006167344285593
2.03261044687259622529 0.24 0.39780309243108819977
2.03261044687259622529 0.3 0.404827156174710775267
2.03261044687259622529 0.36 0.40971567582469162752
2.03261044687259622529 0.42 0.41215590080621754523
2.03261044687259622529 0.48 0.411948201466227436251
2.03261044687259622529 0.54 0.409030345462699248509
2.03261044687259622529 0.6 0.403480874643653162804
2.03261044687259622529 0.66 0.395501667580160591116
2.03261044687259622529 0.72 0.385384842074169321981
2.03261044687259622529 0.78 0.373472663063586325978
2.03261044687259622529 0.84 0.360118840953082846839
2.03261044687259622529 0.9 0.345657276690751323697
2.03261044687259622529 0.96 0.33038096468405602291
2.03261044687259622529 1.02 0.314530812886832299792
2.03261044687259622529 1.08 0.298292345273069702621
2.03261044687259622529 1.14 0.281797432489260109106
2.03261044687259622529 1.2 0.26512859301302768627
2.03261044687259622529 1.26 0.248323652592836446529
2.03261044687259622529 1.32 0.231379232949002738518
2.03261044687259622529 1.38 0.214251563388486677724
2.03261044687259622529 1.44 0.196853223587240783325
2.03261044687259622529 1.5 0.179042723697315744278
2.03261044687259622529 1.56 0.160601423438220392422
2.03261044687259622529 1.62 0.141183800834683075477
2.03261044687259622529 1.68 0.120201007994790088585
2.03261044687259622529 1.74 0.0964968800868531814274
2.03261044687259622529 1.8 0.067059201833779326802
2.03261044687259622529 1.86 0.00528419221882748270203
2.03261044687259622529 1.92 0.000485948763142652652214
2.03261044687259622529 1.98 0.000319364406948999185192
2.03261044687259622529 2.04 0.000244663247048517995225
2.03261044687259622529 2.1 0.000199974968637911324644
2.03261044687259622529 2.16 0.000169527051008920259687
2.03261044687259622529 2.22 0.000147167290095841572705
2.03261044687259622529 2.28 0.000129923560091766391896
2.03261044687259622529 2.34 0.000116157510737551039708
2.03261044687259622529 2.4 0.000104882144480218642152
2.03261044687259622529 2.46 0.0000954602999132234238082
2.03261044687259622529 2.52 0.0000874613929821132345549
2.03261044687259622529 2.58 0.0000805809228307758501049
2.03261044687259622529 2.64 0.0000745980241807835963551
2.03261044687259622529 2.7 0.0000693474778415796467847
2.03261044687259622529 2.76 0.0000647025323828908359908
2.03261044687259622529 2.82 0.0000605650382260167163547
2.03261044687259622529 2.88 0.0000568570771877065197919
2.03261044687259622529 2.94 0.0000535162217840685414737
2.03261044687259622529 3.0 0.0000504912992315044357811

2.06339805487777619902 -3.0 0.0000734891273003662372828
2.06339805487777619902 -2.94 0.0000825137700515145323307
2.06339805487777619902 -2.88 0.0000945336966431618523789
2.06339805487777619902 -2.82 0.000111731758073130289115
2.06339805487777619902 -2.76 0.0001395342061728751722
2.06339805487777619902 -2.7 0.000197732185388017122535
2.06339805487777619902 -2.64 0.000604939579359958878793
2.06339805487777619902 -2.58 0.0248079533773329078908
2.06339805487777619902 -2.52 0.0367044587250174473313
2.06339805487777619902 -2.46 0.0459045279459128777692
2.06339805487777619902 -2.4 0.0538245495709448040685
2.06339805487777619902 -2.34 0.0609799739376532459806
2.06339805487777619902 -2.28 0.0676281293407361881407
2.06339805487777619902 -2.22 0.0739200533934118982887
2.06339805487777619902 -2.16 0.0799539304538928499387
2.06339805487777619902 -2.1 0.0857984137744078421548
2.06339805487777619902 -2.04 0.091504230214954146967
2.06339805487777619902 -1.98 0.0971106314453053153471
2.06339805487777619902 -1.92 0.102649158851942731408
2.06339805487777619902 -1.86 0.108146018419213728077
2.06339805487777619902 -1.8 0.113623681645046213752
2.06339805487777619902 -1.74 0.119101945992881859745
2.06339805487777619902 -1.68 0.124598696537281756625
2.06339805487777619902 -1.62 0.130130493351226392772
2.06339805487777619902 -1.56 0.135712974640769077969
2.06339805487777619902 -1.5 0.141361237709780830697
2.06339805487777619902 -1.44 0.147090076442979484977
2.06339805487777619902 -1.38 0.152914237357362380694
2.06339805487777619902 -1.32 0.158848617279123368166
2.06339805487777619902 -1.26 0.164908447941931040363
2.06339805487777619902 -1.2 0.17110944877503136816
2.06339805487777619902 -1.14 0.177467979007869648885
2.06339805487777619902 -1.08 0.184001178167736170789
2.06339805487777619902 -1.02 0.190727108751552294276
2.06339805487777619902 -0.96 0.197664830095278169859
2.06339805487777619902 -0.9 0.204834495163854997095
2.06339805487777619902 -0.84 0.21225740462091993036
2.06339805487777619902 -0.78 0.219956003242112268967
2.06339805487777619902 -0.72 0.227953749840987992776
2.06339805487777619902 -0.66 0.236274912995443974806
2.06339805487777619902 -0.6 0.244944149032071163847
2.06339805487777619902 -0.54 0.253985832721855109007
2.06339805487777619902 -0.48 0.263422902556064565207
2.06339805487777619902 -0.42 0.273275263742411542032
2.06339805487777619902 -0.36 0.283557319465170736324
2.06339805487777619902 -0.3 0.294274451479071720958
2.06339805487777619902 -0.24 0.305418156545633209487
2.06339805487777619902 -0.18 0.316959503972198334643
2.06339805487777619902 -0.12 0.328840589743540768521
2.06339805487777619902 -0.06 0.340964313382787978396
2.06339805487777619902 0.0 0.353182821307245884629
2.06339805487777619902 0.06 0.365286462655397404461
2.06339805487777619902 0.12 0.376995922021842322325
2.06339805487777619902 0.18 0.387961506717344886746
2.06339805487777619902 0.24 0.397773995548527336124
2.06339805487777619902 0.3 0.405990105875373860683
2.06339805487777619902 0.36 0.412172120740814595411
2.06339805487777619902 0.42 0.415936799903051569005
2.06339805487777619902 0.48 0.417003552596971183008
2.06339805487777619902 0.54 0.415230664803986485488
2.06339805487777619902 0.6 0.410630474076662947697
2.06339805487777619902 0.66 0.40336027570383006005
2.06339805487777619902 0.72 0.393692472579572445871
2.06339805487777619902 0.78 0.381972597643481492875
2.06339805487777619902 0.84 0.368574959850683312169
2.06339805487777619902 0.9 0.35386452260887458404
2.06339805487777619902 0.96 0.338169090300735503605
2.06339805487777619902 1.02 0.321763171544001721601
2.06339805487777619902 1.08 0.304861226351932407442
2.06339805487777619902 1.14 0.287617786960145027378
2.06339805487777619902 1.2 0.27013104882818080881
2.06339805487777619902 1.26 0.252447345911082919672
2.06339805487777619902 1.32 0.234564464120574226648
2.06339805487777619902 1.38 0.216431772512665517568
2.06339805487777619902 1.44 0.197944849463350739355
2.06339805487777619902 1.5 0.178930504185292949814
2.06339805487777619902 1.56 0.159113271769153517039
2.06339805487777619902 1.62 0.138039912130649915492
2.06339805487777619902 1.68 0.114889748230657773397
2.06339805487777619902 1.74 0.0878702598811735484991
2.06339805487777619902 1.8 0.0509085086818545998836
2.06339805487777619902 1.86 0.000779080249359325172539
2.06339805487777619902 1.92 0.000402941285654167549889
2.06339805487777619902 1.98 0.00028947548019517668086
2.06339805487777619902 2.04 0.000229322922124387135939
2.06339805487777619902 2.1 0.000190747113215720464502
2.06339805487777619902 2.16 0.00016344387823520508578
2.06339805487777619902 2.22 0.000142907962899440925013
2.06339805487777619902 2.28 0.000126810345948811523765
2.06339805487777619902 2.34 0.00011380775309943385573
2.06339805487777619902 2.4 0.000103062451670798582492
2.06339805487777619902 2.46 0.0000940225987691056754908
2.06339805487777619902 2.52 0.0000863055458610491617245
2.06339805487777619902 2.58 0.000079638603705041537382
2.06339805487777619902 2.64 0.0000738205631552760889665
2.06339805487777619902 2.7 0.0000686987935913658766547
2.06339805487777619902 2.76 0.0000641564389565926340242
2.06339805487777619902 2.82 0.000060101506306873249865
2.06339805487777619902 2.88 0.0000564608913746481131382
2.06339805487777619902 2.94 0.0000531750268267102475774
2.06339805487777619902 3.0 0.0000501958536152893460483

2.09418566288295617276 -3.0 0.0000751231540381169614061
2.09418566288295617276 -2.94 0.0000848053284938046210474
2.09418566288295617276 -2.88 0.0000979594433681036846577
2.09418566288295617276 -2.82 0.000117397670383097011657
2.09418566288295617276 -2.76 0.00015080757816472986446
2.09418566288295617276 -2.7 0.000233395319013820747654
2.09418566288295617276 -2.64 0.0115778222647006674253
2.09418566288295617276 -2.58 0.0286799339182314616194
2.09418566288295617276 -2.52 0.0392063651903785206066
2.09418566288295617276 -2.46 0.0477402671101094538535
2.09418566288295617276 -2.4 0.0552276965165081538589
2.09418566288295617276 -2.34 0.0620624339914406524439
2.09418566288295617276 -2.28 0.0684538177830450967558
2.09418566288295617276 -2.22 0.0745294347795680769951
2.09418566288295617276 -2.16 0.0803744061799757508456
2.09418566288295617276 -2.1 0.086049383844263119561
2.09418566288295617276 -2.04 0.0915998993631290711679
2.09418566288295617276 -1.98 0.0970615799905396421012
2.09418566288295617276 -1.92 0.102463369930072552159
2.09418566288295617276 -1.86 0.107829524702915499882
2.09418566288295617276 -1.8 0.113181015694752466921
2.09418566288295617276 -1.74 0.1185364275979581503
2.09418566288295617276 -1.68 0.123912672002358185035
2.09418566288295617276 -1.62 0.129325480012416739659
2.09418566288295617276 -1.56 0.134789783487238813535
2.09418566288295617276 -1.5 0.140320056825890015071
2.09418566288295617276 -1.44 0.145930544004510634973
2.09418566288295617276 -1.38 0.151635496692044633118
2.09418566288295617276 -1.32 0.157449352123939133314
2.09418566288295617276 -1.26 0.163386933226846019536
2.09418566288295617276 -1.2 0.169463562115147823232
2.09418566288295617276 -1.14 0.175695278849847826099
2.09418566288295617276 -1.08 0.182098914985892831906
2.09418566288295617276 -1.02 0.188692296362499912927
2.09418566288295617276 -0.96 0.195494306587353403226
2.09418566288295617276 -0.9 0.202525059750675407572
2.09418566288295617276 -0.84 0.209805934166118948081
2.09418566288295617276 -0.78 0.217359652408408941837
2.09418566288295617276 -0.72 0.225210229054925908698
2.09418566288295617276 -0.66 0.233382883473124131175
2.09418566288295617276 -0.6 0.241903755754461921194
2.09418566288295617276 -0.54 0.250799403676386236238
2.09418566288295617276 -0.48 0.260095990707540669047
2.09418566288295617276 -0.42 0.269817936583793762114
2.09418566288295617276 -0.36 0.279985963803296850979
2.09418566288295617276 -0.3 0.290614102051120075307
2.09418566288295617276 -0.24 0.301705420140800387286
2.09418566288295617276 -0.18 0.313246108900999643119
2.09418566288295617276 -0.12 0.325197524885850660532
2.09418566288295617276 -0.06 0.337485928813043615551
2.09418566288295617276 0.0 0.349990370136732933574
2.09418566288295617276 0.06 0.362529595927902940697
2.09418566288295617276 0.12 0.374850356256720032229
2.09418566288295617276 0.18 0.386621000895579744887
2.09418566288295617276 0.24 0.397435324576014944668
2.09418566288295617276 0.3 0.406831335685382465111
2.09418566288295617276 0.36 0.41432717759375393393
2.09418566288295617276 0.42 0.41947136398517731929
2.09418566288295617276 0.48 0.421898565257053447772
2.09418566288295617276 0.54 0.421378172539666451029
2.09418566288295617276 0.6 0.417843306788271306437
2.09418566288295617276 0.66 0.411393073767356812785
2.09418566288295617276 0.72 0.402268648818163137455
2.09418566288295617276 0.78 0.390811100584434932103
2.09418566288295617276 0.84 0.377411981355397342034
2.09418566288295617276 0.9 0.3624674259260359642
2.09418566288295617276 0.96 0.346342747686994410978
2.09418566288295617276 1.02 0.329349695929239611839
2.09418566288295617276 1.08 0.311735551350173290273
2.09418566288295617276 1.14 0.293680745545831841734
2.09418566288295617276 1.2 0.275301372800862672227
2.09418566288295617276 1.26 0.25665321487426771373
2.09418566288295617276 1.32 0.237734633250343573442
2.09418566288295617276 1.38 0.218485552203336947589
2.09418566288295617276 1.44 0.198778980278160224228
2.09418566288295617276 1.5 0.178399198478230164072
2.09418566288295617276 1.56 0.156991853474540547041
2.09418566288295617276 1.62 0.133945795173540401355
2.09418566288295617276 1.68 0.108066493059779300155
2.09418566288295617276 1.74 0.0763201073148978568729
2.09418566288295617276 1.8 0.0188663035529250361866
2.09418566288295617276 1.86 0.000550492761537720340362
2.09418566288295617276 1.92 0.000352750472009705679989
2.09418566288295617276 1.98 0.000267291431551952396115
2.09418566288295617276 2.04 0.000216941493677745536173
2.09418566288295617276 2.1 0.000182950919015303034342
2.09418566288295617276 2.16 0.000158154032243873433025
2.09418566288295617276 2.22 0.00013913006617134499954
2.09418566288295617276 2.28 0.000124008504683640837202
2.09418566288295617276 2.34 0.00011166914853081435892
2.09418566288295617276 2.4 0.000101392297251517508088
2.09418566288295617276 2.46 0.0000926934506213241569056
2.09418566288295617276 2.52 0.0000852311718073351605816
2.09418566288295617276 2.58 0.0000787585110105641676478
2.09418566288295617276 2.64 0.0000730912362860573373458
2.09418566288295617276 2.7 0.0000680883814442221491434
2.09418566288295617276 2.76 0.0000636410151194622599048
2.09418566288295617276 2.82 0.0000596628543271594317307
2.09418566288295617276 2.88 0.0000560849031706832843943
2.09418566288295617276 2.94 0.0000528507330790648423219
2.09418566288295617276 3.0 0.0000499145252713458322216

2.1249732708881361465 -3.0 0.0000768695093242139224654
2.1249732708881361465 -2.94 0.0000872977138321877886644
2.1249732708881361465 -2.88 0.000101786976356537958168
2.1249732708881361465 -2.82 0.000124026123349544565044
2.1249732708881361465 -2.76 0.000165357118375501993431
2.1249732708881361465 -2.7 0.000299627898092538338932
2.1249732708881361465 -2.64 0.0184366340692035085703
2.1249732708881361465 -2.58 0.0318276430399313670347
2.1249732708881361465 -2.52 0.0413681616913109588245
2.1249732708881361465 -2.46 0.0493585498468105025993
2.1249732708881361465 -2.4 0.0564743703888608609159
2.1249732708881361465 -2.34 0.0630257366832659644239
2.1249732708881361465 -2.28 0.0691861449417444636454
2.1249732708881361465 -2.22 0.0750648021719587277542
2.1249732708881361465 -2.16 0.0807362401135990247918
2.1249732708881361465 -2.1 0.0862544957007440475478
2.1249732708881361465 -2.04 0.0916606762075080818438
2.1249732708881361465 -1.98 0.0969873178754849702597
2.1249732708881361465 -1.92 0.102261091218334003562
2.1249732708881361465 -1.86 0.107504564817160305404
2.1249732708881361465 -1.8 0.112737354347461663533
2.1249732708881361465 -1.74 0.117976984477486417131
2.1249732708881361465 -1.68 0.123239474668231054591
2.1249732708881361465 -1.62 0.128539799658102687295
2.1249732708881361465 -1.56 0.133892252086756172822
2.1249732708881361465 -1.5 0.139310737547208187107
2.1249732708881361465 -1.44 0.144808974775311925485
2.1249732708881361465 -1.38 0.150400753300782265665
2.1249732708881361465 -1.32 0.156100086816709470082
2.1249732708881361465 -1.26 0.161921377041854141472
2.1249732708881361465 -1.2 0.167879601039886402617
2.1249732708881361465 -1.14 0.173990432118702835403
2.1249732708881361465 -1.08 0.1802704117731936925
2.1249732708881361465 -1.02 0.186737099417216936714
2.1249732708881361465 -0.96 0.193409178921089513326
2.1249732708881361465 -0.9 0.20030664567101121682
2.1249732708881361465 -0.84 0.207450876414592927327
2.1249732708881361465 -0.78 0.214864751486229423904
2.1249732708881361465 -0.72 0.222572679964985121092
2.1249732708881361465 -0.66 0.230600602889649295856
2.1249732708881361465 -0.6 0.238975822623870610872
2.1249732708881361465 -0.54 0.24772669176251275781
2.1249732708881361465 -0.48 0.256882027307530295425
2.1249732708881361465 -0.42 0.266470091292819207522
2.1249732708881361465 -0.36 0.276517027696901674162
2.1249732708881361465 -0.3 0.287044431416011109917
2.1249732708881361465 -0.24 0.298065680120114532684
2.1249732708881361465 -0.18 0.309580759403365149842
2.1249732708881361465 -0.12 0.321568952570080049483
2.1249732708881361465 -0.06 0.333979090232902922771
2.1249732708881361465 0.0 0.346717224167806660203
2.1249732708881361465 0.06 0.359632226925044192432
2.1249732708881361465 0.12 0.372501082239452928017
2.1249732708881361465 0.18 0.385017175444905838818
2.1249732708881361465 0.24 0.396786795419430787955
2.1249732708881361465 0.3 0.407339803755707150082
2.1249732708881361465 0.36 0.41615933790937029988
2.1249732708881361465 0.42 0.42273044112980027393
2.1249732708881361465 0.48 0.426601361088451875218
2.1249732708881361465 0.54 0.427444065084949388836
2.1249732708881361465 0.6 0.425098874744310039823
2.1249732708881361465 0.66 0.419591240461695465931
2.1249732708881361465 0.72 0.411117206888972081805
2.1249732708881361465 0.78 0.400003411005471330379
2.1249732708881361465 0.84 0.38665356977878401784
2.1249732708881361465 0.9 0.371494411867509629572
2.1249732708881361465 0.96 0.354931165707816330627
2.1249732708881361465 1.02 0.337316942800983792417
2.1249732708881361465 1.08 0.318936218371250853704
2.1249732708881361465 1.14 0.299999059669865334494
2.1249732708881361465 1.2 0.280641960947717706811
2.1249732708881361465 1.26 0.260931140413535234716
2.1249732708881361465 1.32 0.240864592457447241754
2.1249732708881361465 1.38 0.220369065931218509763
2.1249732708881361465 1.44 0.199287307529240975048
2.1249732708881361465 1.5 0.177345434938362013058
2.1249732708881361465 1.56 0.154076836455723310498
2.1249732708881361465 1.62 0.128629511103000677041
2.1249732708881361465 1.68 0.0991618387252645245633
2.1249732708881361465 1.74 0.0597260705227235470967
2.1249732708881361465 1.8 0.000930788545375205374529
2.1249732708881361465 1.86 0.000450468200636654886128
2.1249732708881361465 1.92 0.000318467910225770056918
2.1249732708881361465 1.98 0.000250063692038873859349
2.1249732708881361465 2.04 0.000206712277199637899622
2.1249732708881361465 2.1 0.000176270677291468274011
2.1249732708881361465 2.16 0.000153511014368591708519
2.1249732708881361465 2.22 0.00013575701893495098285
2.1249732708881361465 2.28 0.000121475856289706148576
2.1249732708881361465 2.34 0.000109716717535059681963
2.1249732708881361465 2.4 0.0000998559508628391248078
2.1249732708881361465 2.46 0.0000914627790749485432194
2.1249732708881361465 2.52 0.0000842311639566775623793
2.1249732708881361465 2.58 0.0000779359521960312893641
2.1249732708881361465 2.64 0.0000724068357487173178441
2.1249732708881361465 2.7 0.0000675137100366726800022
2.1249732708881361465 2.76 0.0000631544001649693987452
2.1249732708881361465 2.82 0.0000592478771902963188016
2.1249732708881361465 2.88 0.0000557282776534028741633
2.1249732708881361465 2.94 0.0000525425392512193661577
2.1249732708881361465 3.0 0.0000496466966689392354058

2.15576087889331612023 -3.0 0.0000787391197360774620534
2.15576087889331612023 -2.94 0.0000900183212593254548182
2.15576087889331612023 -2.88 0.000106094585244878902076
2.15576087889331612023 -2.82 0.000131912214192612199793
2.15576087889331612023 -2.76 0.000185116288941435403794
2.15576087889331612023 -2.7 0.000503564472149626577865
2.15576087889331612023 -2.64 0.0230173279178512243172
2.15576087889331612023 -2.58 0.0344701370604041836885
2.15576087889331612023 -2.52 0.0432562783063068138961
2.15576087889331612023 -2.46 0.050792785926692999261
2.15576087889331612023 -2.4 0.0575853932660954813702
2.15576087889331612023 -2.34 0.0638844261253548951399
2.15576087889331612023 -2.28 0.0698359786441136790155
2.15576087889331612023 -2.22 0.0755346342771194995129
2.15576087889331612023 -2.16 0.0810462471184317005365
2.15576087889331612023 -2.1 0.0864192952287795402643
2.15576087889331612023 -2.04 0.0916911173561709125991
2.15576087889331612023 -1.98 0.0968915978335851106511
2.15576087889331612023 -1.92 0.102045425347769650811
2.15576087889331612023 -1.86 0.107173654178791922092
2.15576087889331612023 -1.8 0.112294719732608001318
2.15576087889331612023 -1.74 0.1174251705905945939
2.15576087889331612023 -1.68 0.122580236976980761533
2.15576087889331612023 -1.62 0.127774212973737664917
2.15576087889331612023 -1.56 0.133020790558375860861
2.15576087889331612023 -1.5 0.138333334135445726099
2.15576087889331612023 -1.44 0.143725111439438492222
2.15576087889331612023 -1.38 0.149209445839490886454
2.15576087889331612023 -1.32 0.154799952315537705596
2.15576087889331612023 -1.26 0.160510648077253568756
2.15576087889331612023 -1.2 0.166356140874682725738
2.15576087889331612023 -1.14 0.172351772045351141118
2.15576087889331612023 -1.08 0.178513774201880095312
2.15576087889331612023 -1.02 0.184859407769227333507
2.15576087889331612023 -0.96 0.19140715021233815637
2.15576087889331612023 -0.9 0.19817681047563599062
2.15576087889331612023 -0.84 0.205189701177764863695
2.15576087889331612023 -0.78 0.21246875845906946563
2.15576087889331612023 -0.72 0.220038648025641505958
2.15576087889331612023 -0.66 0.227925809183304960436
2.15576087889331612023 -0.6 0.236158451909660762722
2.15576087889331612023 -0.54 0.244766350737708496414
2.15576087889331612023 -0.48 0.253780491375565060959
2.15576087889331612023 -0.42 0.263232346980514096702
2.15576087889331612023 -0.36 0.273152667830588201866
2.15576087889331612023 -0.3 0.283569573479515000648
2.15576087889331612023 -0.24 0.29450552596799635914
2.15576087889331612023 -0.18 0.305972882963634827547
2.15576087889331612023 -0.12 0.317967431726745444166
2.15576087889331612023 -0.06 0.330459346850924161555
2.15576087889331612023 0.0 0.343381173202799493378
2.15576087889331612023 0.06 0.356612849153280668465
2.15576087889331612023 0.12 0.369964786779659337148
2.15576087889331612023 0.18 0.383161571553145959303
2.15576087889331612023 0.24 0.395831295778337363442
2.15576087889331612023 0.3 0.407507155161895704427
2.15576087889331612023 0.36 0.417648430228276958674
2.15576087889331612023 0.42 0.425684326962035539136
2.15576087889331612023 0.48 0.431077594211888556152
2.15576087889331612023 0.54 0.433395804772617871703
2.15576087889331612023 0.6 0.432372700980172762226
2.15576087889331612023 0.66 0.42794282477850657224
2.15576087889331612023 0.72 0.420240438661431284998
2.15576087889331612023 0.78 0.409565043880506032279
2.15576087889331612023 0.84 0.396325306952563905023
2.15576087889331612023 0.9 0.380976807283882490696
2.15576087889331612023 0.96 0.363966880088053234848
2.15576087889331612023 1.02 0.345694482894945468823
2.15576087889331612023 1.08 0.326486220261373785374
2.15576087889331612023 1.14 0.306586094709051290207
2.15576087889331612023 1.2 0.286153930403252242332
2.15576087889331612023 1.26 0.265267285660065295456
2.15576087889331612023 1.32 0.243922199785911849663
2.15576087889331612023 1.38 0.222027190215092176601
2.15576087889331612023 1.44 0.199383637889220559571
2.15576087889331612023 1.5 0.175636465091174413243
2.15576087889331612023 1.56 0.150154443397480129763
2.15576087889331612023 1.62 0.121699270154869238972
2.15576087889331612023 1.68 0.087189121320792891389
2.15576087889331612023 1.74 0.0297481029953131076941
2.15576087889331612023 1.8 0.000628846307654299065047
2.15576087889331612023 1.86 0.000391705604151349166364
2.15576087889331612023 1.92 0.000293290596017704815951
2.15576087889331612023 1.98 0.000236244389344643457657
2.15576087889331612023 2.04 0.000198108060921197866959
2.15576087889331612023 2.1 0.000170482109363037829171
2.15576087889331612023 2.16 0.000149405311441457866931
2.15576087889331612023 2.22 0.000132729650726934394594
2.15576087889331612023 2.28 0.000119176663587212155072
2.15576087889331612023 2.34 0.000107929072464340947806
2.15576087889331612023 2.4 0.0000984389148256910481068
2.15576087889331612023 2.46 0.0000903214539000809203503
2.15576087889331612023 2.52 0.00008329927320830190973
2.15576087889331612023 2.58 0.0000771660119725641038689
2.15576087889331612023 2.64 0.0000717642153352341721839
2.15576087889331612023 2.7 0.0000669724844649140661187
2.15576087889331612023 2.76 0.0000626948935721070282583
2.15576087889331612023 2.82 0.0000588548968783449939529
2.15576087889331612023 2.88 0.0000553900421532723435179
2.15576087889331612023 2.94 0.0000522496984010706394893
2.15576087889331612023 3.0 0.0000493917888254026906286

2.18654848689849609397 -3.0 0.0000807438972670554808464
2.18654848689849609397 -2.94 0.0000929990186336736620999
2.18654848689849609397 -2.88 0.000110984066276166595274
2.18654848689849609397 -2.82 0.000141495059722208090459
2.18654848689849609397 -2.76 0.000214126572434356505886
2.18654848689849609397 -2.7 0.0091285108625281939324
2.18654848689849609397 -2.64 0.0265500489711026390805
2.18654848689849609397 -2.58 0.0367337013459111823686
2.18654848689849609397 -2.52 0.0449187328858876820688
2.18654848689849609397 -2.46 0.0520693545973982965458
2.18654848689849609397 -2.4 0.0585779849317903967198
2.18654848689849609397 -2.34 0.0646508591515239618453
2.18654848689849609397 -2.28 0.0704127432502556733512
2.18654848689849609397 -2.22 0.075946372137067895238
2.18654848689849609397 -2.16 0.0813104217150978423854
2.18654848689849609397 -2.1 0.0865486936674846755562
2.18654848689849609397 -2.04 0.0916952967075283167951
2.18654848689849609397 -1.98 0.0967777805499841413246
2.18654848689849609397 -1.92 0.101819125114007752101
2.18654848689849609397 -1.86 0.106839033334911250851
2.18654848689849609397 -1.8 0.111854888331656153342
2.18654848689849609397 -1.74 0.116882367031331925015
2.18654848689849609397 -1.68 0.121935973191675201354
2.18654848689849609397 -1.62 0.127029365197296667757
2.18654848689849609397 -1.56 0.132175707513333494692
2.18654848689849609397 -1.5 0.137387870757596197984
2.18654848689849609397 -1.44 0.142678666957717887501
2.18654848689849609397 -1.38 0.14806101011793571736
2.18654848689849609397 -1.32 0.153548122790756406033
2.18654848689849609397 -1.26 0.159153647455865743965
2.18654848689849609397 -1.2 0.164891848673814959785
2.18654848689849609397 -1.14 0.170777726407582806808
2.18654848689849609397 -1.08 0.176827197498113596965
2.18654848689849609397 -1.02 0.183057237220373943988
2.18654848689849609397 -0.96 0.189486052483132323069
2.18654848689849609397 -0.9 0.196133254500497587762
2.18654848689849609397 -0.84 0.203020021689931062402
2.18654848689849609397 -0.78 0.21016926209961347096
2.18654848689849609397 -0.72 0.21760575228624369442
2.18654848689849609397 -0.66 0.225356287485296265081
2.18654848689849609397 -0.6 0.23344973335672594615
2.18654848689849609397 -0.54 0.241916969719259412722
2.18654848689849609397 -0.48 0.250790716362425652063
2.18654848689849609397 -0.42 0.260105074646837715489
2.18654848689849609397 -0.36 0.269894663156582022367
2.18654848689849609397 -0.3 0.280193160203202128601
2.18654848689849609397 -0.24 0.2910309106607537145
2.18654848689849609397 -0.18 0.302431239178713835228
2.18654848689849609397 -0.12 0.31440485934008888657
2.18654848689849609397 -0.06 0.326941812888860230213
2.18654848689849609397 0.0 0.340000101812689676109
2.18654848689849609397 0.06 0.353490872205412597026
2.18654848689849609397 0.12 0.367260052069035276532
2.18654848689849609397 0.18 0.381068606021967242707
2.18654848689849609397 0.24 0.394575192094185310926
2.18654848689849609397 0.3 0.407328276422055512818
2.18654848689849609397 0.36 0.418776324496214792059
2.18654848689849609397 0.42 0.42830326742244112629
2.18654848689849609397 0.48 0.435290630814964752618
2.18654848689849609397 0.54 0.439196861308787954217
2.18654848689849609397 0.6 0.439635762143280492083
2.18654848689849609397 0.66 0.436432072854768677294
2.18654848689849609397 0.72 0.429638562027112211984
2.18654848689849609397 0.78 0.419511546471496164397
2.18654848689849609397 0.84 0.406454766901111338916
2.18654848689849609397 0.9 0.390949244928524615241
2.18654848689849609397 0.96 0.373486262538134064001
2.18654848689849609397 1.02 0.354515305154342138665
2.18654848689849609397 1.08 0.334410793692092448242
2.18654848689849609397 1.14 0.313455706539416114242
2.18654848689849609397 1.2 0.291836464436605157864
2.18654848689849609397 1.26 0.269642848123301808137
2.18654848689849609397 1.32 0.246866398735939069735
2.18654848689849609397 1.38 0.223390147189415400508
2.18654848689849609397 1.44 0.198957995495100072752
2.18654848689849609397 1.5 0.173098858538830716211
2.18654848689849609397 1.56 0.144930809009750865152
2.18654848689849609397 1.62 0.112553642173094591703
2.18654848689849609397 1.68 0.0700743318024306498282
2.18654848689849609397 1.74 0.00113915710325887429446
2.18654848689849609397 1.8 0.000507149186998253652944
2.18654848689849609397 1.86 0.000352211902818527907248
2.18654848689849609397 1.92 0.000273891079788707479738
2.18654848689849609397 1.98 0.000224884269571704600482
2.18654848689849609397 2.04 0.000190763474131330590672
2.18654848689849609397 2.1 0.000165417485203327682835
2.18654848689849609397 2.16 0.000145749900442075813586
2.18654848689849609397 2.22 0.000130000253065559424207
2.18654848689849609397 2.28 0.0001170827684574155221
2.18654848689849609397 2.34 0.000106288527491864482627
2.18654848689849609397 2.4 0.0000971298712823102565953
2.18654848689849609397 2.46 0.0000892615141818788171968
2.18654848689849609397 2.52 0.0000824302358263866890521
2.18654848689849609397 2.58 0.0000764450850384657515109
2.18654848689849609397 2.64 0.0000711605405969044530674
2.18654848689849609397 2.7 0.0000664626196593840883137
2.18654848689849609397 2.76 0.0000622611327959342631315
2.18654848689849609397 2.82 0.0000584829613388602865491
2.18654848689849609397 2.88 0.0000550692947048858083132
2.18654848689849609397 2.94 0.0000519715138056583406057
2.18654848689849609397 3.0 0.0000491492587219330301769

2.21733609490367606771 -3.0 0.0000828972461992456709987
2.21733609490367606771 -2.94 0.000096279082129744923205
2.21733609490367606771 -2.88 0.000116589887197349385849
2.21733609490367606771 -2.82 0.000153465581108599128494
2.21733609490367606771 -2.76 0.00026286664205942945941
2.21733609490367606771 -2.7 0.0160385987531549555954
2.21733609490367606771 -2.64 0.0294346756964817129646
2.21733609490367606771 -2.58 0.0386996606095682401528
2.21733609490367606771 -2.52 0.0463916381288677995516
2.21733609490367606771 -2.46 0.0532095436955520515528
2.21733609490367606771 -2.4 0.059466579204352799684
2.21733609490367606771 -2.34 0.0653356582394178561277
2.21733609490367606771 -2.28 0.0709246120357269156022
2.21733609490367606771 -2.22 0.0763065462459156887202
2.21733609490367606771 -2.16 0.0815340978349508564782
2.21733609490367606771 -2.1 0.0866470805343145389474
2.21733609490367606771 -2.04 0.0916768377839928346285
2.21733609490367606771 -1.98 0.0966488860308860491453
2.21733609490367606771 -1.92 0.1015846725776095984
2.21733609490367606771 -1.86 0.106502727628203526351
2.21733609490367606771 -1.8 0.111419465205668174621
2.21733609490367606771 -1.74 0.116349795036485909293
2.21733609490367606771 -1.68 0.121307553361684834604
2.21733609490367606771 -1.62 0.126305831162904278057
2.21733609490367606771 -1.56 0.131357283311570677671
2.21733609490367606771 -1.5 0.136474322502008583647
2.21733609490367606771 -1.44 0.14166935074918983189
2.21733609490367606771 -1.38 0.146954889295296884477
2.21733609490367606771 -1.32 0.152343785067196543581
2.21733609490367606771 -1.26 0.157849333893342134121
2.21733609490367606771 -1.2 0.163485448518459154307
2.21733609490367606771 -1.14 0.169266800302891902423
2.21733609490367606771 -1.08 0.175208986411405879266
2.21733609490367606771 -1.02 0.181328689741860251634
2.21733609490367606771 -0.96 0.187643837010753706492
2.21733609490367606771 -0.9 0.194173799261101524458
2.21733609490367606771 -0.84 0.200939563745026803281
2.21733609490367606771 -0.78 0.20796393716130958919
2.21733609490367606771 -0.72 0.215271726388824585838
2.21733609490367606771 -0.66 0.222889912592322629159
2.21733609490367606771 -0.6 0.230847802693415882514
2.21733609490367606771 -0.54 0.239177123866089743691
2.21733609490367606771 -0.48 0.247911932536443946883
2.21733609490367606771 -0.42 0.257088443601751084404
2.21733609490367606771 -0.36 0.266744464346667055335
2.21733609490367606771 -0.3 0.276918336546274313775
2.21733609490367606771 -0.24 0.287647169677324697815
2.21733609490367606771 -0.18 0.298963848634985015046
2.21733609490367606771 -0.12 0.310892413323148728921
2.21733609490367606771 -0.06 0.323441046918730870039
2.21733609490367606771 0.0 0.336591794129811862787
2.21733609490367606771 0.06 0.3502862703906063384
2.21733609490367606771 0.12 0.364407088901365654651
2.21733609490367606771 0.18 0.378755500166712227756
2.21733609490367606771 0.24 0.393028562974454448077
2.21733609490367606771 0.3 0.406801910807908974965
2.21733609490367606771 0.36 0.419527675017231746545
2.21733609490367606771 0.42 0.430558238510650299571
2.21733609490367606771 0.48 0.439201917365244706477
2.21733609490367606771 0.54 0.444806578720302736828
2.21733609490367606771 0.6 0.446853909970125944208
2.21733609490367606771 0.66 0.445038637464682573462
2.21733609490367606771 0.72 0.439309060937865714592
2.21733609490367606771 0.78 0.429858224352940610783
2.21733609490367606771 0.84 0.417071621531317071012
2.21733609490367606771 0.9 0.401450132346755867912
2.21733609490367606771 0.96 0.383530017586392122132
2.21733609490367606771 1.02 0.363816319474678000854
2.21733609490367606771 1.08 0.342737780740439099879
2.21733609490367606771 1.14 0.320622154133326025089
2.21733609490367606771 1.2 0.297686208204153525108
2.21733609490367606771 1.26 0.274032546294895301725
2.21733609490367606771 1.32 0.249644479388898722851
2.21733609490367606771 1.38 0.224368790116332565325
2.21733609490367606771 1.44 0.197868254354633644065
2.21733609490367606771 1.5 0.169501118164295534061
2.21733609490367606771 1.56 0.13798535116148777387
2.21733609490367606771 1.62 0.100173199500807490614
2.21733609490367606771 1.68 0.0408643024942597320643
2.21733609490367606771 1.74 0.000726313632953569091387
2.21733609490367606771 1.8 0.000437832962912924583651
2.21733609490367606771 1.86 0.000323514322089163988759
2.21733609490367606771 1.92 0.000258420474753017878647
2.21733609490367606771 1.98 0.00021536920947266660141
2.21733609490367606771 2.04 0.000184420798391839106782
2.21733609490367606771 2.1 0.000160952097661441670457
2.21733609490367606771 2.16 0.000142477831289902919144
2.21733609490367606771 2.22 0.000127528610566992633052
2.21733609490367606771 2.28 0.000115170171808941750332
2.21733609490367606771 2.34 0.000104778879464237546101
2.21733609490367606771 2.4 0.0000959186184672743958837
2.21733609490367606771 2.46 0.0000882759852225812380487
2.21733609490367606771 2.52 0.0000816185906705927471153
2.21733609490367606771 2.58 0.0000757696626652199293557
2.21733609490367606771 2.64 0.0000705932515201308373421
2.21733609490367606771 2.7 0.0000659822174325964208507
2.21733609490367606771 2.76 0.0000618512646544498754499
2.21733609490367606771 2.82 0.0000581309823516284340284
2.21733609490367606771 2.88 0.0000547651981914039257409
2.21733609490367606771 2.94 0.0000517073352357363088431
2.21733609490367606771 3.0 0.0000489185969440824602674

2.24812370290885604144 -3.0 0.000085215026095579210927
2.24812370290885604144 -2.94 0.0000999063608916611250385
2.24812370290885604144 -2.88 0.000123095511341635410002
2.24812370290885604144 -2.82 0.000168989729712427989349
2.24812370290885604144 -2.76 0.000373060681211287409906
2.24812370290885604144 -2.7 0.0204477092261617366444
2.24812370290885604144 -2.64 0.0318646256096549118812
2.24812370290885604144 -2.58 0.0404243522731009146419
2.24812370290885604144 -2.52 0.0477030834616435373418
2.24812370290885604144 -2.46 0.0542308199233447329956
2.24812370290885604144 -2.4 0.060263401695039366402
2.24812370290885604144 -2.34 0.0659479626962797027652
2.24812370290885604144 -2.28 0.0713787721078888338518
2.24812370290885604144 -2.22 0.0766209175929267877415
2.24812370290885604144 -2.16 0.0817219847296443243446
2.24812370290885604144 -2.1 0.086718364812269706496
2.24812370290885604144 -2.04 0.0916389824591511568228
2.24812370290885604144 -1.98 0.0965075914555191189891
2.24812370290885604144 -1.92 0.101344282934898734816
2.24812370290885604144 -1.86 0.106166521694205151764
2.24812370290885604144 -1.8 0.110989876599315253517
2.24812370290885604144 -1.74 0.115828544399600841513
2.24812370290885604144 -1.68 0.120695754606925813143
2.24812370290885604144 -1.62 0.125604080763303448573
2.24812370290885604144 -1.56 0.130565710462162268749
2.24812370290885604144 -1.5 0.135592637073114174724
2.24812370290885604144 -1.44 0.140696855597736220683
2.24812370290885604144 -1.38 0.145890533902901348944
2.24812370290885604144 -1.32 0.15118616576120388419
2.24812370290885604144 -1.26 0.156596697651078315882
2.24812370290885604144 -1.2 0.162135717195925732338
2.24812370290885604144 -1.14 0.167817565956504308414
2.24812370290885604144 -1.08 0.173657534325071614854
2.24812370290885604144 -1.02 0.179671979423102243001
2.24812370290885604144 -0.96 0.185878559577745737767
2.24812370290885604144 -0.9 0.192296361478959479921
2.24812370290885604144 -0.84 0.198946156752816564086
2.24812370290885604144 -0.78 0.205850591339433235785
2.24812370290885604144 -0.72 0.213034379375159785345
2.24812370290885604144 -0.66 0.220524596828536810317
2.24812370290885604144 -0.6 0.228350816926407674023
2.24812370290885604144 -0.54 0.236545324649405392156
2.24812370290885604144 -0.48 0.245143232735399234828
2.24812370290885604144 -0.42 0.254182388781465211158
2.24812370290885604144 -0.36 0.26370316624720011175
2.24812370290885604144 -0.3 0.273747787858758620576
2.24812370290885604144 -0.24 0.284359026666476315951
2.24812370290885604144 -0.18 0.295578015955065400946
2.24812370290885604144 -0.12 0.307440499961835361394
2.24812370290885604144 -0.06 0.319970962857272757652
2.24812370290885604144 0.0 0.333173656348013379438
2.24812370290885604144 0.06 0.347019418591606625159
2.24812370290885604144 0.12 0.361427541891889017167
2.24812370290885604144 0.18 0.376242186619891086378
2.24812370290885604144 0.24 0.391205340015555374284
2.24812370290885604144 0.3 0.405931104330380721402
2.24812370290885604144 0.36 0.419890795920606125412
2.24812370290885604144 0.42 0.432421761805534986728
2.24812370290885604144 0.48 0.442771516344387932092
2.24812370290885604144 0.54 0.450180108780144533077
2.24812370290885604144 0.6 0.453987226415594952019
2.24812370290885604144 0.66 0.453736664776291400323
2.24812370290885604144 0.72 0.449245856425148522468
2.24812370290885604144 0.78 0.440619702923536454083
2.24812370290885604144 0.84 0.428207671062380874106
2.24812370290885604144 0.9 0.412522074027338247561
2.24812370290885604144 0.96 0.394143888898130794981
2.24812370290885604144 1.02 0.373639022202070366157
2.24812370290885604144 1.08 0.351497920405450955567
2.24812370290885604144 1.14 0.328099879600434679094
2.24812370290885604144 1.2 0.303696261096602838514
2.24812370290885604144 1.26 0.278402634536568593243
2.24812370290885604144 1.32 0.252188377647269283365
2.24812370290885604144 1.38 0.224848255613699926169
2.24812370290885604144 1.44 0.195927846872556799934
2.24812370290885604144 1.5 0.164525442710978388349
2.24812370290885604144 1.56 0.128679647590176752115
2.24812370290885604144 1.62 0.0825074136586393119248
2.24812370290885604144 1.68 0.00144862993921653793185
2.24812370290885604144 1.74 0.000576050619813822449657
2.24812370290885604144 1.8 0.000392027486681403958948
2.24812370290885604144 1.86 0.000301572111953534562027
2.24812370290885604144 1.92 0.000245767157784192565783
2.24812370290885604144 1.98 0.000207277044957881378297
2.24812370290885604144 2.04 0.000178888470859711976496
2.24812370290885604144 2.1 0.000156987365045870683138
2.24812370290885604144 2.16 0.000139535358395774372504
2.24812370290885604144 2.22 0.000125283129275017114201
2.24812370290885604144 2.28 0.000113419093729611244222
2.24812370290885604144 2.34 0.000103387491464753194876
2.24812370290885604144 2.4 0.0000947962920179418445743
2.24812370290885604144 2.46 0.0000873590052881652677765
2.24812370290885604144 2.52 0.0000808603186822171718286
2.24812370290885604144 2.58 0.0000751365950412911608764
2.24812370290885604144 2.64 0.0000700600306544726168918
2.24812370290885604144 2.7 0.0000655297546381662286156
2.24812370290885604144 2.76 0.0000614642180608420983742
2.24812370290885604144 2.82 0.0000577979549081839385654
2.24812370290885604144 2.88 0.00005447697510901660452
2.24812370290885604144 2.94 0.0000514565555878934948557
2.24812370290885604144 3.0 0.0000486993255245727023743

2.27891131091403601518 -3.0 0.0000877146039000149606628
2.27891131091403601518 -2.94 0.00010393961042493625663
2.27891131091403601518 -2.88 0.000130758610386472716093
2.27891131091403601518 -2.82 0.00019023269904780361084
2.27891131091403601518 -2.76 0.00224193349042927132407
2.27891131091403601518 -2.7 0.0238075957160976781939
2.27891131091403601518 -2.64 0.0339521503120397647825
2.27891131091403601518 -2.58 0.0419488452104463687553
2.27891131091403601518 -2.52 0.048875402165568421392
2.27891131091403601518 -2.46 0.0551477186359395808128
2.27891131091403601518 -2.4 0.0609788778581497418367
2.27891131091403601518 -2.34 0.0664957507480804939469
2.27891131091403601518 -2.28 0.0717815139904632084318
2.27891131091403601518 -2.22 0.0768946014440905529241
2.27891131091403601518 -2.16 0.08187829534060341935
2.27891131091403601518 -2.1 0.0867660362326574044356
2.27891131091403601518 -2.04 0.091584648940212871142
2.27891131091403601518 -1.98 0.0963563187191420803171
2.27891131091403601518 -1.92 0.101099942568922946578
2.27891131091403601518 -1.86 0.105832038841390649111
2.27891131091403601518 -1.8 0.110567403532626197059
2.27891131091403601518 -1.74 0.115319581693574601111
2.27891131091403601518 -1.68 0.12010126396970882387
2.27891131091403601518 -1.62 0.124924538016692404538
2.27891131091403601518 -1.56 0.129801156879824552288
2.27891131091403601518 -1.5 0.134742722741315168246
2.27891131091403601518 -1.44 0.139760873195483661204
2.27891131091403601518 -1.38 0.1448674196253048037
2.27891131091403601518 -1.32 0.150074514034976523783
2.27891131091403601518 -1.26 0.155394791057390665808
2.27891131091403601518 -1.2 0.160841501806505048891
2.27891131091403601518 -1.14 0.16642869096027742046
2.27891131091403601518 -1.08 0.172171305952207529184
2.27891131091403601518 -1.02 0.178085426733916082423
2.27891131091403601518 -0.96 0.184188376765926075722
2.27891131091403601518 -0.9 0.190498992001737290975
2.27891131091403601518 -0.84 0.197037759399710019355
2.27891131091403601518 -0.78 0.203827108321095518037
2.27891131091403601518 -0.72 0.210891631271579676501
2.27891131091403601518 -0.66 0.218258341248944267906
2.27891131091403601518 -0.6 0.225956942687099192538
2.27891131091403601518 -0.54 0.234020105502421724767
2.27891131091403601518 -0.48 0.242483637923058466891
2.27891131091403601518 -0.42 0.251386677506309010741
2.27891131091403601518 -0.36 0.260771599179351054189
2.27891131091403601518 -0.3 0.270683754701563034846
2.27891131091403601518 -0.24 0.28117064471777429958
2.27891131091403601518 -0.18 0.292280336831913774711
2.27891131091403601518 -0.12 0.304058710414534849541
2.27891131091403601518 -0.06 0.316544663466227748351
2.27891131091403601518 0.0 0.329762592690314126532
2.27891131091403601518 0.06 0.343710714042228896284
2.27891131091403601518 0.12 0.358344063432735699509
2.27891131091403601518 0.18 0.373550951807287276977
2.27891131091403601518 0.24 0.389123257185983506149
2.27891131091403601518 0.3 0.404723726670112622495
2.27891131091403601518 0.36 0.419858537272796047314
2.27891131091403601518 0.42 0.433869018521828576462
2.27891131091403601518 0.48 0.445958935784875897928
2.27891131091403601518 0.54 0.45526855687270766541
2.27891131091403601518 0.6 0.46098944241775900267
2.27891131091403601518 0.66 0.46249375676293016098
2.27891131091403601518 0.72 0.459438277959461665574
2.27891131091403601518 0.78 0.451809330887775396735
2.27891131091403601518 0.84 0.439896956324273083749
2.27891131091403601518 0.9 0.42421243259731733162
2.27891131091403601518 0.96 0.405379474303733841912
2.27891131091403601518 1.02 0.384030209769717308337
2.27891131091403601518 1.08 0.360725152970798982681
2.27891131091403601518 1.14 0.335903099678136852502
2.27891131091403601518 1.2 0.309854773710248072457
2.27891131091403601518 1.26 0.282708142051350663152
2.27891131091403601518 1.32 0.254409717660431830812
2.27891131091403601518 1.38 0.224678722212735971732
2.27891131091403601518 1.44 0.192886998929825719106
2.27891131091403601518 1.5 0.157719201121211947443
2.27891131091403601518 1.56 0.115954435343346915945
2.27891131091403601518 1.62 0.0535016232361770504352
2.27891131091403601518 1.68 0.000851269170043527637158
2.27891131091403601518 1.74 0.000493379004323388598485
2.27891131091403601518 1.8 0.000359106451407552824176
2.27891131091403601518 1.86 0.000284177855946498794328
2.27891131091403601518 1.92 0.000235211952843841189525
2.27891131091403601518 1.98 0.000200311987083104148996
2.27891131091403601518 2.04 0.000174024793711784874971
2.27891131091403601518 2.1 0.000153447757416268275528
2.27891131091403601518 2.16 0.000136877368957999102388
2.27891131091403601518 2.22 0.000123236989025694954644
2.27891131091403601518 2.28 0.000111811495638092455947
2.27891131091403601518 2.34 0.000102103022962010878317
2.27891131091403601518 2.4 0.0000937551514289471537171
2.27891131091403601518 2.46 0.0000865045351333794063949
2.27891131091403601518 2.52 0.0000801515331025263547648
2.27891131091403601518 2.58 0.0000745430471570699829254
2.27891131091403601518 2.64 0.0000695587757730882375115
2.27891131091403601518 2.7 0.000065103194308233252694
2.27891131091403601518 2.76 0.0000610987865601180463205
2.27891131091403601518 2.82 0.0000574829499821135872017
2.27891131091403601518 2.88 0.0000542039028752311957994
2.27891131091403601518 2.94 0.0000512186078346633077114
2.27891131091403601518 3.0 0.0000484909959687321346851

2.30969891891921598892 -3.0 0.0000904166520076294574709
2.30969891891921598892 -2.94 0.000108453219404423929878
2.30969891891921598892 -2.88 0.000139953911952097221067
2.30969891891921598892 -2.82 0.000221826386411142323934
2.30969891891921598892 -2.76 0.0121882554099072799714
2.30969891891921598892 -2.7 0.0265372125122296397172
2.30969891891921598892 -2.64 0.0357698059786268856685
2.30969891891921598892 -2.58 0.0433042864257223428639
2.30969891891921598892 -2.52 0.0499267150712139946436
2.30969891891921598892 -2.46 0.055972490794211233351
2.30969891891921598892 -2.4 0.0616220191951910863404
2.30969891891921598892 -2.34 0.0669859676889589634399
2.30969891891921598892 -2.28 0.0721384014630951573425
2.30969891891921598892 -2.22 0.0771321446300262021209
2.30969891891921598892 -2.16 0.0820067858997677565126
2.30969891891921598892 -2.1 0.0867932293701537384473
2.30969891891921598892 -2.04 0.0915164483426285096846
2.30969891891921598892 -1.98 0.0961972448565326412925
2.30969891891921598892 -1.92 0.100853451192485374327
2.30969891891921598892 -1.86 0.105500727535896169283
2.30969891891921598892 -1.8 0.110153179401841224666
2.30969891891921598892 -1.74 0.114823767262949061966
2.30969891891921598892 -1.68 0.119524670902972889264
2.30969891891921598892 -1.62 0.124267543544540777861
2.30969891891921598892 -1.56 0.129063738178942556315
2.30969891891921598892 -1.5 0.133924493157958736862
2.30969891891921598892 -1.44 0.138861088108284424961
2.30969891891921598892 -1.38 0.143885018479753310724
2.30969891891921598892 -1.32 0.149008111498185727113
2.30969891891921598892 -1.26 0.154242696704058468015
2.30969891891921598892 -1.2 0.159601712193407395723
2.30969891891921598892 -1.14 0.165098886501227864205
2.30969891891921598892 -1.08 0.170748874274068208686
2.30969891891921598892 -1.02 0.176567417621873545796
2.30969891891921598892 -0.96 0.182571565450280034846
2.30969891891921598892 -0.9 0.188779817738761937927
2.30969891891921598892 -0.84 0.195212410774795514185
2.30969891891921598892 -0.78 0.201891496459843931429
2.30969891891921598892 -0.72 0.208841462700474972253
2.30969891891921598892 -0.66 0.216089199712586041967
2.30969891891921598892 -0.6 0.223664407553705202871
2.30969891891921598892 -0.54 0.231599939797539335007
2.30969891891921598892 -0.48 0.239932103109649346688
2.30969891891921598892 -0.42 0.248700907063842444611
2.30969891891921598892 -0.36 0.257950295699015872174
2.30969891891921598892 -0.3 0.267728076733689852117
2.30969891891921598892 -0.24 0.278085577494126383124
2.30969891891921598892 -0.18 0.289076673325776137257
2.30969891891921598892 -0.12 0.300755803242335036277
2.30969891891921598892 -0.06 0.313174395229688300903
2.30969891891921598892 0.0 0.32637478241845745611
2.30969891891921598892 0.06 0.34038029978800992219
2.30969891891921598892 0.12 0.355179989683825053996
2.30969891891921598892 0.18 0.370706196748444146364
2.30969891891921598892 0.24 0.386803825717413228781
2.30969891891921598892 0.3 0.403192759752059368587
2.30969891891921598892 0.36 0.419429168556121768361
2.30969891891921598892 0.42 0.434879082833257322336
2.30969891891921598892 0.48 0.448724216491940334458
2.30969891891921598892 0.54 0.460019452964155424794
2.30969891891921598892 0.6 0.46780747943292014055
2.30969891891921598892 0.66 0.47126982727451327711
2.30969891891921598892 0.72 0.4698697995978066447
2.30969891891921598892 0.78 0.463438373032808211984
2.30969891891921598892 0.84 0.452175649757626567527
2.30969891891921598892 0.9 0.436573968933599727645
2.30969891891921598892 0.96 0.417295249723122126567
2.30969891891921598892 1.02 0.395042841220725998203
2.30969891891921598892 1.08 0.37045698925389032702
2.30969891891921598892 1.14 0.34404528975711251415
2.30969891891921598892 1.2 0.316143124598731728191
2.30969891891921598892 1.26 0.286888951546586409865
2.30969891891921598892 1.32 0.256192757693276711215
2.30969891891921598892 1.38 0.223662006209197869856
2.30969891891921598892 1.44 0.188402643828988447543
2.30969891891921598892 1.5 0.148402372546128680816
2.30969891891921598892 1.56 0.0977658864584253256483
2.30969891891921598892 1.62 0.00197410268929697213924
2.30969891891921598892 1.68 0.000661706113694824088075
2.30969891891921598892 1.74 0.000439739888900956825696
2.30969891891921598892 1.8 0.000334131525951997611598
2.30969891891921598892 1.86 0.000270020779172986465508
2.30969891891921598892 1.92 0.000226268005368076632551
2.30969891891921598892 1.98 0.000194255384045257050598
2.30969891891921598892 2.04 0.000169718255083211355828
2.30969891891921598892 2.1 0.000150272884564290755097
2.30969891891921598892 2.16 0.000134468533082501312972
2.30969891891921598892 2.22 0.000121368157663003362767
2.30969891891921598892 2.28 0.000110333335609914723594
2.30969891891921598892 2.34 0.000100915651464189194612
2.30969891891921598892 2.4 0.0000927887091855361130853
2.30969891891921598892 2.46 0.0000857081259641944874595
2.30969891891921598892 2.52 0.0000794887562376892828257
2.30969891891921598892 2.58 0.0000739864613041327323438
2.30969891891921598892 2.64 0.0000690878011504643024398
2.30969891891921598892 2.7 0.0000647013455406774722745
2.30969891891921598892 2.76 0.0000607538601475171827888
2.30969891891921598892 2.82 0.0000571851081026214227843
2.30969891891921598892 2.88 0.000053945309615772398657
2.30969891891921598892 2.94 0.0000509929622582506629476
2.30969891891921598892 3.0 0.0000482931874451635242733

2.34048652692439596265 -3.0 0.0000933442937559757843556
2.34048652692439596265 -2.94 0.000113541915623376892803
2.34048652692439596265 -2.88 0.000151253486071073080557
2.34048652692439596265 -2.82 0.000276287108437535071996
2.34048652692439596265 -2.76 0.0168869150169328680751
2.34048652692439596265 -2.7 0.0288308199002236762996
2.34048652692439596265 -2.64 0.0373679335004742051259
2.34048652692439596265 -2.58 0.0445149843753695893595
2.34048652692439596265 -2.52 0.0508719985652862439995
2.34048652692439596265 -2.46 0.056715553933470708631
2.34048652692439596265 -2.4 0.0622006174509926869244
2.34048652692439596265 -2.34 0.0674247235752044013401
2.34048652692439596265 -2.28 0.0724543594227800379262
2.34048652692439596265 -2.22 0.0773375831361364710841
2.34048652692439596265 -2.16 0.0821108276131706605018
2.34048652692439596265 -2.1 0.086802755767199684545
2.34048652692439596265 -2.04 0.0914367275990414646511
2.34048652692439596265 -1.98 0.0960323160464236211232
2.34048652692439596265 -1.92 0.100606402751703554547
2.34048652692439596265 -1.86 0.105173887476691637748
2.34048652692439596265 -1.8 0.109748227922773138561
2.34048652692439596265 -1.74 0.114341858266228456564
2.34048652692439596265 -1.68 0.11896650431487902573
2.34048652692439596265 -1.62 0.123633404237502431673
2.34048652692439596265 -1.56 0.128353542584724294822
2.34048652692439596265 -1.5 0.133137816710072460662
2.34048652692439596265 -1.44 0.137997183472789981508
2.34048652692439596265 -1.38 0.142942821547902125132
2.34048652692439596265 -1.32 0.147986272017480094767
2.34048652692439596265 -1.26 0.153139550058321184135
2.34048652692439596265 -1.2 0.158415304029349055235
2.34048652692439596265 -1.14 0.163826958416494299728
2.34048652692439596265 -1.08 0.169388857561778534747
2.34048652692439596265 -1.02 0.175116449916279658442
2.34048652692439596265 -0.96 0.181026459719911257247
2.34048652692439596265 -0.9 0.18713708924530070129
2.34048652692439596265 -0.84 0.193468255023383671371
2.34048652692439596265 -0.78 0.200041835208144489609
2.34048652692439596265 -0.72 0.206881950904287911957
2.34048652692439596265 -0.66 0.214015288092634665821
2.34048652692439596265 -0.6 0.221471460443338440979
2.34048652692439596265 -0.54 0.229283333045537915214
2.34048652692439596265 -0.48 0.237487488345842247818
2.34048652692439596265 -0.42 0.246124542367658227034
2.34048652692439596265 -0.36 0.255239547364091200384
2.34048652692439596265 -0.3 0.264882213405152070239
2.34048652692439596265 -0.24 0.275106903753448343124
2.34048652692439596265 -0.18 0.28597218634683780719
2.34048652692439596265 -0.12 0.297539663184006395889
2.34048652692439596265 -0.06 0.309871444952191454911
2.34048652692439596265 0.0 0.323025531857542123636
2.34048652692439596265 0.06 0.337047811987605830977
2.34048652692439596265 0.12 0.351958928547294864276
2.34048652692439596265 0.18 0.367733853676751213451
2.34048652692439596265 0.24 0.384271895028320300568
2.34048652692439596265 0.3 0.401356395477959420358
2.34048652692439596265 0.36 0.418607101318328459581
2.34048652692439596265 0.42 0.435436287730103364706
2.34048652692439596265 0.48 0.451029381638855586423
2.34048652692439596265 0.54 0.464377498275326387639
2.34048652692439596265 0.6 0.474381070962145754648
2.34048652692439596265 0.66 0.480015777077488809487
2.34048652692439596265 0.72 0.480516496265607569944
2.34048652692439596265 0.78 0.475514934185934171009
2.34048652692439596265 0.84 0.465081889058806766134
2.34048652692439596265 0.9 0.44966556297185694109
2.34048652692439596265 0.96 0.429957625293396489636
2.34048652692439596265 1.02 0.406737103445701443552
2.34048652692439596265 1.08 0.380734955533425344929
2.34048652692439596265 1.14 0.352538470252386479671
2.34048652692439596265 1.2 0.322533402639060607999
2.34048652692439596265 1.26 0.290864663389366230561
2.34048652692439596265 1.32 0.257384411581513169468
2.34048652692439596265 1.38 0.221531188990038710633
2.34048652692439596265 1.44 0.181987674320218303827
2.34048652692439596265 1.5 0.135469503345009689558
2.34048652692439596265 1.56 0.0686999083093112638166
2.34048652692439596265 1.62 0.00101770929299692819761
2.34048652692439596265 1.68 0.000561571720606040356048
2.34048652692439596265 1.74 0.000401637372585544999501
2.34048652692439596265 1.8 0.000314457064349383917177
2.34048652692439596265 1.86 0.000258260667156023773378
2.34048652692439596265 1.92 0.000218595535307896126886
2.34048652692439596265 1.98 0.000188946307423143812145
2.34048652692439596265 2.04 0.000165883768250902781151
2.34048652692439596265 2.1 0.000147412226951547499984
2.34048652692439596265 2.16 0.000132278962194586007067
2.34048652692439596265 2.22 0.000119656606834393052639
2.34048652692439596265 2.28 0.000108972058126623663921
2.34048652692439596265 2.34 0.0000998168260969841130347
2.34048652692439596265 2.4 0.0000918903105131238263571
2.34048652692439596265 2.46 0.0000849654967242663172336
2.34048652692439596265 2.52 0.0000788688680777688851939
2.34048652692439596265 2.58 0.0000734645250465202820228
2.34048652692439596265 2.64 0.0000686448759670831255386
2.34048652692439596265 2.7 0.000064322881370276473267
2.34048652692439596265 2.76 0.0000604284165699550990982
2.34048652692439596265 2.82 0.0000569036336283509344185
2.34048652692439596265 2.88 0.0000537005703740716041522
2.34048652692439596265 2.94 0.0000507791239379220056523
2.34048652692439596265 3.0 0.0000481055051262483014858

2.37127413492957593639 -3.0 0.0000965249407508055357747
2.37127413492957593639 -2.94 0.000119328956270659729841
2.37127413492957593639 -2.88 0.000165585159588551507868
2.37127413492957593639 -2.82 0.000408712063360778371202
2.37127413492957593639 -2.76 0.0202888304660069873352
2.37127413492957593639 -2.7 0.0307985610451651180094
2.37127413492957593639 -2.64 0.0387833407393700635113
2.37127413492957593639 -2.58 0.0456003677277296188226
2.37127413492957593639 -2.52 0.0517237341884229361417
2.37127413492957593639 -2.46 0.0573858434638024944546
2.37127413492957593639 -2.4 0.062721473761294353451
2.37127413492957593639 -2.34 0.0678174084119323679354
2.37127413492957593639 -2.28 0.07273376644198270417
2.37127413492957593639 -2.22 0.0775145488724921459684
2.37127413492957593639 -2.16 0.0821934246521766748787
2.37127413492957593639 -2.1 0.0867971361940171983676
2.37127413492957593639 -2.04 0.0913475993172223960365
2.37127413492957593639 -1.98 0.0958633023981332166964
2.37127413492957593639 -1.92 0.100360256127430054934
2.37127413492957593639 -1.86 0.104852679599644515116
2.37127413492957593639 -1.8 0.109353459291642445863
2.37127413492957593639 -1.74 0.113874542634901920784
2.37127413492957593639 -1.68 0.118427226976423719811
2.37127413492957593639 -1.62 0.123022372373646244203
2.37127413492957593639 -1.56 0.127670628839277682167
2.37127413492957593639 -1.5 0.132382560198959046927
2.37127413492957593639 -1.44 0.137168840409490579133
2.37127413492957593639 -1.38 0.142040345032690988067
2.37127413492957593639 -1.32 0.147008327642291500144
2.37127413492957593639 -1.26 0.152084515252062412634
2.37127413492957593639 -1.2 0.157281281373333252038
2.37127413492957593639 -1.14 0.16261174704846071456
2.37127413492957593639 -1.08 0.168089974028284948456
2.37127413492957593639 -1.02 0.173731091010293198162
2.37127413492957593639 -0.96 0.179551513690609871554
2.37127413492957593639 -0.9 0.185569127346939145142
2.37127413492957593639 -0.84 0.191803540388457959261
2.37127413492957593639 -0.78 0.198276302796976887051
2.37127413492957593639 -0.72 0.205011246617072305541
2.37127413492957593639 -0.66 0.212034814394605485405
2.37127413492957593639 -0.6 0.219376391816427044316
2.37127413492957593639 -0.54 0.227068774733196939105
2.37127413492957593639 -0.48 0.235148621431643475847
2.37127413492957593639 -0.42 0.243656900123610992782
2.37127413492957593639 -0.36 0.252639418608684279472
2.37127413492957593639 -0.3 0.262147281366532279524
2.37127413492957593639 -0.24 0.272237156519834684757
2.37127413492957593639 -0.18 0.282971377493387963784
2.37127413492957593639 -0.12 0.294417358063975379839
2.37127413492957593639 -0.06 0.30664613101285285628
2.37127413492957593639 0.0 0.319729148287347452602
2.37127413492957593639 0.06 0.333732099608559726148
2.37127413492957593639 0.12 0.348704317994600689653
2.37127413492957593639 0.18 0.36466099021115183057
2.37127413492957593639 0.24 0.38155533696002907503
2.37127413492957593639 0.3 0.399237983276041198475
2.37127413492957593639 0.36 0.417403618277630234936
2.37127413492957593639 0.42 0.435531649385253776757
2.37127413492957593639 0.48 0.452840214676193038045
2.37127413492957593639 0.54 0.4682858386328192276
2.37127413492957593639 0.6 0.480642802176687321632
2.37127413492957593639 0.66 0.488672241091052339377
2.37127413492957593639 0.72 0.491345180396570732852
2.37127413492957593639 0.78 0.488042529662074370924
2.37127413492957593639 0.84 0.478655442651600777788
2.37127413492957593639 0.9 0.463553005154267036373
2.37127413492957593639 0.96 0.443442450589477565241
2.37127413492957593639 1.02 0.419181805837554417824
2.37127413492957593639 1.08 0.391605022276783504424
2.37127413492957593639 1.14 0.361391947863051962804
2.37127413492957593639 1.2 0.328984760134719035287
2.37127413492957593639 1.26 0.294527033509466270569
2.37127413492957593639 1.32 0.257779553645745183898
2.37127413492957593639 1.38 0.217918541541676821229
2.37127413492957593639 1.44 0.172916688275370889026
2.37127413492957593639 1.5 0.116870597818100002099
2.37127413492957593639 1.56 0.00317399592181215076763
2.37127413492957593639 1.62 0.000771082455551473013595
2.37127413492957593639 1.68 0.000497932802167785563623
2.37127413492957593639 1.74 0.000372973163661904151317
2.37127413492957593639 1.8 0.000298523645066774065903
2.37127413492957593639 1.86 0.000248332940677373482537
2.37127413492957593639 1.92 0.000211944624227855447489
2.37127413492957593639 1.98 0.000184258589728315079883
2.37127413492957593639 2.04 0.000162453555969313852705
2.37127413492957593639 2.1 0.000144826360570349845978
2.37127413492957593639 2.16 0.000130284187402238500191
2.37127413492957593639 2.22 0.000118086792333341164498
2.37127413492957593639 2.28 0.000107716820557554499038
2.37127413492957593639 2.34 0.0000987994043573670348006
2.37127413492957593639 2.4 0.0000910550611303588893617
2.37127413492957593639 2.46 0.0000842728288022403493674
2.37127413492957593639 2.52 0.0000782890627938649962367
2.37127413492957593639 2.58 0.0000729753895389082778439
2.37127413492957593639 2.64 0.0000682286900781826586137
2.37127413492957593639 2.7 0.0000639665852733750964789
2.37127413492957593639 2.76 0.0000601215136324142499748
2.37127413492957593639 2.82 0.0000566377896338859122048
2.37127413492957593639 2.88 0.0000534691036950497252249
2.37127413492957593639 2.94 0.000050576630464876127984
2.37127413492957593639 3.0 0.000047927692096644864519

2.40206174293475591013 -3.0 0.000099990448919453665479
2.40206174293475591013 -2.94 0.000125978312775557171825
2.40206174293475591013 -2.88 0.000184579904640372843806
2.40206174293475591013 -2.82 0.00431972889952611965497
2.40206174293475591013 -2.76 0.02299246658420395457
2.40206174293475591013 -2.7 0.0325105507205285042069
2.40206174293475591013 -2.64 0.0400439262966551352657
2.40206174293475591013 -2.58 0.0465762637129947467913
2.40206174293475591013 -2.52 0.0524924944237750362985
2.40206174293475591013 -2.46 0.0579910768423898023742
2.40206174293475591013 -2.4 0.0631905561838952980759
2.40206174293475591013 -2.34 0.0681687896454954634799
2.40206174293475591013 -2.28 0.0729805210845533555095
2.40206174293475591013 -2.22 0.0776662624131097963566
2.40206174293475591013 -2.16 0.0822572995686483269115
2.40206174293475591013 -2.1 0.0867786507208686759065
2.40206174293475591013 -2.04 0.0912509721177092046489
2.40206174293475591013 -1.98 0.0956917781156028611392
2.40206174293475591013 -1.92 0.100116312530063321518
2.40206174293475591013 -1.86 0.10453815957943638722
2.40206174293475591013 -1.8 0.108969691871681819803
2.40206174293475591013 -1.74 0.113422417305456711424
2.40206174293475591013 -1.68 0.117907228716030578338
2.40206174293475591013 -1.62 0.122434659196032026509
2.40206174293475591013 -1.56 0.127015015146052949234
2.40206174293475591013 -1.5 0.131658584701347823277
2.40206174293475591013 -1.44 0.136375748716330222266
2.40206174293475591013 -1.38 0.14117710413693735499
2.40206174293475591013 -1.32 0.146073639507006902717
2.40206174293475591013 -1.26 0.151076813517774462769
2.40206174293475591013 -1.2 0.156198711829287723359
2.40206174293475591013 -1.14 0.161452182743443094925
2.40206174293475591013 -1.08 0.166850995130059483094
2.40206174293475591013 -1.02 0.172409978276757913409
2.40206174293475591013 -0.96 0.178145242731774665273
2.40206174293475591013 -0.9 0.184074357553329352534
2.40206174293475591013 -0.84 0.190216588268026857544
2.40206174293475591013 -0.78 0.196593164346662206713
2.40206174293475591013 -0.72 0.203227597506727966751
2.40206174293475591013 -0.66 0.210146008482508240786
2.40206174293475591013 -0.6 0.217377536313415728674
2.40206174293475591013 -0.54 0.224954767537126403597
2.40206174293475591013 -0.48 0.232914283751858481126
2.40206174293475591013 -0.42 0.241297210191460745908
2.40206174293475591013 -0.36 0.250149790816784883933
2.40206174293475591013 -0.3 0.259524066062196371573
2.40206174293475591013 -0.24 0.269478444186951777838
2.40206174293475591013 -0.18 0.280078101265885177807
2.40206174293475591013 -0.12 0.291395106887139809702
2.40206174293475591013 -0.06 0.303507792264560695921
2.40206174293475591013 0.0 0.316498834842378737994
2.40206174293475591013 0.06 0.330451020971292131114
2.40206174293475591013 0.12 0.345439106132962053829
2.40206174293475591013 0.18 0.361515196375407175393
2.40206174293475591013 0.24 0.378684293206022853793
2.40206174293475591013 0.3 0.396865660923727284736
2.40206174293475591013 0.36 0.415837146491936227936
2.40206174293475591013 0.42 0.435164201563744619122
2.40206174293475591013 0.48 0.454128324714845129282
2.40206174293475591013 0.54 0.471687895903793211637
2.40206174293475591013 0.6 0.486518555839090240859
2.40206174293475591013 0.66 0.49716824876229411001
2.40206174293475591013 0.72 0.502311070837583080951
2.40206174293475591013 0.78 0.501018193320084891276
2.40206174293475591013 0.84 0.492937136882199481161
2.40206174293475591013 0.9 0.478309862987255688683
2.40206174293475591013 0.96 0.457836767987252306247
2.40206174293475591013 1.02 0.432455871720008855294
2.40206174293475591013 1.08 0.403117969826896030423
2.40206174293475591013 1.14 0.370610603459346713997
2.40206174293475591013 1.2 0.335438315798710004534
2.40206174293475591013 1.26 0.297729380781508252343
2.40206174293475591013 1.32 0.257098989525855585635
2.40206174293475591013 1.38 0.212301890026345438997
2.40206174293475591013 1.44 0.160032166411357692502
2.40206174293475591013 1.5 0.0876740868382439576728
2.40206174293475591013 1.56 0.0012509262570014817154
2.40206174293475591013 1.62 0.00064721034959484353003
2.40206174293475591013 1.68 0.000453312588638374465591
2.40206174293475591013 1.74 0.000350539166994866306101
2.40206174293475591013 1.8 0.000285345776436313820405
2.40206174293475591013 1.86 0.000239846078512573992259
2.40206174293475591013 1.92 0.00020613225944142082695
2.40206174293475591013 1.98 0.000180096369721333497874
2.40206174293475591013 2.04 0.000159371059516268152177
2.40206174293475591013 2.1 0.000142482030477621578571
2.40206174293475591013 2.16 0.000128462002968005373869
2.40206174293475591013 2.22 0.000116644855402244445427
2.40206174293475591013 2.28 0.000106558211228766705517
2.40206174293475591013 2.34 0.0000978560713132454019548
2.40206174293475591013 2.4 0.0000902782682951710212319
2.40206174293475591013 2.46 0.0000836267069094975347875
2.40206174293475591013 2.52 0.0000777468117259291386833
2.40206174293475591013 2.58 0.0000725166179667799017603
2.40206174293475591013 2.64 0.0000678377941733733601693
2.40206174293475591013 2.7 0.0000636313409139460287638
2.40206174293475591013 2.76 0.000059832282376088230309
2.40206174293475591013 2.82 0.0000563868933341740358245
2.40206174293475591013 2.88 0.0000532503685414213807435
2.40206174293475591013 2.94 0.0000503850498616492965381
2.40206174293475591013 3.0 0.0000477591589603928943554

2.43284935093993588387 -3.0 0.000103777819977592851429
2.43284935093993588387 -2.94 0.000133713823620830155094
2.43284935093993588387 -2.88 0.000211452580972387402808
2.43284935093993588387 -2.82 0.0115710161729178602508
2.43284935093993588387 -2.76 0.0252364429800765590665
2.43284935093993588387 -2.7 0.0340149278605188430075
2.43284935093993588387 -2.64 0.0411715129888720919856
2.43284935093993588387 -2.58 0.0474557587690518503155
2.43284935093993588387 -2.52 0.0531872977397094196892
2.43284935093993588387 -2.46 0.0585379716781554962508
2.43284935093993588387 -2.4 0.0636131042523399929987
2.43284935093993588387 -2.34 0.068483100459704191216
2.43284935093993588387 -2.28 0.0731981114973474377891
2.43284935093993588387 -2.22 0.0777956384235566980877
2.43284935093993588387 -2.16 0.0823048765823160863519
2.43284935093993588387 -2.1 0.0867493486216282397265
2.43284935093993588387 -2.04 0.0911485637505661957896
2.43284935093993588387 -1.98 0.0955191793515187057565
2.43284935093993588387 -1.92 0.0998757428906649623849
2.43284935093993588387 -1.86 0.104231271018839289931
2.43284935093993588387 -1.8 0.108597664381143537007
2.43284935093993588387 -1.74 0.112986018110195632197
2.43284935093993588387 -1.68 0.117406871103265997892
2.43284935093993588387 -1.62 0.121870430610998669105
2.43284935093993588387 -1.56 0.126386719490587022623
2.43284935093993588387 -1.5 0.130965737972216644974
2.43284935093993588387 -1.44 0.135617597046559358666
2.43284935093993588387 -1.38 0.140352645949024151748
2.43284935093993588387 -1.32 0.145181608485339902197
2.43284935093993588387 -1.26 0.150115684049000385647
2.43284935093993588387 -1.2 0.155166702641483826885
2.43284935093993588387 -1.14 0.160347233804868675072
2.43284935093993588387 -1.08 0.165670763780963091028
2.43284935093993588387 -1.02 0.171151841778870109036
2.43284935093993588387 -0.96 0.176806260287119724367
2.43284935093993588387 -0.9 0.182651272554175709979
2.43284935093993588387 -0.84 0.188705815626668798164
2.43284935093993588387 -0.78 0.194990776158239567951
2.43284935093993588387 -0.72 0.201529314480821416166
2.43284935093993588387 -0.66 0.208347209175915190576
2.43284935093993588387 -0.6 0.215473271787559626022
2.43284935093993588387 -0.54 0.222939818491640256157
2.43284935093993588387 -0.48 0.230783242884205150797
2.43284935093993588387 -0.42 0.239044603708624201287
2.43284935093993588387 -0.36 0.247770349990792391363
2.43284935093993588387 -0.3 0.257013093992599830747
2.43284935093993588387 -0.24 0.266832420263002348423
2.43284935093993588387 -0.18 0.277295617486720804254
2.43284935093993588387 -0.12 0.288478345145981909348
2.43284935093993588387 -0.06 0.300464722899235072757
2.43284935093993588387 0.0 0.313346642522584814688
2.43284935093993588387 0.06 0.327221274490722754215
2.43284935093993588387 0.12 0.342185342672289702095
2.43284935093993588387 0.18 0.358324033110567224287
2.43284935093993588387 0.24 0.37569060988040966263
2.43284935093993588387 0.3 0.394271783934212099941
2.43284935093993588387 0.36 0.41393325821834318563
2.43284935093993588387 0.42 0.434342116807443060685
2.43284935093993588387 0.48 0.454873470988768393124
2.43284935093993588387 0.54 0.47452984069155529404
2.43284935093993588387 0.6 0.491928619478010779022
2.43284935093993588387 0.66 0.505420207515560825398
2.43284935093993588387 0.72 0.51335527441081526601
2.43284935093993588387 0.78 0.514429874339084601897
2.43284935093993588387 0.84 0.507967921325868663855
2.43284935093993588387 0.9 0.49401843972561832611
2.43284935093993588387 0.96 0.47324094061227766135
2.43284935093993588387 1.02 0.446650324620404804234
2.43284935093993588387 1.08 0.415329780579775856593
2.43284935093993588387 1.14 0.380192270385746634569
2.43284935093993588387 1.2 0.341809786532662027449
2.43284935093993588387 1.26 0.300270797249248782655
2.43284935093993588387 1.32 0.254954961381014777691
2.43284935093993588387 1.38 0.203908607109673249582
2.43284935093993588387 1.44 0.141267206280981970277
2.43284935093993588387 1.5 0.0148946228731050493821
2.43284935093993588387 1.56 0.000915402290063618164749
2.43284935093993588387 1.62 0.000570382621322207361138
2.43284935093993588387 1.68 0.000420052532100587013567
2.43284935093993588387 1.74 0.000332468824898413418729
2.43284935093993588387 1.8 0.000274265006814853200469
2.43284935093993588387 1.86 0.000232513417864869769715
2.43284935093993588387 1.92 0.000201015402239358403203
2.43284935093993588387 1.98 0.000176383559278237920376
2.43284935093993588387 2.04 0.000156592325843262369227
2.43284935093993588387 2.1 0.000140352112451548545282
2.43284935093993588387 2.16 0.000126795250722393025819
2.43284935093993588387 2.22 0.000115318861697265564437
2.43284935093993588387 2.28 0.000105488401877730285512
2.43284935093993588387 2.34 0.0000969814718766806999649
2.43284935093993588387 2.4 0.0000895557587324466107405
2.43284935093993588387 2.46 0.0000830240692018086788876
2.43284935093993588387 2.52 0.0000772398317512747394879
2.43284935093993588387 2.58 0.0000720867832620982088539
2.43284935093993588387 2.64 0.0000674708641864048681704
2.43284935093993588387 2.7 0.0000633161231139274026578
2.43284935093993588387 2.76 0.0000595599210156531798196
2.43284935093993588387 2.82 0.0000561503119828284639379
2.43284935093993588387 2.88 0.000053043861506280445768
2.43284935093993588387 2.94 0.0000502041018067385454883
2.43284935093993588387 3.0 0.0000475997113745086904494

2.4636369589451158576 -3.0 0.000107931248327642221437
2.4636369589451158576 -2.94 0.000142851363413979987602
2.4636369589451158576 -2.88 0.000253766379783605992377
2.4636369589451158576 -2.82 0.0155319243959516247707
2.4636369589451158576 -2.76 0.0271462783924428155311
2.4636369589451158576 -2.7 0.0353465783345656022994
2.4636369589451158576 -2.64 0.042183524606653001285
2.4636369589451158576 -2.58 0.0482498178095036851333
2.4636369589451158576 -2.52 0.0538158949660501325957
2.4636369589451158576 -2.46 0.0590324024030687164363
2.4636369589451158576 -2.4 0.0639937650330900649041
2.4636369589451158576 -2.34 0.0687641100641953251548
2.4636369589451158576 -2.28 0.0733896589778675055831
2.4636369589451158576 -2.22 0.0779052875046003930926
2.4636369589451158576 -2.16 0.0823383652048984808399
2.4636369589451158576 -2.1 0.0867110752873118016277
2.4636369589451158576 -2.04 0.0910419338441326811511
2.4636369589451158576 -1.98 0.0953468059209037502817
2.4636369589451158576 -1.92 0.0996396155527277612693
2.4636369589451158576 -1.86 0.103932866876864319822
2.4636369589451158576 -1.8 0.108238026235441650311
2.4636369589451158576 -1.74 0.112565817770802858661
2.4636369589451158576 -1.68 0.116926456660086640011
2.4636369589451158576 -1.62 0.121329842465936028013
2.4636369589451158576 -1.56 0.125785729411623313616
2.4636369589451158576 -1.5 0.130303858057462006563
2.4636369589451158576 -1.44 0.134894088196556175681
2.4636369589451158576 -1.38 0.13956652868785791851
2.4636369589451158576 -1.32 0.144331650372399122739
2.4636369589451158576 -1.26 0.149200422794921902348
2.4636369589451158576 -1.2 0.154184408533027660542
2.4636369589451158576 -1.14 0.159295926217747772813
2.4636369589451158576 -1.08 0.16454819679498408835
2.4636369589451158576 -1.02 0.169955469339524718679
2.4636369589451158576 -0.96 0.17553324801386766104
2.4636369589451158576 -0.9 0.181298465824773742865
2.4636369589451158576 -0.84 0.187269725989606724292
2.4636369589451158576 -0.78 0.193467569857341513145
2.4636369589451158576 -0.72 0.199914786977833931539
2.4636369589451158576 -0.66 0.206636797778026880186
2.4636369589451158576 -0.6 0.21366203069726464365
2.4636369589451158576 -0.54 0.221022478614229711322
2.4636369589451158576 -0.48 0.228754227658282754808
2.4636369589451158576 -0.42 0.236898143484242161333
2.4636369589451158576 -0.36 0.245500651599566678802
2.4636369589451158576 -0.3 0.254614634154469424039
2.4636369589451158576 -0.24 0.26430037527233781201
2.4636369589451158576 -0.18 0.274626657210225858632
2.4636369589451158576 -0.12 0.285671744825090566316
2.4636369589451158576 -0.06 0.297524263734936115735
2.4636369589451158576 0.0 0.310283438195633641379
2.4636369589451158576 0.06 0.324058202821027144821
2.4636369589451158576 0.12 0.338963884545985389662
2.4636369589451158576 0.18 0.355114497665789886634
2.4636369589451158576 0.24 0.372606963145495040094
2.4636369589451158576 0.3 0.391492058966813579247
2.4636369589451158576 0.36 0.411724344608850768741
2.4636369589451158576 0.42 0.433083568460584556497
2.4636369589451158576 0.48 0.455065837106094153837
2.4636369589451158576 0.54 0.476763721479882647331
2.4636369589451158576 0.6 0.496789841632862436116
2.4636369589451158576 0.66 0.513331354537461318144
2.4636369589451158576 0.72 0.524401725930343133164
2.4636369589451158576 0.78 0.528253223354278960022
2.4636369589451158576 0.84 0.523787267623020813205
2.4636369589451158576 0.9 0.510770817920726504249
2.4636369589451158576 0.96 0.489771265589172123614
2.4636369589451158576 1.02 0.461870844748744740407
2.4636369589451158576 1.08 0.428302034690570448375
2.4636369589451158576 1.14 0.390123948209402481906
2.4636369589451158576 1.2 0.347978746466322471049
2.4636369589451158576 1.26 0.301872522918479319929
2.4636369589451158576 1.32 0.250794584474982164661
2.4636369589451158576 1.38 0.191525205588020736235
2.4636369589451158576 1.44 0.112061962256637758546
2.4636369589451158576 1.5 0.00160209854202250399379
2.4636369589451158576 1.56 0.000757693943631423821772
2.4636369589451158576 1.62 0.00051731807823694763038
2.4636369589451158576 1.68 0.000394207945127687719861
2.4636369589451158576 1.74 0.000317594045301684849837
2.4636369589451158576 1.8 0.000264827708812719891127
2.4636369589451158576 1.86 0.000226126158197544532976
2.4636369589451158576 1.92 0.000196485872990706132629
2.4636369589451158576 1.98 0.000173056760579385532729
2.4636369589451158576 2.04 0.000154080369013186399852
2.4636369589451158576 2.1 0.000138411990861035889838
2.4636369589451158576 2.16 0.000125268664994996331463
2.4636369589451158576 2.22 0.000114098480888983680615
2.4636369589451158576 2.28 0.000104499362941743070708
2.4636369589451158576 2.34 0.0000961704828608992343546
2.4636369589451158576 2.4 0.0000888838112810676705477
2.4636369589451158576 2.46 0.0000824621649899219941915
2.4636369589451158576 2.52 0.0000767662826008127873278
2.4636369589451158576 2.58 0.0000716843124806800495376
2.4636369589451158576 2.64 0.0000671266894068430579726
2.4636369589451158576 2.7 0.0000630199898812713568123
2.4636369589451158576 2.76 0.0000593036895400442741144
2.4636369589451158576 2.82 0.0000559274591892519306279
2.4636369589451158576 2.88 0.0000528491142904375217726
2.4636369589451158576 2.94 0.0000500331474261482166513
2.4636369589451158576 3.0 0.0000474490440683681231779

2.49442456695029583134 -3.0 0.000112503155806587486582
2.49442456695029583134 -2.94 0.000153853408422196659169
2.49442456695029583134 -2.88 0.000335981238355419465157
2.49442456695029583134 -2.82 0.0184545947771055311789
2.49442456695029583134 -2.76 0.0287982173492379861204
2.49442456695029583134 -2.7 0.0365318171439597565886
2.49442456695029583134 -2.64 0.0430941656702509131978
2.49442456695029583134 -2.58 0.0489677107528799242271
2.49442456695029583134 -2.52 0.0543849851716827786379
2.49442456695029583134 -2.46 0.0594795096308220433859
2.49442456695029583134 -2.4 0.0643366435705785712505
2.49442456695029583134 -2.34 0.0690151843063848448219
2.49442456695029583134 -2.28 0.0735579478862947755997
2.49442456695029583134 -2.22 0.0779975506655572045075
2.49442456695029583134 -2.16 0.0823597298486753564105
2.49442456695029583134 -2.1 0.0866655035163305183238
2.49442456695029583134 -2.04 0.0909324744645749106475
2.49442456695029583134 -1.98 0.0951758132371317481029
2.49442456695029583134 -1.92 0.09940887896167572354
2.49442456695029583134 -1.86 0.103643702892108465389
2.49442456695029583134 -1.8 0.107891367942456255338
2.49442456695029583134 -1.74 0.11216224406103344956
2.49442456695029583134 -1.68 0.116466250830665286671
2.49442456695029583134 -1.62 0.120813012697001317634
2.49442456695029583134 -1.56 0.12521202177461987012
2.49442456695029583134 -1.5 0.129672784228010942821
2.49442456695029583134 -1.44 0.134204922770999905345
2.49442456695029583134 -1.38 0.138818321307973264312
2.49442456695029583134 -1.32 0.143523216762213703705
2.49442456695029583134 -1.26 0.14833034500116702978
2.49442456695029583134 -1.2 0.153251031475016581442
2.49442456695029583134 -1.14 0.158297351935135504959
2.49442456695029583134 -1.08 0.163482252308264716698
2.49442456695029583134 -1.02 0.16881972021920032761
2.49442456695029583134 -0.96 0.174324959444489224275
2.49442456695029583134 -0.9 0.18001459221990750763
2.49442456695029583134 -0.84 0.185906893666061408369
2.49442456695029583134 -0.78 0.192022051975445473746
2.49442456695029583134 -0.72 0.198382481981762894729
2.49442456695029583134 -0.66 0.20501322227358847252
2.49442456695029583134 -0.6 0.211942305046579422171
2.49442456695029583134 -0.54 0.219201311218817459237
2.49442456695029583134 -0.48 0.226825971147826078785
2.49442456695029583134 -0.42 0.234856835592599676373
2.49442456695029583134 -0.36 0.24334012400386653654
2.49442456695029583134 -0.3 0.252328711651784091617
2.49442456695029583134 -0.24 0.261883238508850911307
2.49442456695029583134 -0.18 0.272073397935562412298
2.49442456695029583134 -0.12 0.282979290465530014148
2.49442456695029583134 -0.06 0.294692825123008981084
2.49442456695029583134 0.0 0.307318875187686805636
2.49442456695029583134 0.06 0.320975794881825213075
2.49442456695029583134 0.12 0.335794192766916400093
2.49442456695029583134 0.18 0.35191250583679994632
2.49442456695029583134 0.24 0.36946610965763874329
2.49442456695029583134 0.3 0.388564560202175097379
2.49442456695029583134 0.36 0.409248790247046570617
2.49442456695029583134 0.42 0.431416824238290715147
2.49442456695029583134 0.48 0.454708046142279979617
2.49442456695029583134 0.54 0.478351084005616526665
2.49442456695029583134 0.6 0.501018787697029630371
2.49442456695029583134 0.66 0.520791964080990806534
2.49442456695029583134 0.72 0.535354066963212062639
2.49442456695029583134 0.78 0.542447231961863633018
2.49442456695029583134 0.84 0.540430974507043944872
2.49442456695029583134 0.9 0.528669910322824261434
2.49442456695029583134 0.96 0.507563283971153727679
2.49442456695029583134 1.02 0.478240764683042199942
2.49442456695029583134 1.08 0.442101858013956210756
2.49442456695029583134 1.14 0.400375909848137305569
2.49442456695029583134 1.2 0.353772688901774974231
2.49442456695029583134 1.26 0.302141091018817064564
2.49442456695029583134 1.32 0.243801336237322960736
2.49442456695029583134 1.38 0.173057668152695035324
2.49442456695029583134 1.44 0.0541410994423014424118
2.49442456695029583134 1.5 0.00111389905779441209743
2.49442456695029583134 1.56 0.000662791406577323415746
2.49442456695029583134 1.62 0.000478179670990848321137
2.49442456695029583134 1.68 0.000373514577448663450047
2.49442456695029583134 1.74 0.000305140211642203522611
2.49442456695029583134 1.8 0.000256703144664380813974
2.49442456695029583134 1.86 0.000220521491487326629704
2.49442456695029583134 1.92 0.000192458106672794146836
2.49442456695029583134 1.98 0.000170066956950419295623
2.49442456695029583134 2.04 0.000151805148220349293311
2.49442456695029583134 2.1 0.000136642764642090046105
2.49442456695029583134 2.16 0.000123869136250348001156
2.49442456695029583134 2.22 0.000112975167134112891864
2.49442456695029583134 2.28 0.000103585264372057456114
2.49442456695029583134 2.34 0.0000954185618393746308588
2.49442456695029583134 2.4 0.0000882591002561600383161
2.49442456695029583134 2.46 0.0000819385187205067750597
2.49442456695029583134 2.52 0.0000763238073911624291637
2.49442456695029583134 2.58 0.0000713077736431899977217
2.49442456695029583134 2.64 0.0000668041620525317254885
2.49442456695029583134 2.7 0.000062742075355522617583
2.49442456695029583134 2.76 0.0000590629048952456462466
2.49442456695029583134 2.82 0.000055717791607105712651
2.49442456695029583134 2.88 0.0000526658268310672347296
2.49442456695029583134 2.94 0.0000498719769583033360918
2.49442456695029583134 3.0 0.0000473068713704520000505

2.52521217495547580508 -3.0 0.000117556444319706543495
2.52521217495547580508 -2.94 0.000167432049096090988725
2.52521217495547580508 -2.88 0.000647023210197913363101
2.52521217495547580508 -2.82 0.0207937924481780568931
2.52521217495547580508 -2.76 0.0302430307640462670464
2.52521217495547580508 -2.7 0.0375910713018982702438
2.52521217495547580508 -2.64 0.0439151672960256163089
2.52521217495547580508 -2.58 0.0496173572608345334559
2.52521217495547580508 -2.52 0.0549004087203819108557
2.52521217495547580508 -2.46 0.059883835921417450622
2.52521217495547580508 -2.4 0.064645399240140830063
2.52521217495547580508 -2.34 0.0692393206491854782991
2.52521217495547580508 -2.28 0.0737055008995416752332
2.52521217495547580508 -2.22 0.0780745416441542566662
2.52521217495547580508 -2.16 0.0823707714042699755651
2.52521217495547580508 -2.1 0.0866141374898890458082
2.52521217495547580508 -2.04 0.0908214614931321304563
2.52521217495547580508 -1.98 0.0950072611740367825128
2.52521217495547580508 -1.92 0.0991843988976734689443
2.52521217495547580508 -1.86 0.103364477096877960918
2.52521217495547580508 -1.8 0.10755820928029709887
2.52521217495547580508 -1.74 0.111775667982404870775
2.52521217495547580508 -1.68 0.116026479697499972997
2.52521217495547580508 -1.62 0.120320025837746958999
2.52521217495547580508 -1.56 0.124665554355106089317
2.52521217495547580508 -1.5 0.12907234864384624025
2.52521217495547580508 -1.44 0.13354981237670457912
2.52521217495547580508 -1.38 0.138107616329982821573
2.52521217495547580508 -1.32 0.142755780214257958173
2.52521217495547580508 -1.26 0.147504818430446056654
2.52521217495547580508 -1.2 0.152365829437099259234
2.52521217495547580508 -1.14 0.157350643918960720094
2.52521217495547580508 -1.08 0.162471971300895085021
2.52521217495547580508 -1.02 0.167743520916195008825
2.52521217495547580508 -0.96 0.173180221985555142226
2.52521217495547580508 -0.9 0.178798390887944153569
2.52521217495547580508 -0.84 0.184615975975488410191
2.52521217495547580508 -0.78 0.190652810247283850844
2.52521217495547580508 -0.72 0.196930949087640001517
2.52521217495547580508 -0.66 0.203475001606973332093
2.52521217495547580508 -0.6 0.210312610611651758558
2.52521217495547580508 -0.54 0.217474919107941462044
2.52521217495547580508 -0.48 0.224997213550363226938
2.52521217495547580508 -0.42 0.23291963274792461642
2.52521217495547580508 -0.36 0.241288074531210896657
2.52521217495547580508 -0.3 0.250155192307395087199
2.52521217495547580508 -0.24 0.259581657611038948932
2.52521217495547580508 -0.18 0.269637605621167955734
2.52521217495547580508 -0.12 0.280404284494953913447
2.52521217495547580508 -0.06 0.2919758831551184376
2.52521217495547580508 0.0 0.304461459629885392407
2.52521217495547580508 0.06 0.317986603806847896723
2.52521217495547580508 0.12 0.332694109171762656478
2.52521217495547580508 0.18 0.348742584694148605718
2.52521217495547580508 0.24 0.36630017534130922022
2.52521217495547580508 0.3 0.385528684816051899406
2.52521217495547580508 0.36 0.406549796440841778444
2.52521217495547580508 0.42 0.429379932922267916767
2.52521217495547580508 0.48 0.453816887886835882986
2.52521217495547580508 0.54 0.479267068546500594096
2.52521217495547580508 0.6 0.504536339510839244561
2.52521217495547580508 0.66 0.527680998382314592846
2.52521217495547580508 0.72 0.546092574354844313769
2.52521217495547580508 0.78 0.556948845277967862983
2.52521217495547580508 0.84 0.557927615323266305398
2.52521217495547580508 0.9 0.547830354345968130138
2.52521217495547580508 0.96 0.526776027234798748373
2.52521217495547580508 1.02 0.495905100061637822973
2.52521217495547580508 1.08 0.456801643898894985824
2.52521217495547580508 1.14 0.41089282074433460844
2.52521217495547580508 1.2 0.358942628990649954806
2.52521217495547580508 1.26 0.300508667804701211962
2.52521217495547580508 1.32 0.232706545684609018691
2.52521217495547580508 1.38 0.144230999903304222449
2.52521217495547580508 1.44 0.00219498979925714002653
2.52521217495547580508 1.5 0.00090502924470833732968
2.52521217495547580508 1.56 0.000598411234094782188386
2.52521217495547580508 1.62 0.00044801590731770462159
2.52521217495547580508 1.68 0.000356570388561706430803
2.52521217495547580508 1.74 0.000294577432241502276573
2.52521217495547580508 1.8 0.000249651837860549411661
2.52521217495547580508 1.86 0.000215576934225780258086
2.52521217495547580508 1.92 0.000188860837770556753098
2.52521217495547580508 1.98 0.000167372980095377721667
2.52521217495547580508 2.04 0.0001497393448384756185
2.52521217495547580508 2.1 0.000135027638473318991524
2.52521217495547580508 2.16 0.000122585348781704798407
2.52521217495547580508 2.22 0.000111940108353899011784
2.52521217495547580508 2.28 0.000102740532394455335383
2.52521217495547580508 2.34 0.0000947216710427715215841
2.52521217495547580508 2.4 0.0000876786475817472936345
2.52521217495547580508 2.46 0.0000814511543969941632113
2.52521217495547580508 2.52 0.0000759109815685764098028
2.52521217495547580508 2.58 0.0000709558621404588136811
2.52521217495547580508 2.64 0.0000665022680999257572202
2.52521217495547580508 2.7 0.0000624815835524611976154
2.52521217495547580508 2.76 0.0000588369366794013639563
2.52521217495547580508 2.82 0.000055520805953061331801
2.52521217495547580508 2.88 0.0000524933067354554625915
2.52521217495547580508 2.94 0.0000497202623497397401925
2.52521217495547580508 3.0 0.0000471729261943581041654

2.55599978296065577881 -3.0 0.000123167248263634571135
2.55599978296065577881 -2.94 0.000184754820088437736511
2.55599978296065577881 -2.88 0.00750821068918910783913
2.55599978296065577881 -2.82 0.0227408670429061598468
2.55599978296065577881 -2.76 0.0315166354471577130083
2.55599978296065577881 -2.7 0.0385405988969854931339
2.55599978296065577881 -2.64 0.0446563529384857677029
2.55599978296065577881 -2.58 0.0502055800276146419477
2.55599978296065577881 -2.52 0.055367285354976438449
2.55599978296065577881 -2.46 0.0602494115233777479386
2.55599978296065577881 -2.4 0.0649232825915996163224
2.55599978296065577881 -2.34 0.0694392282135999555713
2.55599978296065577881 -2.28 0.0738345749140282154687
2.55599978296065577881 -2.22 0.0781381713546126859197
2.55599978296065577881 -2.16 0.0823730960507790824861
2.55599978296065577881 -2.1 0.0865583531742393829666
2.55599978296065577881 -2.04 0.0907100361348198225031
2.55599978296065577881 -1.98 0.09484210885888473218
2.55599978296065577881 -1.92 0.0989669500025468360773
2.55599978296065577881 -1.86 0.103095799218274266492
2.55599978296065577881 -1.8 0.107239027521133794031
2.55599978296065577881 -1.74 0.111406417087674225331
2.55599978296065577881 -1.68 0.11560735265168928807
2.55599978296065577881 -1.62 0.119850958388035420598
2.55599978296065577881 -1.56 0.124146285361650353595
2.55599978296065577881 -1.5 0.12850238999197950079
2.55599978296065577881 -1.44 0.132928487980805010665
2.55599978296065577881 -1.38 0.137434028002182692589
2.55599978296065577881 -1.32 0.142028842452669453648
2.55599978296065577881 -1.26 0.146723228624483054214
2.55599978296065577881 -1.2 0.151528078290248603837
2.55599978296065577881 -1.14 0.156454986688665543095
2.55599978296065577881 -1.08 0.161516426467349763984
2.55599978296065577881 -1.02 0.166725860480449207246
2.55599978296065577881 -0.96 0.172097936391190464264
2.55599978296065577881 -0.9 0.177648672573897287764
2.55599978296065577881 -0.84 0.183395706108371628215
2.55599978296065577881 -0.78 0.189358514451555881758
2.55599978296065577881 -0.72 0.195558791879801020369
2.55599978296065577881 -0.66 0.202020739745878836496
2.55599978296065577881 -0.6 0.208771552851400211078
2.55599978296065577881 -0.54 0.215841939968418645893
2.55599978296065577881 -0.48 0.223266691132866372798
2.55599978296065577881 -0.42 0.231085480005525970131
2.55599978296065577881 -0.36 0.239343742057688106299
2.55599978296065577881 -0.3 0.248093767064741350028
2.55599978296065577881 -0.24 0.257395987332581375187
2.55599978296065577881 -0.18 0.26732061184526343274
2.55599978296065577881 -0.12 0.277949440424964259248
2.55599978296065577881 -0.06 0.289378102899284493704
2.55599978296065577881 0.0 0.301718569320099906864
2.55599978296065577881 0.06 0.315101734570092876419
2.55599978296065577881 0.12 0.329679777414925158787
2.55599978296065577881 0.18 0.345627427557835570294
2.55599978296065577881 0.24 0.363139910650535528081
2.55599978296065577881 0.3 0.38242397131373103731
2.55599978296065577881 0.36 0.403673952368364546023
2.55599978296065577881 0.42 0.427019659217597473389
2.55599978296065577881 0.48 0.452423801897309634372
2.55599978296065577881 0.54 0.479504046991409218742
2.55599978296065577881 0.6 0.507273603510462825678
2.55599978296065577881 0.66 0.533869738235038633394
2.55599978296065577881 0.72 0.556471677869173775465
2.55599978296065577881 0.78 0.571666189904957363819
2.55599978296065577881 0.84 0.576293533287589295679
2.55599978296065577881 0.9 0.56837913732606483816
2.55599978296065577881 0.96 0.547597190106656017602
2.55599978296065577881 1.02 0.515035441346193797891
2.55599978296065577881 1.08 0.472477880797275766369
2.55599978296065577881 1.14 0.421579908036460222236
2.55599978296065577881 1.2 0.363124948958873507439
2.55599978296065577881 1.26 0.296131041433901580999
2.55599978296065577881 1.32 0.215383054915898053278
2.55599978296065577881 1.38 0.0920467222467193759871
2.55599978296065577881 1.44 0.00140242911153776721191
2.55599978296065577881 1.5 0.000784161292972364116502
2.55599978296065577881 1.56 0.000551524490963026518111
2.55599978296065577881 1.62 0.000424029421622140600844
2.55599978296065577881 1.68 0.000342453027224182269557
2.55599978296065577881 1.74 0.000285520876420354488082
2.55599978296065577881 1.8 0.000243487350308727886517
2.55599978296065577881 1.86 0.00021119483623126653058
2.55599978296065577881 1.92 0.000185639323948288499443
2.55599978296065577881 1.98 0.000164940719146632309296
2.55599978296065577881 2.04 0.000147862166864208387805
2.55599978296065577881 2.1 0.00013355223001188795047
2.55599978296065577881 2.16 0.000121407491315681710487
2.55599978296065577881 2.22 0.000110986988235716461527
2.55599978296065577881 2.28 0.000101960240484103393317
2.55599978296065577881 2.34 0.0000940762135564318623544
2.55599978296065577881 2.4 0.0000871397821498944136112
2.55599978296065577881 2.46 0.0000809975066001581938598
2.55599978296065577881 2.52 0.0000755262658170369965428
2.55599978296065577881 2.58 0.0000706273888533672867631
2.55599978296065577881 2.64 0.0000662200792022344969618
2.55599978296065577881 2.7 0.0000622377828073094567416
2.55599978296065577881 2.76 0.0000586252032904537755911
2.55599978296065577881 2.82 0.0000553360363202267252
2.55599978296065577881 2.88 0.0000523313330465125452141
2.55599978296065577881 2.94 0.0000495776980929864308346
2.55599978296065577881 3.0 0.0000470469591077705493337

2.58678739096583575255 -3.0 0.000129428603510576249511
2.58678739096583575255 -2.94 0.000207907894583097666595
2.58678739096583575255 -2.88 0.0118270323459876484356
2.58678739096583575255 -2.82 0.0243989132162440635469
2.58678739096583575255 -2.76 0.0326456300575510426017
2.58678739096583575255 -2.7 0.0393935763769212275987
2.58678739096583575255 -2.64 0.0453260258113506462306
2.58678739096583575255 -2.58 0.0507382655446094249632
2.58678739096583575255 -2.52 0.0557900818306909297513
2.58678739096583575255 -2.46 0.0605797818266867962287
2.58678739096583575255 -2.4 0.0651732122795145738193
2.58678739096583575255 -2.34 0.0696173109959652302025
2.58678739096583575255 -2.28 0.0739471965723731155493
2.58678739096583575255 -2.22 0.0781901606396011052246
2.58678739096583575255 -2.16 0.0823681591420456079271
2.58678739096583575255 -2.1 0.086499369633419765164
2.58678739096583575255 -2.04 0.0905992379940811442153
2.58678739096583575255 -1.98 0.0946812070241145951692
2.58678739096583575255 -1.92 0.098757243029450206374
2.58678739096583575255 -1.86 0.102838227918668764111
2.58678739096583575255 -1.8 0.106934237297244567119
2.58678739096583575255 -1.74 0.11105479090869711
2.58678739096583575255 -1.68 0.115209032401470769819
2.58678739096583575255 -1.62 0.11940587626417128119
2.58678739096583575255 -1.56 0.12365415659822678752
2.58678739096583575255 -1.5 0.127962752956024171829
2.58678739096583575255 -1.44 0.132340669967052935625
2.58678739096583575255 -1.38 0.136797185379654815353
2.58678739096583575255 -1.32 0.141341933691973966528
2.58678739096583575255 -1.26 0.145985010917374598498
2.58678739096583575255 -1.2 0.150737112982183435616
2.58678739096583575255 -1.14 0.155609622169184255629
2.58678739096583575255 -1.08 0.160614770228621242516
2.58678739096583575255 -1.02 0.16576579378675569586
2.58678739096583575255 -0.96 0.171077058204071381618
2.58678739096583575255 -0.9 0.176564321168642482775
2.58678739096583575255 -0.84 0.182244882862277674385
2.58678739096583575255 -0.78 0.188137905651855661966
2.58678739096583575255 -0.72 0.194264702246253312223
2.58678739096583575255 -0.66 0.200649075578462597631
2.58678739096583575255 -0.6 0.207317780061386725195
2.58678739096583575255 -0.54 0.21430104601143932017
2.58678739096583575255 -0.48 0.221633167803387846463
2.58678739096583575255 -0.42 0.229353290282927005188
2.58678739096583575255 -0.36 0.237506304099306332554
2.58678739096583575255 -0.3 0.246143987572436053974
2.58678739096583575255 -0.24 0.255326365175676663107
2.58678739096583575255 -0.18 0.265123386678520484065
2.58678739096583575255 -0.12 0.275616940939945114806
2.58678739096583575255 -0.06 0.286903404508671414422
2.58678739096583575255 0.0 0.299096537876774087209
2.58678739096583575255 0.06 0.312330915164413656074
2.58678739096583575255 0.12 0.326765626224597505066
2.58678739096583575255 0.18 0.342587770121016761729
2.58678739096583575255 0.24 0.360014234661518400196
2.58678739096583575255 0.3 0.379289038283236829842
2.58678739096583575255 0.36 0.400669636777418291105
2.58678739096583575255 0.42 0.424389663319333847259
2.58678739096583575255 0.48 0.450574679743822715249
2.58678739096583575255 0.54 0.479074912109558338384
2.58678739096583575255 0.6 0.509178786830395672715
2.58678739096583575255 0.66 0.539228023578472625789
2.58678739096583575255 0.72 0.566319012981032513596
2.58678739096583575255 0.78 0.586470512287833076247
2.58678739096583575255 0.84 0.595525316696199401219
2.58678739096583575255 0.9 0.590455638002984285322
2.58678739096583575255 0.96 0.570249964795224010021
2.58678739096583575255 1.02 0.535836581049708540343
2.58678739096583575255 1.08 0.489208655542848131686
2.58678739096583575255 1.14 0.432281310829378696504
2.58678739096583575255 1.2 0.365779634659107670806
2.58678739096583575255 1.26 0.287700683859802376462
2.58678739096583575255 1.32 0.187766708074568818292
2.58678739096583575255 1.38 0.00344727093732226038763
2.58678739096583575255 1.44 0.00110991584809202318653
2.58678739096583575255 1.5 0.000704005801559698979692
2.58678739096583575255 1.56 0.000515736020818518028073
2.58678739096583575255 1.62 0.000404505902626809874517
2.58678739096583575255 1.68 0.000330536559678558579263
2.58678739096583575255 1.74 0.000277692144765674801894
2.58678739096583575255 1.8 0.000238070308804236989773
2.58678739096583575255 1.86 0.000207298079523802319858
2.58678739096583575255 1.92 0.000182747651312810161377
2.58678739096583575255 1.98 0.00016274229941966211124
2.58678739096583575255 2.04 0.000146155143913081668754
2.58678739096583575255 2.1 0.00013220416157731394393
2.58678739096583575255 2.16 0.000120327433195544478717
2.58678739096583575255 2.22 0.000110109761337564478135
2.58678739096583575255 2.28 0.000101240023947160025316
2.58678739096583575255 2.34 0.0000934789795607485135095
2.58678739096583575255 2.4 0.0000866404017346188220477
2.58678739096583575255 2.46 0.0000805760621659302414409
2.58678739096583575255 2.52 0.0000751682632312232488793
2.58678739096583575255 2.58 0.0000703212697452589179013
2.58678739096583575255 2.64 0.0000659567455522473617367
2.58678739096583575255 2.7 0.0000620100008309435501532
2.58678739096583575255 2.76 0.0000584271684748570187168
2.58678739096583575255 2.82 0.0000551631851998995742763
2.58678739096583575255 2.88 0.0000521795566253530472892
2.58678739096583575255 2.94 0.0000494440000093427204333
2.58678739096583575255 3.0 0.0000469287374776837144085

2.61757499897101572629 -3.0 0.000136455408727416221228
2.61757499897101572629 -2.94 0.000241107384541416010649
2.61757499897101572629 -2.88 0.0147288297772807914109
2.61757499897101572629 -2.82 0.025831462076236476895
2.61757499897101572629 -2.76 0.0336503879754863004568
2.61757499897101572629 -2.7 0.0401608566046651241498
2.61757499897101572629 -2.64 0.0459312682531669535271
2.61757499897101572629 -2.58 0.0512205469485443304712
2.61757499897101572629 -2.52 0.0561727636753186111048
2.61757499897101572629 -2.46 0.0608781146366176595195
2.61757499897101572629 -2.4 0.0653977702113280250035
2.61757499897101572629 -2.34 0.0697757446667728992062
2.61757499897101572629 -2.28 0.0740451947344101248738
2.61757499897101572629 -2.22 0.0782320502635472820022
2.61757499897101572629 -2.16 0.0823572778234763387251
2.61757499897101572629 -2.1 0.0864383102277851446644
2.61757499897101572629 -2.04 0.0904900023191341732914
2.61757499897101572629 -1.98 0.0945253348055740592708
2.61757499897101572629 -1.92 0.0985559052788218311234
2.61757499897101572629 -1.86 0.102592263927479377185
2.61757499897101572629 -1.8 0.106644218853385290357
2.61757499897101572629 -1.74 0.110721050742635426503
2.61757499897101572629 -1.68 0.114831672011765176051
2.61757499897101572629 -1.62 0.118984814211366314834
2.61757499897101572629 -1.56 0.123189112807345158492
2.61757499897101572629 -1.5 0.127453264538272611851
2.61757499897101572629 -1.44 0.131786109523885413636
2.61757499897101572629 -1.38 0.136196736003952148699
2.61757499897101572629 -1.32 0.14069460131914091213
2.61757499897101572629 -1.26 0.145289626648826686961
2.61757499897101572629 -1.2 0.149992306284880523734
2.61757499897101572629 -1.14 0.15481381888695260014
2.61757499897101572629 -1.08 0.159766196567290745785
2.61757499897101572629 -1.02 0.164862414778323017976
2.61757499897101572629 -0.96 0.170116621483911739562
2.61757499897101572629 -0.9 0.175544268906570519623
2.61757499897101572629 -0.84 0.181162384705468813639
2.61757499897101572629 -0.78 0.186989794935926191834
2.61757499897101572629 -0.72 0.193047436837509242824
2.61757499897101572629 -0.66 0.199358733227006484028
2.61757499897101572629 -0.6 0.205950001648243526582
2.61757499897101572629 -0.54 0.212850982633967144534
2.61757499897101572629 -0.48 0.220095444556788572258
2.61757499897101572629 -0.42 0.227721974188455530342
2.61757499897101572629 -0.36 0.235774874963027105067
2.61757499897101572629 -0.3 0.244305309268775037753
2.61757499897101572629 -0.24 0.253372731232444678202
2.61757499897101572629 -0.18 0.263046582521939226656
2.61757499897101572629 -0.12 0.273408509587911449755
2.61757499897101572629 -0.06 0.284554987382724954196
2.61757499897101572629 0.0 0.2966006995667572657
2.61757499897101572629 0.06 0.309682537950911459134
2.61757499897101572629 0.12 0.323964320639145887679
2.61757499897101572629 0.18 0.339642222087978672028
2.61757499897101572629 0.24 0.356949759903611201522
2.61757499897101572629 0.3 0.376160763968707419427
2.61757499897101572629 0.36 0.39758535636199635139
2.61757499897101572629 0.42 0.421548383771016411329
2.61757499897101572629 0.48 0.448328241309577601731
2.61757499897101572629 0.54 0.478014650853561718646
2.61757499897101572629 0.6 0.510224492635172528597
2.61757499897101572629 0.66 0.543633528475075890328
2.61757499897101572629 0.72 0.57543745590227300926
2.61757499897101572629 0.78 0.601187140834596229612
2.61757499897101572629 0.84 0.615589235858061853294
2.61757499897101572629 0.9 0.614210535350508736612
2.61757499897101572629 0.96 0.595001595703065083469
2.61757499897101572629 1.02 0.558554935868745953672
2.61757499897101572629 1.08 0.507068599566359333766
2.61757499897101572629 1.14 0.442745015471168408766
2.61757499897101572629 1.2 0.366085881326639074653
2.61757499897101572629 1.26 0.273065044671548766302
2.61757499897101572629 1.32 0.139662123018815492986
2.61757499897101572629 1.38 0.00185624538579780251049
2.61757499897101572629 1.44 0.000949507852341394370745
2.61757499897101572629 1.5 0.000646521169507605170215
2.61757499897101572629 1.56 0.000487504841304543641166
2.61757499897101572629 1.62 0.000388337270655820240968
2.61757499897101572629 1.68 0.000320368050375288514651
2.61757499897101572629 1.74 0.000270880990764823937071
2.61757499897101572629 1.8 0.000233289844373869062649
2.61757499897101572629 1.86 0.000203822014199565303675
2.61757499897101572629 1.92 0.000180147891265180566228
2.61757499897101572629 1.98 0.000160752348899948555131
2.61757499897101572629 2.04 0.000144602507433128930977
2.61757499897101572629 2.1 0.000130972734894680919306
2.61757499897101572629 2.16 0.000119336816523382637484
2.61757499897101572629 2.22 0.000109303102487896640638
2.61757499897101572629 2.28 0.000100576008517423826832
2.61757499897101572629 2.34 0.000092927100827919659276
2.61757499897101572629 2.4 0.0000861777112743459867639
2.61757499897101572629 2.46 0.0000801851764841678294567
2.61757499897101572629 2.52 0.0000748357059373513092288
2.61757499897101572629 2.58 0.0000700365167247906223232
2.61757499897101572629 2.64 0.0000657114895689163810521
2.61757499897101572629 2.7 0.0000617976203060329780483
2.61757499897101572629 2.76 0.0000582423382329731814534
2.61757499897101572629 2.82 0.000055001572480358004467
2.61757499897101572629 2.88 0.0000520376540283266640512
2.61757499897101572629 2.94 0.000049318904138772193316
2.61757499897101572629 3.0 0.0000468180446859161946656

2.64836260697619570002 -3.0 0.000144391192676978868996
2.64836260697619570002 -2.94 0.000294699036137342816838
2.64836260697619570002 -2.88 0.0169656923718023444431
2.64836260697619570002 -2.82 0.0270811251598390804165
2.64836260697619570002 -2.76 0.0345469055478216310399
2.64836260697619570002 -2.7 0.0408514788737511139636
2.64836260697619570002 -2.64 0.0464781444388134512047
2.64836260697619570002 -2.58 0.0516569034427440759473
2.64836260697619570002 -2.52 0.0565188142352577252572
2.64836260697619570002 -2.46 0.0611472272772655581198
2.64836260697619570002 -2.4 0.0655992951918615833378
2.64836260697619570002 -2.34 0.0699164749885249689907
2.64836260697619570002 -2.28 0.0741302163907985493161
2.64836260697619570002 -2.22 0.0782652474645659775716
2.64836260697619570002 -2.16 0.0823416485521363327892
2.64836260697619570002 -2.1 0.0863761742174561927207
2.64836260697619570002 -2.04 0.0903831712701088012449
2.64836260697619570002 -1.98 0.0943752046273434637941
2.64836260697619570002 -1.92 0.0983635082817893407002
2.64836260697619570002 -1.86 0.10235835826934595512
2.64836260697619570002 -1.8 0.106369311697082846449
2.64836260697619570002 -1.74 0.11040541599858222695
2.64836260697619570002 -1.68 0.114475403252451471528
2.64836260697619570002 -1.62 0.118587801966830270386
2.64836260697619570002 -1.56 0.12275108731090904646
2.64836260697619570002 -1.5 0.126973780054161484092
2.64836260697619570002 -1.44 0.131264552425433611845
2.64836260697619570002 -1.38 0.135632342816659213939
2.64836260697619570002 -1.32 0.140086434803580238951
2.64836260697619570002 -1.26 0.144636568696957964773
2.64836260697619570002 -1.2 0.149293064366979110742
2.64836260697619570002 -1.14 0.154066914584869014536
2.64836260697619570002 -1.08 0.158969940876476996616
2.64836260697619570002 -1.02 0.164014903804060203636
2.64836260697619570002 -0.96 0.169215702330500993977
2.64836260697619570002 -0.9 0.174587546395192204175
2.64836260697619570002 -0.84 0.180147160580110158306
2.64836260697619570002 -0.78 0.185913059225222861474
2.64836260697619570002 -0.72 0.19190583634938373611
2.64836260697619570002 -0.66 0.198148517068125527078
2.64836260697619570002 -0.6 0.20466699033564219239
2.64836260697619570002 -0.54 0.211490513365475238688
2.64836260697619570002 -0.48 0.21865233954112776419
2.64836260697619570002 -0.42 0.226190453151809317887
2.64836260697619570002 -0.36 0.234148539553270884472
2.64836260697619570002 -0.3 0.242577088509701608415
2.64836260697619570002 -0.24 0.251534854815871980327
2.64836260697619570002 -0.18 0.261090606132042806155
2.64836260697619570002 -0.12 0.271325399905753405298
2.64836260697619570002 -0.06 0.282335426749433206274
2.64836260697619570002 0.0 0.294235539473192610431
2.64836260697619570002 0.06 0.307163743604836444186
2.64836260697619570002 0.12 0.321286863516190151425
2.64836260697619570002 0.18 0.33680725391290940548
2.64836260697619570002 0.24 0.353970562155421272305
2.64836260697619570002 0.3 0.373073462198961450891
2.64836260697619570002 0.36 0.394468326129638247005
2.64836260697619570002 0.42 0.418556679568929489428
2.64836260697619570002 0.48 0.44575333358198379938
2.64836260697619570002 0.54 0.476380289355901394931
2.64836260697619570002 0.6 0.510413999112347890732
2.64836260697619570002 0.66 0.546983850068704292003
2.64836260697619570002 0.72 0.583611630703882331534
2.64836260697619570002 0.78 0.615586477332470095427
2.64836260697619570002 0.84 0.636406074885536532736
2.64836260697619570002 0.9 0.639802397145211803034
2.64836260697619570002 0.96 0.622174665993011048266
2.64836260697619570002 1.02 0.583489959842430632072
2.64836260697619570002 1.08 0.526119320054387822377
2.64836260697619570002 1.14 0.452564805522966116378
2.64836260697619570002 1.2 0.362755121263876600661
2.64836260697619570002 1.26 0.248317864299870377198
2.64836260697619570002 1.32 0.00932741913023357640731
2.64836260697619570002 1.38 0.0014111196932164089709
2.64836260697619570002 1.44 0.000846228578264882928787
2.64836260697619570002 1.5 0.000603163693438931752973
2.64836260697619570002 1.56 0.000464698475190325697108
2.64836260697619570002 1.62 0.000374762632042214826368
2.64836260697619570002 1.68 0.00031162227376995024685
2.64836260697619570002 1.74 0.000264922677345384525221
2.64836260697619570002 1.8 0.000229058848141565006926
2.64836260697619570002 1.86 0.000200716394478394924123
2.64836260697619570002 1.92 0.000177809252894275132968
2.64836260697619570002 1.98 0.000158951392089312696622
2.64836260697619570002 2.04 0.00014319073139002643628
2.64836260697619570002 2.1 0.000129849174731641643324
2.64836260697619570002 2.16 0.00011842962024714277638
2.64836260697619570002 2.22 0.000108562311427809907055
2.64836260697619570002 2.28 0.0000999647503729657881637
2.64836260697619570002 2.34 0.0000924180120510583052565
2.64836260697619570002 2.4 0.0000857501231739408017333
2.64836260697619570002 2.46 0.0000798233636962852718568
2.64836260697619570002 2.52 0.0000745274434168243617952
2.64836260697619570002 2.58 0.0000697722296097756593722
2.64836260697619570002 2.64 0.000065483600305169880518
2.64836260697619570002 2.7 0.0000616000749605123718233
2.64836260697619570002 2.76 0.0000580704111149995855666
2.64836260697619570002 2.82 0.000054850981571639949088
2.64836260697619570002 2.88 0.0000519053260857600383738
2.64836260697619570002 2.94 0.0000492021657277759422287
2.64836260697619570002 3.0 0.0000467146794096005084559

2.67915021498137567376 -3.0 0.000153417857326034339969
2.67915021498137567376 -2.94 0.000405243386576820308262
2.67915021498137567376 -2.88 0.0187856337281838007248
2.67915021498137567376 -2.82 0.0281782010298243558348
2.67915021498137567376 -2.76 0.0353480122411568356965
2.67915021498137567376 -2.7 0.0414730391816769637516
2.67915021498137567376 -2.64 0.0469719083227239952403
2.67915021498137567376 -2.58 0.0520512550665540972138
2.67915021498137567376 -2.52 0.0568313231842059680596
2.67915021498137567376 -2.46 0.0613896248272108304906
2.67915021498137567376 -2.4 0.0657798532375598516942
2.67915021498137567376 -2.34 0.0700412486177430527135
2.67915021498137567376 -2.28 0.074203741662501284624
2.67915021498137567376 -2.22 0.0782910073270667835944
2.67915021498137567376 -2.16 0.0823223322788308734422
2.67915021498137567376 -2.1 0.0863138770293941222069
2.67915021498137567376 -2.04 0.090279518865504165448
2.67915021498137567376 -1.98 0.0942314364449062752597
2.67915021498137567376 -1.92 0.0981805677608616686216
2.67915021498137567376 -1.86 0.102136915854304871113
2.67915021498137567376 -1.8 0.106109807675201525712
2.67915021498137567376 -1.74 0.110108095573057836688
2.67915021498137567376 -1.68 0.114140327992161745666
2.67915021498137567376 -1.62 0.118214856884148852479
2.67915021498137567376 -1.56 0.122340008598520313287
2.67915021498137567376 -1.5 0.126524140306415419027
2.67915021498137567376 -1.44 0.130775776240938865729
2.67915021498137567376 -1.38 0.135103699755116118293
2.67915021498137567376 -1.32 0.139517033278977754792
2.67915021498137567376 -1.26 0.14402536423589099263
2.67915021498137567376 -1.2 0.148638843793243655866
2.67915021498137567376 -1.14 0.15336828264220783027
2.67915021498137567376 -1.08 0.158225304289339600998
2.67915021498137567376 -1.02 0.163222471287296815824
2.67915021498137567376 -0.96 0.16837346053588695014
2.67915021498137567376 -0.9 0.173693226656752423981
2.67915021498137567376 -0.84 0.179198223369057756776
2.67915021498137567376 -0.78 0.184906658990820948495
2.67915021498137567376 -0.72 0.190838796982441653887
2.67915021498137567376 -0.66 0.197017282733580102761
2.67915021498137567376 -0.6 0.203467580505250093411
2.67915021498137567376 -0.54 0.210218488741115896078
2.67915021498137567376 -0.48 0.217302711926102836729
2.67915021498137567376 -0.42 0.224757674002249439284
2.67915021498137567376 -0.36 0.232626385333203740261
2.67915021498137567376 -0.3 0.24095862877453564282
2.67915021498137567376 -0.24 0.24981237675902091607
2.67915021498137567376 -0.18 0.259255594526450785583
2.67915021498137567376 -0.12 0.269368566311132575023
2.67915021498137567376 -0.06 0.280246773055225236548
2.67915021498137567376 0.0 0.292004694781189885368
2.67915021498137567376 0.06 0.304780574570520382103
2.67915021498137567376 0.12 0.318742675439267919231
2.67915021498137567376 0.18 0.334097187510688257874
2.67915021498137567376 0.24 0.351098027272146820264
2.67915021498137567376 0.3 0.37005848224511807136
2.67915021498137567376 0.36 0.391363169741592713776
2.67915021498137567376 0.42 0.415475296680450321211
2.67915021498137567376 0.48 0.442925646694952921195
2.67915021498137567376 0.54 0.474248447011306526929
2.67915021498137567376 0.6 0.509785405290397237437
2.67915021498137567376 0.66 0.549210959774830226339
2.67915021498137567376 0.72 0.590621375376607170783
2.67915021498137567376 0.78 0.629377324322010804618
2.67915021498137567376 0.84 0.657830358154641208174
2.67915021498137567376 0.9 0.667390586208562783121
2.67915021498137567376 0.96 0.652161822836891373981
2.67915021498137567376 1.02 0.61100921889152376622
2.67915021498137567376 1.08 0.546391550277086030093
2.67915021498137567376 1.14 0.461080763236550501858
2.67915021498137567376 1.2 0.353669113443302162158
2.67915021498137567376 1.26 0.204935304757870128133
2.67915021498137567376 1.32 0.00266531202809176421485
2.67915021498137567376 1.38 0.00118562961514733192432
2.67915021498137567376 1.44 0.000773609155364094435826
2.67915021498137567376 1.5 0.000569304523033540497597
2.67915021498137567376 1.56 0.000445941310419924769912
2.67915021498137567376 1.62 0.000363251151285230794144
2.67915021498137567376 1.68 0.000304054754242476397167
2.67915021498137567376 1.74 0.000259692127378633384602
2.67915021498137567376 1.8 0.000225304094324714135825
2.67915021498137567376 1.86 0.000197938931861621706816
2.67915021498137567376 1.92 0.000175703475784640291638
2.67915021498137567376 1.98 0.00015732214504479673231
2.67915021498137567376 2.04 0.000141908167376401821117
2.67915021498137567376 2.1 0.00012882430308102315854
2.67915021498137567376 2.16 0.000117600108314320324318
2.67915021498137567376 2.22 0.00010788323333631108152
2.67915021498137567376 2.28 0.0000994031855253093034686
2.67915021498137567376 2.34 0.0000919497201832709785539
2.67915021498137567376 2.4 0.0000853558919262298517067
2.67915021498137567376 2.46 0.0000794892817821001571476
2.67915021498137567376 2.52 0.0000742424322965990019664
2.67915021498137567376 2.58 0.0000695275890494046320069
2.67915021498137567376 2.64 0.0000652724284897572386621
2.67915021498137567376 2.7 0.000061416846064628504311
2.67915021498137567376 2.76 0.000057910647420784482938
2.67915021498137567376 2.82 0.0000547110737176943686776
2.67915021498137567376 2.88 0.0000517822966140918964278
2.67915021498137567376 2.94 0.0000490935583071702551395
2.67915021498137567376 3.0 0.0000466184549619093634257

2.7099378229865556475 -3.0 0.00016376897335934306456
2.7099378229865556475 -2.94 0.000999772623160872741075
2.7099378229865556475 -2.88 0.0203087522123386331205
2.7099378229865556475 -2.82 0.0291451615002772515177
2.7099378229865556475 -2.76 0.0360641725080115708815
2.7099378229865556475 -2.7 0.042031998807934330686
2.7099378229865556475 -2.64 0.0474170973363189706642
2.7099378229865556475 -2.58 0.0524070480985931110054
2.7099378229865556475 -2.52 0.0571130156458154967083
2.7099378229865556475 -2.46 0.0616075445581560723609
2.7099378229865556475 -2.4 0.0659413151899448982151
2.7099378229865556475 -2.34 0.0701516289837506236722
2.7099378229865556475 -2.28 0.0742671072006396928119
2.7099378229865556475 -2.22 0.078310468234701634492
2.7099378229865556475 -2.16 0.0823003042843577747348
2.7099378229865556475 -2.1 0.0862522389329417942047
2.7099378229865556475 -2.04 0.0901797250766614571724
2.7099378229865556475 -1.98 0.094094607736914042698
2.7099378229865556475 -1.92 0.0980075410615757530819
2.7099378229865556475 -1.86 0.10192829135614492985
2.7099378229865556475 -1.8 0.10586598019520170709
2.7099378229865556475 -1.74 0.109829271840904449889
2.7099378229865556475 -1.68 0.113826537898808126059
2.7099378229865556475 -1.62 0.117865997800468739945
2.7099378229865556475 -1.56 0.121955814182049421098
2.7099378229865556475 -1.5 0.126104203551143156613
2.7099378229865556475 -1.44 0.130319550790571985669
2.7099378229865556475 -1.38 0.134610497426145940013
2.7099378229865556475 -1.32 0.138986025217520710792
2.7099378229865556475 -1.26 0.143455572381972505639
2.7099378229865556475 -1.2 0.148029118370687992979
2.7099378229865556475 -1.14 0.152717325738616015776
2.7099378229865556475 -1.08 0.157531627935616879817
2.7099378229865556475 -1.02 0.162484399440124922797
2.7099378229865556475 -0.96 0.167589098180772896824
2.7099378229865556475 -0.9 0.172860446765602892917
2.7099378229865556475 -0.84 0.178314644324543998349
2.7099378229865556475 -0.78 0.183969608963707623471
2.7099378229865556475 -0.72 0.189845283653764232007
2.7099378229865556475 -0.66 0.195963950196568411039
2.7099378229865556475 -0.6 0.202350673047021381901
2.7099378229865556475 -0.54 0.209033785699278959028
2.7099378229865556475 -0.48 0.216045484072217329281
2.7099378229865556475 -0.42 0.223422600334091761349
2.7099378229865556475 -0.36 0.231207483680537789763
2.7099378229865556475 -0.3 0.23944918311512526203
2.7099378229865556475 -0.24 0.248204832655093682426
2.7099378229865556475 -0.18 0.257541536242680120479
2.7099378229865556475 -0.12 0.2675386079198937099
2.7099378229865556475 -0.06 0.278290595269926543233
2.7099378229865556475 0.0 0.289911120415251769189
2.7099378229865556475 0.06 0.302537994702363658608
2.7099378229865556475 0.12 0.31633972095700911104
2.7099378229865556475 0.18 0.331524373386098734277
2.7099378229865556475 0.24 0.348350891501405978406
2.7099378229865556475 0.3 0.367143789405348681144
2.7099378229865556475 0.36 0.388311026028203402132
2.7099378229865556475 0.42 0.412362874331426960058
2.7099378229865556475 0.48 0.439923761777098806142
2.7099378229865556475 0.54 0.471711131688080600294
2.7099378229865556475 0.6 0.508412089454520230093
2.7099378229865556475 0.66 0.550294551037571069801
2.7099378229865556475 0.72 0.596263056631184270844
2.7099378229865556475 0.78 0.642206438673383842898
2.7099378229865556475 0.84 0.679622892098642223157
2.7099378229865556475 0.9 0.697121256928046906839
2.7099378229865556475 0.96 0.685445006189293488381
2.7099378229865556475 1.02 0.641569127326390581564
2.7099378229865556475 1.08 0.567851646089030919527
2.7099378229865556475 1.14 0.467200929095520292763
2.7099378229865556475 1.2 0.335089633737922013033
2.7099378229865556475 1.26 0.112041102558659830569
2.7099378229865556475 1.32 0.00188988901211309711068
2.7099378229865556475 1.38 0.00104622955411025211614
2.7099378229865556475 1.44 0.000719653991717639219877
2.7099378229865556475 1.5 0.000542196770326858832736
2.7099378229865556475 1.56 0.000430303684655835039828
2.7099378229865556475 1.62 0.000353410242655013457231
2.7099378229865556475 1.68 0.000297473984470807055005
2.7099378229865556475 1.74 0.000255088979623448049443
2.7099378229865556475 1.8 0.000221969336189802385859
2.7099378229865556475 1.86 0.00019545454030441573365
2.7099378229865556475 1.92 0.000173809259354146210963
2.7099378229865556475 1.98 0.000155849839818818432903
2.7099378229865556475 2.04 0.000140744752248424697215
2.7099378229865556475 2.1 0.000127891701360240119931
2.7099378229865556475 2.16 0.000116843240449922218059
2.7099378229865556475 2.22 0.000107262192279190891824
2.7099378229865556475 2.28 0.0000988885869539555635041
2.7099378229865556475 2.34 0.0000915195256926438744188
2.7099378229865556475 2.4 0.0000849934488304724976285
2.7099378229865556475 2.46 0.0000791817195977844850447
2.7099378229865556475 2.52 0.0000739797274090258481432
2.7099378229865556475 2.58 0.0000693018502844060273116
2.7099378229865556475 2.64 0.0000650773821287534107294
2.7099378229865556475 2.7 0.0000612474593052933231935
2.7099378229865556475 2.76 0.0000577628359228517141751
2.7099378229865556475 2.82 0.000054581537639597359864
2.7099378229865556475 2.88 0.0000516683112496565711312
2.7099378229865556475 2.94 0.0000489928728526258383394
2.7099378229865556475 3.0 0.000046529198688789768053

2.74072543099173562124 -3.0 0.0001757499262084374678
2.74072543099173562124 -2.94 0.00686629609520109263804
2.74072543099173562124 -2.88 0.0216045282776412112
2.74072543099173562124 -2.82 0.0299992304527340913843
2.74072543099173562124 -2.76 0.0367039945074318314392
2.74072543099173562124 -2.7 0.0425338585331417917689
2.74072543099173562124 -2.64 0.0478176632498921312561
2.74072543099173562124 -2.58 0.0527273185626003192005
2.74072543099173562124 -2.52 0.0573663233417806680517
2.74072543099173562124 -2.46 0.061802970025971735263
2.74072543099173562124 -2.4 0.0660853327955229418104
2.74072543099173562124 -2.34 0.0702490309828407123811
2.74072543099173562124 -2.28 0.074321507865352825569
2.74072543099173562124 -2.22 0.0783246496576406773166
2.74072543099173562124 -2.16 0.0822764266400332224164
2.74072543099173562124 -2.1 0.0861919912681013664075
2.74072543099173562124 -2.04 0.0900844113199946733034
2.74072543099173562124 -1.98 0.0939652313919376185773
2.74072543099173562124 -1.92 0.0978448495138326241331
2.74072543099173562124 -1.86 0.101732813896399352222
2.74072543099173562124 -1.8 0.105638059478977514805
2.74072543099173562124 -1.74 0.109569089346909098539
2.74072543099173562124 -1.68 0.113534120632337811648
2.74072543099173562124 -1.62 0.11754122701488003285
2.74072543099173562124 -1.56 0.121598431769244801334
2.74072543099173562124 -1.5 0.125713827096385157819
2.74072543099173562124 -1.44 0.129895672966635735959
2.74072543099173562124 -1.38 0.134152470771933628782
2.74072543099173562124 -1.32 0.138493075941088040469
2.74072543099173562124 -1.26 0.142926777943172990692
2.74072543099173562124 -1.2 0.147463423205429051087
2.74072543099173562124 -1.14 0.152113507269856052192
2.74072543099173562124 -1.08 0.156888306957141413337
2.74072543099173562124 -1.02 0.16180001150036313004
2.74072543099173562124 -0.96 0.166861877893640380513
2.74072543099173562124 -0.9 0.172088409391073676541
2.74072543099173562124 -0.84 0.177495570095375026374
2.74072543099173562124 -0.78 0.183101000640246212146
2.74072543099173562124 -0.72 0.188924332351113674906
2.74072543099173562124 -0.66 0.194987521671983029516
2.74072543099173562124 -0.6 0.201315235171285981806
2.74072543099173562124 -0.54 0.207935366528205274106
2.74072543099173562124 -0.48 0.214879613602030436495
2.74072543099173562124 -0.42 0.222184222537201009352
2.74072543099173562124 -0.36 0.229890912097301823515
2.74072543099173562124 -0.3 0.238047966060944435793
2.74072543099173562124 -0.24 0.246711702397043307036
2.74072543099173562124 -0.18 0.25594824481168098545
2.74072543099173562124 -0.12 0.265835879122802333585
2.74072543099173562124 -0.06 0.276468024889746885051
2.74072543099173562124 0.0 0.287957178067054881737
2.74072543099173562124 0.06 0.300440070622878879528
2.74072543099173562124 0.12 0.314084641989400627564
2.74072543099173562124 0.18 0.329099250641461850186
2.74072543099173562124 0.24 0.345745279046759190586
2.74072543099173562124 0.3 0.36435395076697418695
2.74072543099173562124 0.36 0.385348865306009104147
2.74072543099173562124 0.42 0.409274123293015593366
2.74072543099173562124 0.48 0.436825661000947467486
2.74072543099173562124 0.54 0.468869893299076670667
2.74072543099173562124 0.6 0.506399150755007894677
2.74072543099173562124 0.66 0.550272355435887570411
2.74072543099173562124 0.72 0.600378142842345884256
2.74072543099173562124 0.78 0.653670616934567385035
2.74072543099173562124 0.84 0.701416922644839148372
2.74072543099173562124 0.9 0.729101799359301532011
2.74072543099173562124 0.96 0.722620896271980164112
2.74072543099173562124 1.02 0.67574322277104030159
2.74072543099173562124 1.08 0.590338535640277628884
2.74072543099173562124 1.14 0.469062095695903403657
2.74072543099173562124 1.2 0.299573508929754059979
2.74072543099173562124 1.26 0.00450659432707301574448
2.74072543099173562124 1.32 0.00154499550451388352765
2.74072543099173562124 1.38 0.000950756469829927958865
2.74072543099173562124 1.44 0.000678049550851646526663
2.74072543099173562124 1.5 0.000520094779540743576629
2.74072543099173562124 1.56 0.000417139682033890393795
2.74072543099173562124 1.62 0.000344952414198295000475
2.74072543099173562124 1.68 0.000291736061800579822573
2.74072543099173562124 1.74 0.000251033849935310570696
2.74072543099173562124 1.8 0.000219007261593356235485
2.74072543099173562124 1.86 0.000193234749354062346294
2.74072543099173562124 1.92 0.000172107663355015972615
2.74072543099173562124 1.98 0.000154521815369927641104
2.74072543099173562124 2.04 0.000139692306182807213577
2.74072543099173562124 2.1 0.00012704521660010336641
2.74072543099173562124 2.16 0.000116154584115281479741
2.74072543099173562124 2.22 0.000106695935253155886904
2.74072543099173562124 2.28 0.0000984185281844305235508
2.74072543099173562124 2.34 0.0000911259438166283761615
2.74072543099173562124 2.4 0.0000846613855292456340418
2.74072543099173562124 2.46 0.0000788995855930550948995
2.74072543099173562124 2.52 0.0000737384739557826415491
2.74072543099173562124 2.58 0.000069094337643134200423
2.74072543099173562124 2.64 0.0000648979226031429175913
2.74072543099173562124 2.7 0.0000610914819978452615254
2.74072543099173562124 2.76 0.0000576266261889407563713
2.74072543099173562124 2.82 0.0000544620880760721748215
2.74072543099173562124 2.88 0.0000515631363938014671125
2.74072543099173562124 2.94 0.0000488999170216461643995
2.74072543099173562124 3.0 0.0000464467514179311873032

2.77151303899691559497 -3.0 0.00018976761691248459001
2.77151303899691559497 -2.94 0.00998503148839705473669
2.77151303899691559497 -2.88 0.0227175956324719548373
2.77151303899691559497 -2.82 0.030753885271568741487
2.77151303899691559497 -2.76 0.0372746687238899850811
2.77151303899691559497 -2.7 0.0429833368993548070953
2.77151303899691559497 -2.64 0.0481770493507739107188
2.77151303899691559497 -2.58 0.0530147272019556506403
2.77151303899691559497 -2.52 0.0575933929545291876578
2.77151303899691559497 -2.46 0.0619776695433705916234
2.77151303899691559497 -2.4 0.0662134013847266012196
2.77151303899691559497 -2.34 0.0703347120526263150938
2.77151303899691559497 -2.28 0.0743680156038639131064
2.77151303899691559497 -2.22 0.0783344690516509276096
2.77151303899691559497 -2.16 0.0822514890825288738425
2.77151303899691559497 -2.1 0.0861337987115868451014
2.77151303899691559497 -2.04 0.0899941345451302456625
2.77151303899691559497 -1.98 0.0938437666887773306898
2.77151303899691559497 -1.92 0.0976928570987210747539
2.77151303899691559497 -1.86 0.101550771999821114105
2.77151303899691559497 -1.8 0.105426266888378030896
2.77151303899691559497 -1.74 0.109327693651787567436
2.77151303899691559497 -1.68 0.113263140757696531519
2.77151303899691559497 -1.62 0.117240537288014433541
2.77151303899691559497 -1.56 0.121267795397202880655
2.77151303899691559497 -1.5 0.125352883932763477136
2.77151303899691559497 -1.44 0.129503943693749452527
2.77151303899691559497 -1.38 0.133729359720189018811
2.77151303899691559497 -1.32 0.138037852644495867451
2.77151303899691559497 -1.26 0.142438601324244804663
2.77151303899691559497 -1.2 0.146941311148223210063
2.77151303899691559497 -1.14 0.15155633122906975609
2.77151303899691559497 -1.08 0.156294779992432975811
2.77151303899691559497 -1.02 0.161168687836029522096
2.77151303899691559497 -0.96 0.166191125634251843821
2.77151303899691559497 -0.9 0.171376383404461053588
2.77151303899691559497 -0.84 0.176740207350195545139
2.77151303899691559497 -0.78 0.18229998560765742823
2.77151303899691559497 -0.72 0.188075062156899428325
2.77151303899691559497 -0.66 0.194087068184545758807
2.77151303899691559497 -0.6 0.20036030924714916155
2.77151303899691559497 -0.54 0.206922243187058576821
2.77151303899691559497 -0.48 0.213804101594082953929
2.77151303899691559497 -0.42 0.221041589984886322241
2.77151303899691559497 -0.36 0.228675768434152859401
2.77151303899691559497 -0.3 0.236754208547803940052
2.77151303899691559497 -0.24 0.245332377742584418048
2.77151303899691559497 -0.18 0.254475434882047212916
2.77151303899691559497 -0.12 0.264260544507801368489
2.77151303899691559497 -0.06 0.274779905397083094753
2.77151303899691559497 0.0 0.286144643086251821958
2.77151303899691559497 0.06 0.298490090428634129016
2.77151303899691559497 0.12 0.311982892813065158327
2.77151303899691559497 0.18 0.32683055141294620456
2.77151303899691559497 0.24 0.343294840839461191448
2.77151303899691559497 0.3 0.36171012671125562176
2.77151303899691559497 0.36 0.382509233136462805581
2.77151303899691559497 0.42 0.406258695615091339134
2.77151303899691559497 0.48 0.433705450662485885248
2.77151303899691559497 0.54 0.465829812324700333347
2.77151303899691559497 0.6 0.50387550487020103078
2.77151303899691559497 0.66 0.549242916193940957086
2.77151303899691559497 0.72 0.602885349798751982457
2.77151303899691559497 0.78 0.663349262093934473997
2.77151303899691559497 0.84 0.722682438381451720194
2.77151303899691559497 0.9 0.763355603685175884108
2.77151303899691559497 0.96 0.764434055114386437389
2.77151303899691559497 1.02 0.714262363380567874542
2.77151303899691559497 1.08 0.613440928490174597504
2.77151303899691559497 1.14 0.463331375923027979738
2.77151303899691559497 1.2 0.227923021386640089055
2.77151303899691559497 1.26 0.00274790592239320351542
2.77151303899691559497 1.32 0.00134410477713650804313
2.77151303899691559497 1.38 0.000881207608711603997387
2.77151303899691559497 1.44 0.000645123440880226447771
2.77151303899691559497 1.5 0.000501841152432206682405
2.77151303899691559497 1.56 0.000405981636005468351706
2.77151303899691559497 1.62 0.000337658778027530501577
2.77151303899691559497 1.68 0.000286725769208763239223
2.77151303899691559497 1.74 0.000247459337427017582391
2.77151303899691559497 1.8 0.000216378798860055917789
2.77151303899691559497 1.86 0.000191253144465797690453
2.77151303899691559497 1.92 0.00017058258535040265042
2.77151303899691559497 1.98 0.000153327190813205849191
2.77151303899691559497 2.04 0.000138742118152420684401
2.77151303899691559497 2.1 0.000126279473080398063605
2.77151303899691559497 2.16 0.000115530241055163164504
2.77151303899691559497 2.22 0.000106181584980183788061
2.77151303899691559497 2.28 0.000097991181430114261122
2.77151303899691559497 2.34 0.0000907673336108404827819
2.77151303899691559497 2.4 0.0000843584397671276335594
2.77151303899691559497 2.46 0.0000786418979813175909202
2.77151303899691559497 2.52 0.0000735179006367989942068
2.77151303899691559497 2.58 0.0000689044396869651282876
2.77151303899691559497 2.64 0.0000647335612080239056081
2.77151303899691559497 2.7 0.0000609486684144981263224
2.77151303899691559497 2.76 0.0000575016988102474238383
2.77151303899691559497 2.82 0.0000543524644715583629867
2.77151303899691559497 2.88 0.0000514665582602748458743
2.77151303899691559497 2.94 0.000048814514461387910124
2.77151303899691559497 3.0 0.0000463709669566009282189

2.80230064700209556871 -3.0 0.00020637624880188932714
2.80230064700209556871 -2.94 0.012137350577987217221
2.80230064700209556871 -2.88 0.0236786596911863975084
2.80230064700209556871 -2.82 0.0314198917456377397283
2.80230064700209556871 -2.76 0.0377822303547844555968
2.80230064700209556871 -2.7 0.0433844876737506637439
2.80230064700209556871 -2.64 0.0484982471937412032405
2.80230064700209556871 -2.58 0.0532716142027671823225
2.80230064700209556871 -2.52 0.0577961145120802389544
2.80230064700209556871 -2.46 0.0621332259468585737572
2.80230064700209556871 -2.4 0.0663268416536205812504
2.80230064700209556871 -2.34 0.0704097873078708262586
2.80230064700209556871 -2.28 0.0744075886553420096781
2.80230064700209556871 -2.22 0.0783407451714831225739
2.80230064700209556871 -2.16 0.0822261855497390829208
2.80230064700209556871 -2.1 0.0860782566111602435171
2.80230064700209556871 -2.04 0.089909394435607824999
2.80230064700209556871 -1.98 0.0937306218110812789023
2.80230064700209556871 -1.92 0.0975519007369427579806
2.80230064700209556871 -1.86 0.101382417813282676142
2.80230064700209556871 -1.8 0.105230784663664207808
2.80230064700209556871 -1.74 0.109105205490398053381
2.80230064700209556871 -1.68 0.113013646681927991418
2.80230064700209556871 -1.62 0.116963925654925804583
2.80230064700209556871 -1.56 0.120963835910166826851
2.80230064700209556871 -1.5 0.125021250498459212799
2.80230064700209556871 -1.44 0.129144184848997315227
2.80230064700209556871 -1.38 0.133340916089205678164
2.80230064700209556871 -1.32 0.137620070642424358796
2.80230064700209556871 -1.26 0.141990696645874623205
2.80230064700209556871 -1.2 0.14646237381122389723
2.80230064700209556871 -1.14 0.151045325844655827725
2.80230064700209556871 -1.08 0.155750528602870090001
2.80230064700209556871 -1.02 0.160589853270387288443
2.80230064700209556871 -0.96 0.165576202468431313108
2.80230064700209556871 -0.9 0.170723692115495131815
2.80230064700209556871 -0.84 0.176047829900662726179
2.80230064700209556871 -0.78 0.181565792589697147945
2.80230064700209556871 -0.72 0.187296646735896478538
2.80230064700209556871 -0.66 0.19326172496523699972
2.80230064700209556871 -0.6 0.199484984719107939927
2.80230064700209556871 -0.54 0.205993496117414901079
2.80230064700209556871 -0.48 0.212818042704644477131
2.80230064700209556871 -0.42 0.219993790648308303646
2.80230064700209556871 -0.36 0.227561196694708671584
2.80230064700209556871 -0.3 0.235567136806924017093
2.80230064700209556871 -0.24 0.244066230428429044983
2.80230064700209556871 -0.18 0.253122697966284755692
2.80230064700209556871 -0.12 0.262812582069897871668
2.80230064700209556871 -0.06 0.273226764026719411317
2.80230064700209556871 0.0 0.284474892689827248799
2.80230064700209556871 0.06 0.296690653318598300026
2.80230064700209556871 0.12 0.310038902581692127742
2.80230064700209556871 0.18 0.324725492772267699728
2.80230064700209556871 0.24 0.341011031437370775005
2.80230064700209556871 0.3 0.359230292681669718117
2.80230064700209556871 0.36 0.379820232611434340268
2.80230064700209556871 0.42 0.403360435970860685529
2.80230064700209556871 0.48 0.43063117629536975394
2.80230064700209556871 0.54 0.462693573602104892127
2.80230064700209556871 0.6 0.500984061817045021469
2.80230064700209556871 0.66 0.547359205595967789184
2.80230064700209556871 0.72 0.603807196700244278876
2.80230064700209556871 0.78 0.670862801954709045674
2.80230064700209556871 0.84 0.742700930280026096678
2.80230064700209556871 0.9 0.799744522371679404869
2.80230064700209556871 0.96 0.811819488395140565165
2.80230064700209556871 1.02 0.758070983309618681712
2.80230064700209556871 1.08 0.636250367793047580496
2.80230064700209556871 1.14 0.443573671129832049987
2.80230064700209556871 1.2 0.0149691395909606227728
2.80230064700209556871 1.26 0.00214429728951657906433
2.80230064700209556871 1.32 0.00121147976657474906964
2.80230064700209556871 1.38 0.000828465678689934156011
2.80230064700209556871 1.44 0.000618592787546043581284
2.80230064700209556871 1.5 0.00048662361756370128533
2.80230064700209556871 1.56 0.000396478806154187492594
2.80230064700209556871 1.62 0.000331355416253354117987
2.80230064700209556871 1.68 0.00028235128244440256995
2.80230064700209556871 1.74 0.000244313726403124969667
2.80230064700209556871 1.8 0.000214051499877088336946
2.80230064700209556871 1.86 0.000189490051712769777693
2.80230064700209556871 1.92 0.000169220301968757920011
2.80230064700209556871 1.98 0.000152256602567037664547
2.80230064700209556871 2.04 0.000137888272052416469866
2.80230064700209556871 2.1 0.000125589775243973015617
2.80230064700209556871 2.16 0.000114966785801954903629
2.80230064700209556871 2.22 0.000105716599980635907675
2.80230064700209556871 2.28 0.0000976039364859711479773
2.80230064700209556871 2.34 0.0000904422333412852572775
2.80230064700209556871 2.4 0.000084083483062078683077
2.80230064700209556871 2.46 0.0000784077761738015387642
2.80230064700209556871 2.52 0.0000733173136268760821346
2.80230064700209556871 2.58 0.0000687316049313063447336
2.80230064700209556871 2.64 0.0000645838560867197968089
2.80230064700209556871 2.7 0.0000608183540613906599609
2.80230064700209556871 2.76 0.0000573877637833534678472
2.80230064700209556871 2.82 0.0000542524297992030137789
2.80230064700209556871 2.88 0.0000513783820169188854318
2.80230064700209556871 2.94 0.0000487365041823704557118
2.80230064700209556871 3.0 0.0000463017116353455416941

2.83308825500727554245 -3.0 0.000226350675774082153826
2.83308825500727554245 -2.94 0.0137887591850411183575
2.83308825500727554245 -2.88 0.0245099157600574171625
2.83308825500727554245 -2.82 0.0320059606719235592039
2.83308825500727554245 -2.76 0.0382317579841709241092
2.83308825500727554245 -2.7 0.0437408063238797662796
2.83308825500727554245 -2.64 0.0487838783188135627993
2.83308825500727554245 -2.58 0.0535000419336641206814
2.83308825500727554245 -2.52 0.0579761616884200299547
2.83308825500727554245 -2.46 0.0622710220828234137206
2.83308825500727554245 -2.4 0.0664268202875053519584
2.83308825500727554245 -2.34 0.0704752629938222702454
2.83308825500727554245 -2.28 0.0744410843740710716708
2.83308825500727554245 -2.22 0.0783442098491262636903
2.83308825500727554245 -2.16 0.0822011420860706850736
2.83308825500727554245 -2.1 0.0860258929416143931617
2.83308825500727554245 -2.04 0.0898306299651729264042
2.83308825500727554245 -1.98 0.0936261616264013478873
2.83308825500727554245 -1.92 0.0974222734464911384587
2.83308825500727554245 -1.86 0.101227984586379558746
2.83308825500727554245 -1.8 0.105051770058302161154
2.83308825500727554245 -1.74 0.108901725607938777071
2.83308825500727554245 -1.68 0.112785692450237241093
2.83308825500727554245 -1.62 0.116711381569386046186
2.83308825500727554245 -1.56 0.120686500418436642792
2.83308825500727554245 -1.5 0.124718799709956137717
2.83308825500727554245 -1.44 0.12881621824842969928
2.83308825500727554245 -1.38 0.132986933929855703733
2.83308825500727554245 -1.32 0.137239453746281128814
2.83308825500727554245 -1.26 0.141582731541190581856
2.83308825500727554245 -1.2 0.146026235280476587656
2.83308825500727554245 -1.14 0.15058006888440559419
2.83308825500727554245 -1.08 0.155255081834839423773
2.83308825500727554245 -1.02 0.160062989178186368931
2.83308825500727554245 -0.96 0.165016554268778804548
2.83308825500727554245 -0.9 0.170129699126297767221
2.83308825500727554245 -0.84 0.17541776578426266044
2.83308825500727554245 -0.78 0.180897699723287868292
2.83308825500727554245 -0.72 0.186588322110903973019
2.83308825500727554245 -0.66 0.192510690248344687955
2.83308825500727554245 -0.6 0.198688432924894967303
2.83308825500727554245 -0.54 0.205148275642077028019
2.83308825500727554245 -0.48 0.211920560904210221663
2.83308825500727554245 -0.42 0.219039963752923446127
2.83308825500727554245 -0.36 0.226546378067504545311
2.83308825500727554245 -0.3 0.234485988739205555905
2.83308825500727554245 -0.24 0.242912635270526686124
2.83308825500727554245 -0.18 0.251889610669726126452
2.83308825500727554245 -0.12 0.261491837378803868283
2.83308825500727554245 -0.06 0.271808896705553518583
2.83308825500727554245 0.0 0.282948896547207294794
2.83308825500727554245 0.06 0.295043736223078292712
2.83308825500727554245 0.12 0.308256203229071451531
2.83308825500727554245 0.18 0.322789936618270015277
2.83308825500727554245 0.24 0.338903281356958533384
2.83308825500727554245 0.3 0.356929411090767691318
2.83308825500727554245 0.36 0.37730562432224321512
2.83308825500727554245 0.42 0.400617140833778302912
2.83308825500727554245 0.48 0.427663201604063858988
2.83308825500727554245 0.54 0.45955695409513761356
2.83308825500727554245 0.6 0.497870861871422477306
2.83308825500727554245 0.66 0.544814080793109422301
2.83308825500727554245 0.72 0.603281547358993294573
2.83308825500727554245 0.78 0.675953053771590568737
2.83308825500727554245 0.84 0.760577274086408909835
2.83308825500727554245 0.9 0.837841793194260650163
2.83308825500727554245 0.96 0.865954638860978718054
2.83308825500727554245 1.02 0.808408188380667980024
2.83308825500727554245 1.08 0.656834910124289814945
2.83308825500727554245 1.14 0.395539855014337637521
2.83308825500727554245 1.2 0.00465474884959907815814
2.83308825500727554245 1.26 0.00182490484748236127805
2.83308825500727554245 1.32 0.00111745271062310438051
2.83308825500727554245 1.38 0.000787376118073844504444
2.83308825500727554245 1.44 0.00059694461399939014291
2.83308825500727554245 1.5 0.000473867496112303742346
2.83308825500727554245 1.56 0.00038837132740717716294
2.83308825500727554245 1.62 0.000325911106901045720952
2.83308825500727554245 1.68 0.000278539961702964192957
2.83308825500727554245 1.74 0.000241553417801176824422
2.83308825500727554245 1.8 0.000211999278223868898111
2.83308825500727554245 1.86 0.000187927963029293346076
2.83308825500727554245 1.92 0.000168009103927689882698
2.83308825500727554245 1.98 0.000151302612538498992434
2.83308825500727554245 2.04 0.000137125079529432320634
2.83308825500727554245 2.1 0.000124972027080183071969
2.83308825500727554245 2.16 0.000114461214058614733601
2.83308825500727554245 2.22 0.00010529874074496542594
2.83308825500727554245 2.28 0.0000972554740176571165154
2.83308825500727554245 2.34 0.0000901493450124073282429
2.83308825500727554245 2.4 0.0000838355100333201343053
2.83308825500727554245 2.46 0.0000781964333194815149431
2.83308825500727554245 2.52 0.0000731360913008996094825
2.83308825500727554245 2.58 0.0000685753380794406602788
2.83308825500727554245 2.64 0.000064448409519698812042
2.83308825500727554245 2.7 0.0000607003792664063047942
2.83308825500727554245 2.76 0.0000572845590684022115795
2.83308825500727554245 2.82 0.0000541617695077561320728
2.83308825500727554245 2.88 0.0000512984310146722729901
2.83308825500727554245 2.94 0.0000486657399936956939253
2.83308825500727554245 3.0 0.0000462388638948868333175

2.86387586301245551618 -3.0 0.000250808265962149923668
2.86387586301245551618 -2.94 0.0151104240603458914418
2.86387586301245551618 -2.88 0.0252278833715408781239
2.86387586301245551618 -2.82 0.0325192202300311278578
2.86387586301245551618 -2.76 0.0386275373714640034269
2.86387586301245551618 -2.7 0.0440552786010824441194
2.86387586301245551618 -2.64 0.0490362002552361874221
2.86387586301245551618 -2.58 0.053701809318930094185
2.86387586301245551618 -2.52 0.0581350127183128871056
2.86387586301245551618 -2.46 0.0623922931358117490057
2.86387586301245551618 -2.4 0.0665143855914169383118
2.86387586301245551618 -2.34 0.0705320191808935194218
2.86387586301245551618 -2.28 0.0744692553083898415354
2.86387586301245551618 -2.22 0.0783455104993539567066
2.86387586301245551618 -2.16 0.0821769117657917480374
2.86387586301245551618 -2.1 0.0859771783351485608613
2.86387586301245551618 -2.04 0.0897582421391238969605
2.86387586301245551618 -1.98 0.0935307211902364906118
2.86387586301245551618 -1.92 0.0973042357740816419031
2.86387586301245551618 -1.86 0.101087669483663609086
2.86387586301245551618 -1.8 0.104889381414169547826
2.86387586301245551618 -1.74 0.1087173433486923898
2.86387586301245551618 -1.68 0.112579309402727528267
2.86387586301245551618 -1.62 0.11648290231418991755
2.86387586301245551618 -1.56 0.120435718474552137564
2.86387586301245551618 -1.5 0.124445437844889527569
2.86387586301245551618 -1.44 0.128519901261093895974
2.86387586301245551618 -1.38 0.132667200223547581778
2.86387586301245551618 -1.32 0.136895757891802893115
2.86387586301245551618 -1.26 0.141214425313400709142
2.86387586301245551618 -1.2 0.145632568610157780742
2.86387586301245551618 -1.14 0.150160182449241485084
2.86387586301245551618 -1.08 0.154808004828173295793
2.86387586301245551618 -1.02 0.159587619912302346571
2.86387586301245551618 -0.96 0.164511647785248835255
2.86387586301245551618 -0.9 0.169593861015020717057
2.86387586301245551618 -0.84 0.174849414826609241826
2.86387586301245551618 -0.78 0.180295056946593155528
2.86387586301245551618 -0.72 0.185949400560149955233
2.86387586301245551618 -0.66 0.19183323751193410922
2.86387586301245551618 -0.6 0.197969909572959445282
2.86387586301245551618 -0.54 0.204385801540144552544
2.86387586301245551618 -0.48 0.211110855792814888806
2.86387586301245551618 -0.42 0.21817930618132771395
2.86387586301245551618 -0.36 0.225630514054058996143
2.86387586301245551618 -0.3 0.233510027475769536968
2.86387586301245551618 -0.24 0.241870956047872166752
2.86387586301245551618 -0.18 0.250775669758730952684
2.86387586301245551618 -0.12 0.260298068530801828841
2.86387586301245551618 -0.06 0.270526425010656584481
2.86387586301245551618 0.0 0.281567346735259342443
2.86387586301245551618 0.06 0.293550871788162978224
2.86387586301245551618 0.12 0.306637608747419534046
2.86387586301245551618 0.18 0.321028583745025661292
2.86387586301245551618 0.24 0.336979289525194990827
2.86387586301245551618 0.3 0.354819860339968946241
2.86387586301245551618 0.36 0.374985232257631428806
2.86387586301245551618 0.42 0.398060793818930062689
2.86387586301245551618 0.48 0.424853625351378560299
2.86387586301245551618 0.54 0.456505683714827612531
2.86387586301245551618 0.6 0.494675672380134771495
2.86387586301245551618 0.66 0.541820574833551938462
2.86387586301245551618 0.72 0.601550307745884292479
2.86387586301245551618 0.78 0.678565147529049262518
2.86387586301245551618 0.84 0.775330312799979001959
2.86387586301245551618 0.9 0.876738101278100227198
2.86387586301245551618 0.96 0.928313926242268573302
2.86387586301245551618 1.02 0.866922822000784517016
2.86387586301245551618 1.08 0.671031928224940659619
2.86387586301245551618 1.14 0.275220071822342220465
2.86387586301245551618 1.2 0.00329868867114955240492
2.86387586301245551618 1.26 0.00162530759194725682043
2.86387586301245551618 1.32 0.00104775677782085768277
2.86387586301245551618 1.38 0.000754785656561893699997
2.86387586301245551618 1.44 0.000579151529630703291987
2.86387586301245551618 1.5 0.000463150616094405838748
2.86387586301245551618 1.56 0.000381460055288801928307
2.86387586301245551618 1.62 0.000321220248585016281113
2.86387586301245551618 1.68 0.000275229343229097066409
2.86387586301245551618 1.74 0.000239142484219226829992
2.86387586301245551618 1.8 0.000210197421096813898796
2.86387586301245551618 1.86 0.000186552083330224005686
2.86387586301245551618 1.92 0.00016693900381636152788
2.86387586301245551618 1.98 0.000150456969417310926844
2.86387586301245551618 2.04 0.000136447619493751376104
2.86387586301245551618 2.1 0.00012442266502022408228
2.86387586301245551618 2.16 0.000114010899308957702036
2.86387586301245551618 2.22 0.000104926041052971582334
2.86387586301245551618 2.28 0.0000969443003074305436235
2.86387586301245551618 2.34 0.0000898875210705269137415
2.86387586301245551618 2.4 0.0000836136291728202579891
2.86387586301245551618 2.46 0.0000780071698180861352321
2.86387586301245551618 2.52 0.0000729736796238176724336
2.86387586301245551618 2.58 0.0000684351967156879923669
2.86387586301245551618 2.64 0.0000643270342589320893969
2.86387586301245551618 2.7 0.0000605944553375077960173
2.86387586301245551618 2.76 0.0000571918493085901181625
2.86387586301245551618 2.82 0.000054080290582764450544
2.86387586301245551618 2.88 0.0000512265460977459716334
2.86387586301245551618 2.94 0.0000486020899959138795692
2.86387586301245551618 3.0 0.0000461823139138399147724

2.89466347101763548992 -3.0 0.000281420214927880203851
2.89466347101763548992 -2.94 0.0161885318409267655571
2.89466347101763548992 -2.88 0.0258452464272232837517
2.89466347101763548992 -2.82 0.0329654943920676508105
2.89466347101763548992 -2.76 0.0389732060202173805168
2.89466347101763548992 -2.7 0.0443304982080940637841
2.89466347101763548992 -2.64 0.0492571835154660714569
2.89466347101763548992 -2.58 0.0538784795691099230719
2.89466347101763548992 -2.52 0.0582739534183037108857
2.89466347101763548992 -2.46 0.0624981100289493125437
2.89466347101763548992 -2.4 0.0665904401638191585785
2.89466347101763548992 -2.34 0.0705808401232910408147
2.89466347101763548992 -2.28 0.0744927721192546685488
2.89466347101763548992 -2.22 0.0783452231090282078074
2.89466347101763548992 -2.16 0.0821539846607530956872
2.89466347101763548992 -2.1 0.0859325250960469760588
2.89466347101763548992 -2.04 0.0896925717288307315709
2.89466347101763548992 -1.98 0.0934445735427507200135
2.89466347101763548992 -1.92 0.0971980139119136581442
2.89466347101763548992 -1.86 0.100961647561729493789
2.89466347101763548992 -1.8 0.104743731976135956458
2.89466347101763548992 -1.74 0.108552143870956053972
2.89466347101763548992 -1.68 0.112394542015102061987
2.89466347101763548992 -1.62 0.116278461505092045971
2.89466347101763548992 -1.56 0.1202114371020800401
2.89466347101763548992 -1.5 0.124201055903286709558
2.89466347101763548992 -1.44 0.128255087624921125072
2.89466347101763548992 -1.38 0.132381541511065434772
2.89466347101763548992 -1.32 0.136588763891666013178
2.89466347101763548992 -1.26 0.140885506962894857378
2.89466347101763548992 -1.2 0.145281063735643067868
2.89466347101763548992 -1.14 0.1497853224918929697
2.89466347101763548992 -1.08 0.154408913576511924536
2.89466347101763548992 -1.02 0.159163319630585378956
2.89466347101763548992 -0.96 0.164061020107057008337
2.89466347101763548992 -0.9 0.169115654933023295037
2.89466347101763548992 -0.84 0.174342220357210784389
2.89466347101763548992 -0.78 0.179757284767217628769
2.89466347101763548992 -0.72 0.185379260130680240443
2.89466347101763548992 -0.66 0.19122870897276502963
2.89466347101763548992 -0.6 0.197328714851486615843
2.89466347101763548992 -0.54 0.20370534634437138446
2.89466347101763548992 -0.48 0.21038820383856871543
2.89466347101763548992 -0.42 0.217411101110768382432
2.89466347101763548992 -0.36 0.224812900283474483019
2.89466347101763548992 -0.3 0.232638584536532226618
2.89466347101763548992 -0.24 0.240940566416226488122
2.89466347101763548992 -0.18 0.249780405290877961491
2.89466347101763548992 -0.12 0.259230965026892903273
2.89466347101763548992 -0.06 0.269379360904028909429
2.89466347101763548992 0.0 0.280330697921759284474
2.89466347101763548992 0.06 0.292213191621806862129
2.89466347101763548992 0.12 0.305185251481009668091
2.89466347101763548992 0.18 0.319445195912978027396
2.89466347101763548992 0.24 0.335245220495386506033
2.89466347101763548992 0.3 0.352911641249024290791
2.89466347101763548992 0.36 0.372875228049725830842
2.89466347101763548992 0.42 0.395717847803183289418
2.89466347101763548992 0.48 0.422246298468982703783
2.89466347101763548992 0.54 0.453613716608091454553
2.89466347101763548992 0.6 0.491525081877392415372
2.89466347101763548992 0.66 0.53859204650111367772
2.89466347101763548992 0.72 0.598927481394360864797
2.89466347101763548992 0.78 0.67889510352287957352
2.89466347101763548992 0.84 0.786099659282349563783
2.89466347101763548992 0.9 0.914790783336233790168
2.89466347101763548992 0.96 1.00070013329095280412
2.89466347101763548992 1.02 0.935832098826252937824
2.89466347101763548992 1.08 0.669341934975204995356
2.89466347101763548992 1.14 0.0121702539412119975924
2.89466347101763548992 1.2 0.00270128415084804006066
2.89466347101763548992 1.26 0.00148923962772543572625
2.89466347101763548992 1.32 0.00099464556788821860227
2.89466347101763548992 1.38 0.000728665766919028339887
2.89466347101763548992 1.44 0.000564476591956895138802
2.89466347101763548992 1.5 0.000454151721121593355271
2.89466347101763548992 1.56 0.000375584638253214661877
2.89466347101763548992 1.62 0.000317198685066164740235
2.89466347101763548992 1.68 0.00027237234822232276251
2.89466347101763548992 1.74 0.000237051261425457089083
2.89466347101763548992 1.8 0.0002086282048463780323
2.89466347101763548992 1.86 0.000185349923311097622358
2.89466347101763548992 1.92 0.000166001501013919401106
2.89466347101763548992 1.98 0.000149714457270999741039
2.89466347101763548992 2.04 0.00013585165029944719258
2.89466347101763548992 2.1 0.00012393860201777159534
2.89466347101763548992 2.16 0.000113613556336627596146
2.89466347101763548992 2.22 0.000104597135739691699991
2.89466347101763548992 2.28 0.0000966691065470682549229
2.89466347101763548992 2.34 0.0000896557529964235064332
2.89466347101763548992 2.4 0.0000834170548831912969159
2.89466347101763548992 2.46 0.0000778393676947906766152
2.89466347101763548992 2.52 0.0000728295881344549729398
2.89466347101763548992 2.58 0.0000683107884122806433784
2.89466347101763548992 2.64 0.0000642190656208249482825
2.89466347101763548992 2.7 0.0000605003253263821699836
2.89466347101763548992 2.76 0.0000571094246980568646622
2.89466347101763548992 2.82 0.0000540078207137041955269
2.89466347101763548992 2.88 0.0000511625849896016584738
2.89466347101763548992 2.94 0.0000485454361281344370805
2.89466347101763548992 3.0 0.0000461319632751527773409

2.92545107902281546366 -3.0 0.000320800857737461826569
2.92545107902281546366 -2.94 0.0170736624743622597357
2.92545107902281546366 -2.88 0.0263718368649214226412
2.92545107902281546366 -2.82 0.0333496057004232104327
2.92545107902281546366 -2.76 0.0392718204884077471597
2.92545107902281546366 -2.7 0.0445686499889272259221
2.92545107902281546366 -2.64 0.0494485226641304897698
2.92545107902281546366 -2.58 0.0540314199092522093149
2.92545107902281546366 -2.52 0.0583940952330262908413
2.92545107902281546366 -2.46 0.062589411859409454303
2.92545107902281546366 -2.4 0.0666557886225804092288
2.92545107902281546366 -2.34 0.0706224022141821139836
2.92545107902281546366 -2.28 0.0745122159212756131034
2.92545107902281546366 -2.22 0.0783438377400086966203
2.92545107902281546366 -2.16 0.0821327818462667018463
2.92545107902281546366 -2.1 0.0858922930040727191732
2.92545107902281546366 -2.04 0.0896339247267111083569
2.92545107902281546366 -1.98 0.0933679812442130251175
2.92545107902281546366 -1.92 0.097103810360659182769
2.92545107902281546366 -1.86 0.100850079950777148946
2.92545107902281546366 -1.8 0.104614934193343005275
2.92545107902281546366 -1.74 0.108406185923960161625
2.92545107902281546366 -1.68 0.112231401728972015178
2.92545107902281546366 -1.62 0.116098060424196952992
2.92545107902281546366 -1.56 0.120013603559413778466
2.92545107902281546366 -1.5 0.123985570279733019329
2.92545107902281546366 -1.44 0.128021653340900503069
2.92545107902281546366 -1.38 0.132129792673076183932
2.92545107902281546366 -1.32 0.136318260478311137922
2.92545107902281546366 -1.26 0.14059574337555147516
2.92545107902281546366 -1.2 0.144971445098659202072
2.92545107902281546366 -1.14 0.149455174077370429874
2.92545107902281546366 -1.08 0.154057466611896408769
2.92545107902281546366 -1.02 0.158789702727181100401
2.92545107902281546366 -0.96 0.16366425380275819016
2.92545107902281546366 -0.9 0.168694628071846671091
2.92545107902281546366 -0.84 0.173895694383050525509
2.92545107902281546366 -0.78 0.179283855243252264775
2.92545107902281546366 -0.72 0.18487734893050400154
2.92545107902281546366 -0.66 0.190696527801119889504
2.92545107902281546366 -0.6 0.196764243007179788215
2.92545107902281546366 -0.54 0.203106285919460086511
2.92545107902281546366 -0.48 0.209751952814928335466
2.92545107902281546366 -0.42 0.216734671125226335362
2.92545107902281546366 -0.36 0.224092872997973898735
2.92545107902281546366 -0.3 0.231871019174055430089
2.92545107902281546366 -0.24 0.240120894102422113698
2.92545107902281546366 -0.18 0.248903300004712268383
2.92545107902281546366 -0.12 0.258290215463729786164
2.92545107902281546366 -0.06 0.268367590933665837287
2.92545107902281546366 0.0 0.279239182214846582692
2.92545107902281546366 0.06 0.291031483617717472436
2.92545107902281546366 0.12 0.303900755055400855417
2.92545107902281546366 0.18 0.31804265789542791844
2.92545107902281546366 0.24 0.333705945793604920678
2.92545107902281546366 0.3 0.3512127709261861947
2.92545107902281546366 0.36 0.370988742435919388046
2.92545107902281546366 0.42 0.39360975905355422206
2.92545107902281546366 0.48 0.419877135800695432756
2.92545107902281546366 0.54 0.450942905880518150753
2.92545107902281546366 0.6 0.488528633802608105334
2.92545107902281546366 0.66 0.535325991541166306507
2.92545107902281546366 0.72 0.59575636270161852002
2.92545107902281546366 0.78 0.677371318166246046056
2.92545107902281546366 0.84 0.792443420372099788446
2.92545107902281546366 0.9 0.949426786738557991344
2.92545107902281546366 0.96 1.08516250664544152151
2.92545107902281546366 1.02 1.01811041532371808497
2.92545107902281546366 1.08 0.627226308510899652915
2.92545107902281546366 1.14 0.00620570712171645480568
2.92545107902281546366 1.2 0.00236035610660720578536
2.92545107902281546366 1.26 0.00139172512898439471103
2.92545107902281546366 1.32 0.000953506397159601887491
2.92545107902281546366 1.38 0.00070763621851125354961
2.92545107902281546366 1.44 0.000552393880934855507136
2.92545107902281546366 1.5 0.00044663309439341771768
2.92545107902281546366 1.56 0.000370625566363674073073
2.92545107902281546366 1.62 0.000313779067940489162445
2.92545107902281546366 1.68 0.000269929369814609309844
2.92545107902281546366 1.74 0.00023525527146849810908
2.92545107902281546366 1.8 0.000207275855234398189958
2.92545107902281546366 1.86 0.000184310975754639627167
2.92545107902281546366 1.92 0.000165189392014301846618
2.92545107902281546366 1.98 0.000149070010668167345227
2.92545107902281546366 2.04 0.000135333537278490172795
2.92545107902281546366 2.1 0.00012351718097554625951
2.92545107902281546366 2.16 0.000113267210595926779251
2.92545107902281546366 2.22 0.000104309803430987481937
2.92545107902281546366 2.28 0.000096428754745434014932
2.92545107902281546366 2.34 0.0000894531615508103665902
2.92545107902281546366 2.4 0.0000832451006344463677195
2.92545107902281546366 2.46 0.0000776924857430877532723
2.92545107902281546366 2.52 0.000072703386463201460139
2.92545107902281546366 2.58 0.0000682017682111445751666
2.92545107902281546366 2.64 0.0000641244065575748245645
2.92545107902281546366 2.7 0.0000604177626756487008294
2.92545107902281546366 2.76 0.0000570370999870256606651
2.92545107902281546366 2.82 0.0000539442075597993715544
2.92545107902281546366 2.88 0.0000511064217500486241421
2.92545107902281546366 2.94 0.0000484956737663998520213
2.92545107902281546366 3.0 0.0000460877246694157703104

2.95623868702799543739 -3.0 0.000373275438003017502134
2.95623868702799543739 -2.94 0.0177982588817145168271
2.95623868702799543739 -2.88 0.0268153686448838033767
2.95623868702799543739 -2.82 0.0336754958874485767003
2.95623868702799543739 -2.76 0.0395259544705806429397
2.95623868702799543739 -2.7 0.0447716074245697148538
2.95623868702799543739 -2.64 0.049611658366473552792
2.95623868702799543739 -2.58 0.0541617767829112589409
2.95623868702799543739 -2.52 0.0584964066195617679808
2.95623868702799543739 -2.46 0.0626670032789507877729
2.95623868702799543739 -2.4 0.0667111053907028079492
2.95623868702799543739 -2.34 0.070657292818744373239
2.95623868702799543739 -2.28 0.0745280897607664198813
2.95623868702799543739 -2.22 0.0783417908843225476469
2.95623868702799543739 -2.16 0.0821136810642477759679
2.95623868702799543739 -2.1 0.0858568035713696083198
2.95623868702799543739 -2.04 0.0895825655880968022056
2.95623868702799543739 -1.98 0.0933011484075518018017
2.95623868702799543739 -1.92 0.0970217989783254377184
2.95623868702799543739 -1.86 0.100753085558645327263
2.95623868702799543739 -1.8 0.104503085726526042942
2.95623868702799543739 -1.74 0.108279530347861637643
2.95623868702799543739 -1.68 0.112089920831138589919
2.95623868702799543739 -1.62 0.115941676238340733154
2.95623868702799543739 -1.56 0.119842175936358829332
2.95623868702799543739 -1.5 0.12379890226701041848
2.95623868702799543739 -1.44 0.127819486124132646267
2.95623868702799543739 -1.38 0.131911814488997908923
2.95623868702799543739 -1.32 0.136084085546123439127
2.95623868702799543739 -1.26 0.140344932956189412588
2.95623868702799543739 -1.2 0.144703483611998880961
2.95623868702799543739 -1.14 0.149169476106828167408
2.95623868702799543739 -1.08 0.153753366055458163334
2.95623868702799543739 -1.02 0.15846644613336853256
2.95623868702799543739 -0.96 0.163320981704551618825
2.95623868702799543739 -0.9 0.168330396226464742584
2.95623868702799543739 -0.84 0.173509412989081086792
2.95623868702799543739 -0.78 0.17887431054268500493
2.95623868702799543739 -0.72 0.184443170598677480011
2.95623868702799543739 -0.66 0.190236158142208411923
2.95623868702799543739 -0.6 0.196275931684567214321
2.95623868702799543739 -0.54 0.202588046830023132343
2.95623868702799543739 -0.48 0.209201496817860084591
2.95623868702799543739 -0.42 0.216149419794531083493
2.95623868702799543739 -0.36 0.223469830370601336004
2.95623868702799543739 -0.3 0.231206749564583264077
2.95623868702799543739 -0.24 0.23941138990572929693
2.95623868702799543739 -0.18 0.248143900742491055212
2.95623868702799543739 -0.12 0.257475430091462967097
2.95623868702799543739 -0.06 0.267490947855716237239
2.95623868702799543739 0.0 0.278292918261669079838
2.95623868702799543739 0.06 0.290006312582169747745
2.95623868702799543739 0.12 0.302785369039935216945
2.95623868702799543739 0.18 0.316823200365230739268
2.95623868702799543739 0.24 0.332365330556342063972
2.95623868702799543739 0.3 0.349729595717725191508
2.95623868702799543739 0.36 0.36933610161221931979
2.95623868702799543739 0.42 0.391753729071511731172
2.95623868702799543739 0.48 0.417775147166478582753
2.95623868702799543739 0.54 0.44854346389956493931
2.95623868702799543739 0.6 0.48577709632074167966
2.95623868702799543739 0.66 0.532193996923667973367
2.95623868702799543739 0.72 0.592368943921585838258
2.95623868702799543739 0.78 0.674572245667202205897
2.95623868702799543739 0.84 0.794586560876251770237
2.95623868702799543739 0.9 0.977336683734197863843
2.95623868702799543739 0.96 1.1835324956209772647
2.95623868702799543739 1.02 1.11757469807689818008
2.95623868702799543739 1.08 0.457927760651696325971
2.95623868702799543739 1.14 0.00466638593609019991871
2.95623868702799543739 1.2 0.00214192669081507588327
2.95623868702799543739 1.26 0.00131986007799150402814
2.95623868702799543739 1.32 0.000921427235297821388569
2.95623868702799543739 1.38 0.000690746548040192181799
2.95623868702799543739 1.44 0.00054251621220840827891
2.95623868702799543739 1.5 0.000440410860942078732726
2.95623868702799543739 1.56 0.000366486936463923397244
2.95623868702799543739 1.62 0.000310908887456130000015
2.95623868702799543739 1.68 0.000267868227626011003372
2.95623868702799543739 1.74 0.000233734393734256669271
2.95623868702799543739 1.8 0.000206127286544224703373
2.95623868702799543739 1.86 0.000183426457612295248396
2.95623868702799543739 1.92 0.000164496617280243296395
2.95623868702799543739 1.98 0.000148519346397202480162
2.95623868702799543739 2.04 0.000134890193043841984572
2.95623868702799543739 2.1 0.000123156136058666934342
2.95623868702799543739 2.16 0.000112970172585672775257
2.95623868702799543739 2.22 0.000104063152582996107682
2.95623868702799543739 2.28 0.0000962222658034369962847
2.95623868702799543739 2.34 0.0000892789884777446065582
2.95623868702799543739 2.4 0.0000830971731168750057062
2.95623868702799543739 2.46 0.0000775660553574882852554
2.95623868702799543739 2.52 0.0000725947013330030236456
2.95623868702799543739 2.58 0.0000681078364476592475921
2.95623868702799543739 2.64 0.0000640428145482924789096
2.95623868702799543739 2.7 0.0000603465700431256294374
2.95623868702799543739 2.76 0.000056974713614610877409
2.95623868702799543739 2.82 0.000053889318108259948042
2.95623868702799543739 2.88 0.0000510579462993936137377
2.95623868702799543739 2.94 0.0000484527113707223542925
2.95623868702799543739 3.0 0.0000460495216334183150101

2.98702629503317541113 -3.0 0.000446511579980281268047
2.98702629503317541113 -2.94 0.0183843820756394772256
2.98702629503317541113 -2.88 0.0271819079843258432889
2.98702629503317541113 -2.82 0.0339463920948200443514
2.98702629503317541113 -2.76 0.0397377221423511138302
2.98702629503317541113 -2.7 0.0449409186175366190388
2.98702629503317541113 -2.64 0.0497478020437191665277
2.98702629503317541113 -2.58 0.0542705417450100127258
2.98702629503317541113 -2.52 0.0585816904543978420513
2.98702629503317541113 -2.46 0.0627315703205842952451
2.98702629503317541113 -2.4 0.0667569834385540498966
2.98702629503317541113 -2.34 0.070686011637678286187
2.98702629503317541113 -2.28 0.0745408199498472709385
2.98702629503317541113 -2.22 0.0783394530473230938212
2.98702629503317541113 -2.16 0.08209698394503731814
2.98702629503317541113 -2.1 0.0858263114446909642144
2.98702629503317541113 -2.04 0.0895387122510305793689
2.98702629503317541113 -1.98 0.0932442605291478980474
2.98702629503317541113 -1.92 0.0969521240581821062078
2.98702629503317541113 -1.86 0.10067078819438298442
2.98702629503317541113 -1.8 0.104408263467957876375
2.98702629503317541113 -1.74 0.108172219197556774234
2.98702629503317541113 -1.68 0.111970112684426757766
2.98702629503317541113 -1.62 0.115809295342749967163
2.98702629503317541113 -1.56 0.119697112585284525006
2.98702629503317541113 -1.5 0.123640979717565628481
2.98702629503317541113 -1.44 0.127648493490241345566
2.98702629503317541113 -1.38 0.131727470305806192015
2.98702629503317541113 -1.32 0.135886081873439585853
2.98702629503317541113 -1.26 0.140132887110933144551
2.98702629503317541113 -1.2 0.144476959698776623707
2.98702629503317541113 -1.14 0.148927983028087391336
2.98702629503317541113 -1.08 0.153496338891565050259
2.98702629503317541113 -1.02 0.158193245839464161829
2.98702629503317541113 -0.96 0.163030892133981276711
2.98702629503317541113 -0.9 0.168022599487274136189
2.98702629503317541113 -0.84 0.173183002575094767418
2.98702629503317541113 -0.78 0.178528252539032368129
2.98702629503317541113 -0.72 0.1840762926766900024
2.98702629503317541113 -0.66 0.189847158983610303446
2.98702629503317541113 -0.6 0.195863318771835103298
2.98702629503317541113 -0.54 0.202150127873514833288
2.98702629503317541113 -0.48 0.208736346649153582903
2.98702629503317541113 -0.42 0.215654819778332231103
2.98702629503317541113 -0.36 0.222943256790644159038
2.98702629503317541113 -0.3 0.230645253809002142269
2.98702629503317541113 -0.24 0.238811576057028753541
2.98702629503317541113 -0.18 0.247501777942033826905
2.98702629503317541113 -0.12 0.256786299867376122936
2.98702629503317541113 -0.06 0.266749225669405619118
2.98702629503317541113 0.0 0.277491947501029505884
2.98702629503317541113 0.06 0.28913803551465811034
2.98702629503317541113 0.12 0.301839958888527177767
2.98702629503317541113 0.18 0.315788533011448592843
2.98702629503317541113 0.24 0.331226256661190767934
2.98702629503317541113 0.3 0.348467008931625584574
2.98702629503317541113 0.36 0.36792546196973532107
2.98702629503317541113 0.42 0.390163209455434236877
2.98702629503317541113 0.48 0.41596305634157489685
2.98702629503317541113 0.54 0.446455263601670281271
2.98702629503317541113 0.6 0.483343289682875542841
2.98702629503317541113 0.66 0.52933731945761031464
2.98702629503317541113 0.72 0.58905714494785262503
2.98702629503317541113 0.78 0.671115037037474989507
2.98702629503317541113 0.84 0.793427547673941605812
2.98702629503317541113 0.9 0.995571488934445554081
2.98702629503317541113 0.96 1.29579474819978308089
2.98702629503317541113 1.02 1.23810343037647856376
2.98702629503317541113 1.08 0.0222304512469162817292
2.98702629503317541113 1.14 0.00393414898054054973991
2.98702629503317541113 1.2 0.0019935784320981875336
2.98702629503317541113 1.26 0.00126629825870680857924
2.98702629503317541113 1.32 0.000896503101376305638788
2.98702629503317541113 1.38 0.000677321787258174267361
2.98702629503317541113 1.44 0.000534546799876744986239
2.98702629503317541113 1.5 0.000435343955726891277532
2.98702629503317541113 1.56 0.000363093535926698502158
2.98702629503317541113 1.62 0.00030854213510116170776
2.98702629503317541113 1.68 0.000266162944499798668654
2.98702629503317541113 1.74 0.000232473240892662952713
2.98702629503317541113 1.8 0.000205171746357444967569
2.98702629503317541113 1.86 0.00018268910463286522347
2.98702629503317541113 1.92 0.000163918805497287198358
2.98702629503317541113 1.98 0.000148058886640282795489
2.98702629503317541113 2.04 0.000134519028534486007755
2.98702629503317541113 2.1 0.000122853560735657291943
2.98702629503317541113 2.16 0.00011272101654416402225
2.98702629503317541113 2.22 0.000103856101346283520912
2.98702629503317541113 2.28 0.0000960488094992717011466
2.98702629503317541113 2.34 0.0000891325895054562038532
2.98702629503317541113 2.4 0.0000829727672882400057054
2.98702629503317541113 2.46 0.0000774596769906471716634
2.98702629503317541113 2.52 0.0000725032140011845569774
2.98702629503317541113 2.58 0.0000680287368885937011992
2.98702629503317541113 2.64 0.0000639740819748648601138
2.98702629503317541113 2.7 0.0000602865782907252653402
2.98702629503317541113 2.76 0.0000569221269611050233177
2.98702629503317541113 2.82 0.0000538430381195626483104
2.98702629503317541113 2.88 0.0000510170640061395014079
2.98702629503317541113 2.94 0.0000484164701785325850865
2.98702629503317541113 3.0 0.0000460172883225419919843

3.01781390303835538487 -3.0 0.000555348226291567829712
3.01781390303835538487 -2.94 0.0188474268850649238927
3.01781390303835538487 -2.88 0.0274761767752069671784
3.01781390303835538487 -2.82 0.0341648866256697258286
3.01781390303835538487 -2.76 0.0399088649283852219379
3.01781390303835538487 -2.7 0.0450778748571543528262
3.01781390303835538487 -2.64 0.0498579539610394120737
3.01781390303835538487 -2.58 0.0543585222849230951471
3.01781390303835538487 -2.52 0.0586506287808470592705
3.01781390303835538487 -2.46 0.0627836770502544328359
3.01781390303835538487 -2.4 0.0667938985396548532382
3.01781390303835538487 -2.34 0.0707089684570494565866
3.01781390303835538487 -2.28 0.0745507646077238712906
3.01781390303835538487 -2.22 0.0783371260723277829243
3.01781390303835538487 -2.16 0.082082966470970608145
3.01781390303835538487 -2.1 0.0858010486435483464652
3.01781390303835538487 -2.04 0.0895025578046405875411
3.01781390303835538487 -1.98 0.0931974793962283940204
3.01781390303835538487 -1.92 0.0968949039756830059084
3.01781390303835538487 -1.86 0.100603274016965419311
3.01781390303835538487 -1.8 0.104330532633817146018
3.01781390303835538487 -1.74 0.10808429961068300994
3.01781390303835538487 -1.68 0.111871994603710055468
3.01781390303835538487 -1.62 0.115700914606909768757
3.01781390303835538487 -1.56 0.119578375089065222022
3.01781390303835538487 -1.5 0.123511747430901175191
3.01781390303835538487 -1.44 0.127508583060231951243
3.01781390303835538487 -1.38 0.131576670057864838616
3.01781390303835538487 -1.32 0.135724118724652350292
3.01781390303835538487 -1.26 0.139959455696854180569
3.01781390303835538487 -1.2 0.144291712290172532852
3.01781390303835538487 -1.14 0.14873050889280575729
3.01781390303835538487 -1.08 0.153286178269923581388
3.01781390303835538487 -1.02 0.157969871973904330605
3.01781390303835538487 -0.96 0.162793719689189639345
3.01781390303835538487 -0.9 0.167770958083429417598
3.01781390303835538487 -0.84 0.172916144286307950973
3.01781390303835538487 -0.78 0.178245340204903105671
3.01781390303835538487 -0.72 0.183776371455911076537
3.01781390303835538487 -0.66 0.189529147813213694385
3.01781390303835538487 -0.6 0.195526002809387937571
3.01781390303835538487 -0.54 0.201792114062115200727
3.01781390303835538487 -0.48 0.208356055642472601001
3.01781390303835538487 -0.42 0.215250436260940493111
3.01781390303835538487 -0.36 0.222512694695539747023
3.01781390303835538487 -0.3 0.230186100139264861514
3.01781390303835538487 -0.24 0.238321025561956939721
3.01781390303835538487 -0.18 0.246976535272252614017
3.01781390303835538487 -0.12 0.256222482465741321618
3.01781390303835538487 -0.06 0.266142226264831273438
3.01781390303835538487 0.0 0.276836222421616191521
3.01781390303835538487 0.06 0.28842687010998916666
3.01781390303835538487 0.12 0.301065158140501073735
3.01781390303835538487 0.18 0.314939887860032508988
3.01781390303835538487 0.24 0.330290981091891776575
3.01781390303835538487 0.3 0.347428737004892370113
3.01781390303835538487 0.36 0.366762987057155171785
3.01781390303835538487 0.42 0.388848520446277355688
3.01781390303835538487 0.48 0.414458460725697853209
3.01781390303835538487 0.54 0.444708985288595984503
3.01781390303835538487 0.6 0.481283760984416246123
3.01781390303835538487 0.66 0.526866808915851135119
3.01781390303835538487 0.72 0.586059046399163181945
3.01781390303835538487 0.78 0.667561559046227244634
3.01781390303835538487 0.84 0.790261989482065794549
3.01781390303835538487 0.9 1.00340682585602761277
3.01781390303835538487 0.96 1.4154361198299989309
3.01781390303835538487 1.02 1.37758626197534495965
3.01781390303835538487 1.08 0.0115644913450732288154
3.01781390303835538487 1.14 0.00351494748633689707307
3.01781390303835538487 1.2 0.00189040544376932726245
3.01781390303835538487 1.26 0.00122657117886380697071
3.01781390303835538487 1.32 0.000877445535270515518164
3.01781390303835538487 1.38 0.000666868778534597455816
3.01781390303835538487 1.44 0.00052827336378652713688
3.01781390303835538487 1.5 0.000431326714359465084645
3.01781390303835538487 1.56 0.000360386852469190924608
3.01781390303835538487 1.62 0.000306646569510552798021
3.01781390303835538487 1.68 0.000264792819444848302021
3.01781390303835538487 1.74 0.000231456508080787803678
3.01781390303835538487 1.8 0.000204400537476439287424
3.01781390303835538487 1.86 0.00018209300861767970345
3.01781390303835538487 1.92 0.000163450458316936736123
3.01781390303835538487 1.98 0.000147685696973393021273
3.01781390303835538487 2.04 0.000134217913212690078107
3.01781390303835538487 2.1 0.000122607881627472112275
3.01781390303835538487 2.16 0.00011251856291877592641
3.01781390303835538487 2.22 0.000103687752790060980288
3.01781390303835538487 2.28 0.0000959076961748216246231
3.01781390303835538487 2.34 0.0000890134285130850185775
3.01781390303835538487 2.4 0.0000828714622313489578196
3.01781390303835538487 2.46 0.0000773730171806608319838
3.01781390303835538487 2.52 0.000072428658106690068539
3.01781390303835538487 2.58 0.0000679642551609218157861
3.01781390303835538487 2.64 0.000063918034960680221009
3.01781390303835538487 2.7 0.0000602376456274931993415
3.01781390303835538487 2.76 0.0000568792237128102042565
3.01781390303835538487 2.82 0.0000538052716552019638368
3.01781390303835538487 2.88 0.0000509836953352418066222
3.01781390303835538487 2.94 0.0000483868839426116937049
3.01781390303835538487 3.0 0.0000459909693157763185539

3.0486015110435353586 -3.0 0.000731378315897931290651
3.0486015110435353586 -2.94 0.0191982508354069965137
3.0486015110435353586 -2.88 0.0277018100162616529808
3.0486015110435353586 -2.82 0.0343330121618325887376
3.0486015110435353586 -2.76 0.0400407540113368760144
3.0486015110435353586 -2.7 0.0451834942612196793199
3.0486015110435353586 -2.64 0.0499429176949621583796
3.0486015110435353586 -2.58 0.0544263762052600818886
3.0486015110435353586 -2.52 0.0587037560223358287749
3.0486015110435353586 -2.46 0.062823789500242558069
3.0486015110435353586 -2.4 0.0668222478271982273657
3.0486015110435353586 -2.34 0.0707265012484933402583
3.0486015110435353586 -2.28 0.0745582151992986005412
3.0486015110435353586 -2.22 0.078335062481758395199
3.0486015110435353586 -2.16 0.0820718285695531085859
3.0486015110435353586 -2.1 0.0857811872741425785076
3.0486015110435353586 -2.04 0.0894742413100348144835
3.0486015110435353586 -1.98 0.0931609173322466964996
3.0486015110435353586 -1.92 0.0968502433527950878485
3.0486015110435353586 -1.86 0.100550616241858060623
3.0486015110435353586 -1.8 0.104269941300464433599
3.0486015110435353586 -1.74 0.108015799489032789753
3.0486015110435353586 -1.68 0.111795568600649977262
3.0486015110435353586 -1.62 0.115616521015729615041
3.0486015110435353586 -1.56 0.119485934354871689755
3.0486015110435353586 -1.5 0.123411153951335967009
3.0486015110435353586 -1.44 0.127399693612045558367
3.0486015110435353586 -1.38 0.131459314403863497799
3.0486015110435353586 -1.32 0.135598092321906936306
3.0486015110435353586 -1.26 0.139824526221238765325
3.0486015110435353586 -1.2 0.144147590939269796234
3.0486015110435353586 -1.14 0.148576887776504263558
3.0486015110435353586 -1.08 0.153122688925137589429
3.0486015110435353586 -1.02 0.157796119134352257492
3.0486015110435353586 -0.96 0.162609235368528032966
3.0486015110435353586 -0.9 0.167575232169424336305
3.0486015110435353586 -0.84 0.172708591861280146098
3.0486015110435353586 -0.78 0.178025296133359326493
3.0486015110435353586 -0.72 0.183543107454853635494
3.0486015110435353586 -0.66 0.189281814354174230163
3.0486015110435353586 -0.6 0.195263645961465525486
3.0486015110435353586 -0.54 0.201513659420032562991
3.0486015110435353586 -0.48 0.208060271101077220389
3.0486015110435353586 -0.42 0.214935900434607582839
3.0486015110435353586 -0.36 0.222177773734241913183
3.0486015110435353586 -0.3 0.229828920410246147168
3.0486015110435353586 -0.24 0.237939375777190150234
3.0486015110435353586 -0.18 0.246567842188881398099
3.0486015110435353586 -0.12 0.255783706059403382065
3.0486015110435353586 -0.06 0.265669736117524262873
3.0486015110435353586 0.0 0.276325673638634715531
3.0486015110435353586 0.06 0.287872974292628986752
3.0486015110435353586 0.12 0.300461388560651001528
3.0486015110435353586 0.18 0.31427819427352662577
3.0486015110435353586 0.24 0.329561120432165086278
3.0486015110435353586 0.3 0.346617575885994538799
3.0486015110435353586 0.36 0.365853374689606201205
3.0486015110435353586 0.42 0.387817440147057876304
3.0486015110435353586 0.48 0.413274421935346963273
3.0486015110435353586 0.54 0.44332762935566034979
3.0486015110435353586 0.6 0.479640643240698250926
3.0486015110435353586 0.66 0.524865835190301695045
3.0486015110435353586 0.72 0.583556390021210403109
3.0486015110435353586 0.78 0.664366005321165053557
3.0486015110435353586 0.84 0.786403838327758598315
3.0486015110435353586 0.9 1.00327123403669880224
3.0486015110435353586 0.96 1.52065255099198922068
3.0486015110435353586 1.02 1.48410529038471316015
3.0486015110435353586 1.08 0.0088564288829214060926
3.0486015110435353586 1.14 0.00325766919775935624251
3.0486015110435353586 1.2 0.00181912324809500075575
3.0486015110435353586 1.26 0.00119787529188942828547
3.0486015110435353586 1.32 0.000863361905435997620549
3.0486015110435353586 1.38 0.000659043215622314976698
3.0486015110435353586 1.44 0.00052353644165609372071
3.0486015110435353586 1.5 0.000428273573950058022972
3.0486015110435353586 1.56 0.000358322193347261031363
3.0486015110435353586 1.62 0.000305195993046200309025
3.0486015110435353586 1.68 0.000263741728072308745254
3.0486015110435353586 1.74 0.000230674992561171365689
3.0486015110435353586 1.8 0.000203806802208079583847
3.0486015110435353586 1.86 0.000181633489851608890353
3.0486015110435353586 1.92 0.000163089028342215492554
3.0486015110435353586 1.98 0.000147397437002829178002
3.0486015110435353586 2.04 0.000133985143171442775967
3.0486015110435353586 2.1 0.000122417837438646235604
3.0486015110435353586 2.16 0.000112361864174996399915
3.0486015110435353586 2.22 0.000103557385141013194924
3.0486015110435353586 2.28 0.0000957983699544893781165
3.0486015110435353586 2.34 0.0000889210727565261278698
3.0486015110435353586 2.4 0.0000827929177534361414856
3.0486015110435353586 2.46 0.0000773058061039961483391
3.0486015110435353586 2.52 0.0000723708178935284266327
3.0486015110435353586 2.58 0.0000679142174522184679434
3.0486015110435353586 2.64 0.0000638745324083923523785
3.0486015110435353586 2.7 0.0000601996568980563590716
3.0486015110435353586 2.76 0.0000568459093336148960686
3.0486015110435353586 2.82 0.0000537759406840745219559
3.0486015110435353586 2.88 0.00005095777555440474012
3.0486015110435353586 2.94 0.0000483638987118776487447
3.0486015110435353586 3.0 0.0000459705194523283257219

3.07938911904871533234 -3.0 0.00104154502189837605739
3.07938911904871533234 -2.94 0.019444463431003225283
3.07938911904871533234 -2.88 0.0278615060761853703025
3.07938911904871533234 -2.82 0.0344523078259803372198
3.07938911904871533234 -2.76 0.0401344420793252808906
3.07938911904871533234 -2.7 0.0452585592932087647394
3.07938911904871533234 -2.64 0.050003308953990318157
3.07938911904871533234 -2.58 0.0544745951575068850901
3.07938911904871533234 -2.52 0.0587414979882271893972
3.07938911904871533234 -2.46 0.0628522559618944806897
3.07938911904871533234 -2.4 0.0668423285398327812459
3.07938911904871533234 -2.34 0.0707388707947044739258
3.07938911904871533234 -2.28 0.074563392561820317756
3.07938911904871533234 -2.22 0.0783334490524464764008
3.07938911904871533234 -2.16 0.0820637371209624848474
3.07938911904871533234 -2.1 0.085766870578699271375
3.07938911904871533234 -2.04 0.0894538887987565620146
3.07938911904871533234 -1.98 0.0931346736370463733336
3.07938911904871533234 -1.92 0.0968182151770956019046
3.07938911904871533234 -1.86 0.100512875562130814652
3.07938911904871533234 -1.8 0.104226534793338567107
3.07938911904871533234 -1.74 0.107966736675934674049
3.07938911904871533234 -1.68 0.111740847260376735273
3.07938911904871533234 -1.62 0.115556105372560013487
3.07938911904871533234 -1.56 0.119419767621607309906
3.07938911904871533234 -1.5 0.123339160654432371575
3.07938911904871533234 -1.44 0.127321776008779385491
3.07938911904871533234 -1.38 0.131375343399279584869
3.07938911904871533234 -1.32 0.135507929933024477644
3.07938911904871533234 -1.26 0.139727989551909942806
3.07938911904871533234 -1.2 0.144044489003664865239
3.07938911904871533234 -1.14 0.14846699362695566014
3.07938911904871533234 -1.08 0.153005745593150969241
3.07938911904871533234 -1.02 0.157671830207595187567
3.07938911904871533234 -0.96 0.162477279086385023462
3.07938911904871533234 -0.9 0.167435240702214540435
3.07938911904871533234 -0.84 0.172560139477376271423
3.07938911904871533234 -0.78 0.177867918188477074983
3.07938911904871533234 -0.72 0.183376261290117616412
3.07938911904871533234 -0.66 0.189104915094841617135
3.07938911904871533234 -0.6 0.195076003354308368945
3.07938911904871533234 -0.54 0.2013144961432707767
3.07938911904871533234 -0.48 0.207848702687028244394
3.07938911904871533234 -0.42 0.214710919527827357472
3.07938911904871533234 -0.36 0.221938208228209056333
3.07938911904871533234 -0.3 0.229573408356092837919
3.07938911904871533234 -0.24 0.237666342012237406708
3.07938911904871533234 -0.18 0.246275437909130558711
3.07938911904871533234 -0.12 0.25546973875715741236
3.07938911904871533234 -0.06 0.265331596592900564677
3.07938911904871533234 0.0 0.275960223773455944825
3.07938911904871533234 0.06 0.287476379803303724287
3.07938911904871533234 0.12 0.300028963996835562346
3.07938911904871533234 0.18 0.313804046198815102078
3.07938911904871533234 0.24 0.329037813434587476468
3.07938911904871533234 0.3 0.346035500311905140057
3.07938911904871533234 0.36 0.365199890083037082834
3.07938911904871533234 0.42 0.387075543405924766009
3.07938911904871533234 0.48 0.412420433257547922399
3.07938911904871533234 0.54 0.442327689187342645776
3.07938911904871533234 0.6 0.478444202619538402956
3.07938911904871533234 0.66 0.523394088030348956672
3.07938911904871533234 0.72 0.581679510504796479201
3.07938911904871533234 0.78 0.661861082584487306801
3.07938911904871533234 0.84 0.78292112597556252194
3.07938911904871533234 0.9 0.999365665502271096589
3.07938911904871533234 0.96 1.57796181696865748158
3.07938911904871533234 1.02 0.852139293673222882403
3.07938911904871533234 1.08 0.00767734978590233252624
3.07938911904871533234 1.14 0.00310046028954976256133
3.07938911904871533234 1.2 0.00177222914295743934587
3.07938911904871533234 1.26 0.00117842384644707146248
3.07938911904871533234 1.32 0.000853659804042484096913
3.07938911904871533234 1.38 0.000653600911812580504317
3.07938911904871533234 1.44 0.000520221679482089219604
3.07938911904871533234 1.5 0.000426127864719209751722
3.07938911904871533234 1.56 0.000356866618906223843043
3.07938911904871533234 1.62 0.000304170930174401108958
3.07938911904871533234 1.68 0.00026299760208816024802
3.07938911904871533234 1.74 0.000230120911766586403754
3.07938911904871533234 1.8 0.000203385358133925657027
3.07938911904871533234 1.86 0.000181306999138259112272
3.07938911904871533234 1.92 0.000162832023841938729658
3.07938911904871533234 1.98 0.000147192321961044990115
3.07938911904871533234 2.04 0.000133819416190827992865
3.07938911904871533234 2.1 0.000122282462403809144697
3.07938911904871533234 2.16 0.000112250193602505217731
3.07938911904871533234 2.22 0.000103464444059187083454
3.07938911904871533234 2.28 0.0000957204033621678356025
3.07938911904871533234 2.34 0.0000888551890679175712305
3.07938911904871533234 2.4 0.0000827368716722147915243
3.07938911904871533234 2.46 0.0000772578356180714931401
3.07938911904871533234 2.52 0.0000723295267867327957882
3.07938911904871533234 2.58 0.000067878489466926918083
3.07938911904871533234 2.64 0.0000638434652259929599637
3.07938911904871533234 2.7 0.0000601725230093329750473
3.07938911904871533234 2.76 0.0000568221106385563572003
3.07938911904871533234 2.82 0.0000537549847643382721747
3.07938911904871533234 2.88 0.0000509392544963376982838
3.07938911904871533234 2.94 0.000048347472653676827061
3.07938911904871533234 3.0 0.0000459559036989714861967

3.11017672705389530608 -3.0 0.00151381555379309297136
3.11017672705389530608 -2.94 0.0195910710796479725608
3.11017672705389530608 -2.88 0.0279571056152955167124
3.11017672705389530608 -2.82 0.0345238423707637085053
3.11017672705389530608 -2.76 0.0401906641739785787939
3.11017672705389530608 -2.7 0.0453036140645395689468
3.11017672705389530608 -2.64 0.050039568112755241522
3.11017672705389530608 -2.58 0.054503542040531177658
3.11017672705389530608 -2.52 0.058764145590118865031
3.11017672705389530608 -2.46 0.0628693260053688285345
3.11017672705389530608 -2.4 0.0668543576857582062297
3.11017672705389530608 -2.34 0.0707462601607455258928
3.11017672705389530608 -2.28 0.0745664517876802409824
3.11017672705389530608 -2.22 0.0783324200661431068004
3.11017672705389530608 -2.16 0.0820588105454265399302
3.11017672705389530608 -2.1 0.0857581939480592655767
3.11017672705389530608 -2.04 0.0894415789004468411578
3.11017672705389530608 -1.98 0.0931188114028165386595
3.11017672705389530608 -1.92 0.0967988767874254179586
3.11017672705389530608 -1.86 0.100490093161794005266
3.11017672705389530608 -1.8 0.104200336624294307273
3.11017672705389530608 -1.74 0.107937135406371755836
3.11017672705389530608 -1.68 0.111707834675493253861
3.11017672705389530608 -1.62 0.115519665792239539662
3.11017672705389530608 -1.56 0.119379863254434710198
3.11017672705389530608 -1.5 0.123295744645017226876
3.11017672705389530608 -1.44 0.12727478555264128427
3.11017672705389530608 -1.38 0.131324712432483346118
3.11017672705389530608 -1.32 0.135453560698063317059
3.11017672705389530608 -1.26 0.139669784661134834184
3.11017672705389530608 -1.2 0.143982327168114594327
3.11017672705389530608 -1.14 0.148400733441715951615
3.11017672705389530608 -1.08 0.152935242931877872847
3.11017672705389530608 -1.02 0.157596903081248390951
3.11017672705389530608 -0.96 0.162397731611718982561
3.11017672705389530608 -0.9 0.167350838801928397596
3.11017672705389530608 -0.84 0.172470644408417860037
3.11017672705389530608 -0.78 0.177773038717737098267
3.11017672705389530608 -0.72 0.183275686532316713302
3.11017672705389530608 -0.66 0.188998271887620092314
3.11017672705389530608 -0.6 0.194962882175585210385
3.11017672705389530608 -0.54 0.201194435135297429765
3.11017672705389530608 -0.48 0.207721161106989938286
3.11017672705389530608 -0.42 0.214575285210051328044
3.11017672705389530608 -0.36 0.221793775973718114775
3.11017672705389530608 -0.3 0.229419352048455215373
3.11017672705389530608 -0.24 0.237501720272904239006
3.11017672705389530608 -0.18 0.246099125098501194769
3.11017672705389530608 -0.12 0.255280410704270781691
3.11017672705389530608 -0.06 0.265127676041143945796
3.11017672705389530608 0.0 0.275739802615162114952
3.11017672705389530608 0.06 0.287237130110688118414
3.11017672705389530608 0.12 0.299768035656976164544
3.11017672705389530608 0.18 0.313517858324572258305
3.11017672705389530608 0.24 0.328721826115574310809
3.11017672705389530608 0.3 0.34568387149693064326
3.11017672705389530608 0.36 0.36480484841552657172
3.11017672705389530608 0.42 0.386626540649365758097
3.11017672705389530608 0.48 0.411902830563492318355
3.11017672705389530608 0.54 0.44172024427944962254
3.11017672705389530608 0.6 0.477714742904999836014
3.11017672705389530608 0.66 0.522491111903118287469
3.11017672705389530608 0.72 0.580514454757497405965
3.11017672705389530608 0.78 0.66026687020625226737
3.11017672705389530608 0.84 0.780544475684983918772
3.11017672705389530608 0.9 0.995472580600205007146
3.11017672705389530608 0.96 1.5865960730180109859
3.11017672705389530608 1.02 0.0713794273719789885596
3.11017672705389530608 1.08 0.00713026578142568066808
3.11017672705389530608 1.14 0.00301446856731147071323
3.11017672705389530608 1.2 0.001745443123268376254
3.11017672705389530608 1.26 0.00116709297075457337773
3.11017672705389530608 1.32 0.000847953134714350914165
3.11017672705389530608 1.38 0.000650380141335498637009
3.11017672705389530608 1.44 0.000518252065885795906511
3.11017672705389530608 1.5 0.000424849299431777716853
3.11017672705389530608 1.56 0.000355997494903333369506
3.11017672705389530608 1.62 0.000303557912750846427157
3.11017672705389530608 1.68 0.000262552053846204022799
3.11017672705389530608 1.74 0.000229788835380532310349
3.11017672705389530608 1.8 0.000203132577455429757501
3.11017672705389530608 1.86 0.000181111045328970818741
3.11017672705389530608 1.92 0.000162677692058583753933
3.11017672705389530608 1.98 0.00014706909399915254951
3.11017672705389530608 2.04 0.000133719813013352518239
3.11017672705389530608 2.1 0.000122201073815947612353
3.11017672705389530608 2.16 0.000112183036854641983863
3.11017672705389530608 2.22 0.000103408536785104096393
3.11017672705389530608 2.28 0.0000956734932319440286452
3.11017672705389530608 2.34 0.0000888155409620105144688
3.11017672705389530608 2.4 0.0000827031377453494084622
3.11017672705389530608 2.46 0.0000772289577651632789299
3.11017672705389530608 2.52 0.0000723046663021179335854
3.11017672705389530608 2.58 0.0000678571535282454692892
3.11017672705389530608 2.64 0.0000638247557326765381015
3.11017672705389530608 2.7 0.000060156180489816925702
3.11017672705389530608 2.76 0.0000568077754655709350124
3.11017672705389530608 2.82 0.0000537423607982199953114
3.11017672705389530608 2.88 0.0000509280963753051327283
3.11017672705389530608 2.94 0.0000483375759164966568923
3.11017672705389530608 3.0 0.0000459470970474454944925


==> ziglaw_fricas_500.dat <==
x y
-1.5 0.000280947595603492571036
-1.493 0.000286040469544738931222
-1.486 0.000291298009952559246602
-1.479 0.000296727064911656137816
-1.472 0.000302336143650225447983
-1.465 0.000308134340029312418706
-1.458 0.000314131384821375476182
-1.451 0.00032033770381733807518
-1.444 0.000326764482547877528125
-1.437 0.000333423738529947729859
-1.43 0.000340328402097990789426
-1.423 0.000347492407055895821832
-1.416 0.000354929188399636483615
-1.409 0.000362657906761490847269
-1.402 0.000370694811067653516185
-1.395 0.000379058993962897816903
-1.388 0.000387771209323900769358
-1.381 0.000396854062239146564406
-1.374 0.000406332226288795846073
-1.367 0.000416232692901597353673
-1.36 0.000426583205614064970088
-1.353 0.000437419569352505325354
-1.346 0.000448776111276265158934
-1.339 0.000460692429014610998561
-1.332 0.000473212409357003565674
-1.325 0.000486384844636296541311
-1.318 0.000500264161303972033342
-1.311 0.000514908676456184930141
-1.304 0.000530391316469500155577
-1.297 0.00054678722864679632296
-1.29 0.000564183857708396063809
-1.283 0.000582680740200190356127
-1.276 0.000602388528740333010406
-1.269 0.000623443523113827570283
-1.262 0.000645994761535138207813
-1.255 0.000670215735281011436265
-1.248 0.00069631773554625975723
-1.241 0.000724542891937552556909
-1.234 0.00075517907195836365255
-1.227 0.00078858088744549525863
-1.22 0.000825171327320289880275
-1.213 0.000865468893936804323846
-1.206 0.000910130878162446024492
-1.199 0.000959973287138941709354
-1.192 0.00101605811574722054198
-1.185 0.00107977642599708340937
-1.178 0.00115298737177859630229
-1.171 0.00123826959979529633659
-1.164 0.00133930075615755137334
-1.157 0.00146155470074573134462
-1.15 0.001613614111451421175
-1.143 0.00180990947340024523702
-1.136 0.00207708100001365612796
-1.129 0.00247164531672195966666
-1.122 0.00314402590294681539527
-1.115 0.00473088015951895854594
-1.108 0.025053791155965089481
-1.101 0.0705953075662657909455
-1.094 0.0976740907961339194728
-1.087 0.119028675578427221866
-1.08 0.13733679031901554101
-1.073 0.153688043384333822013
-1.066 0.168652871618300738818
-1.059 0.182573652961610441321
-1.052 0.195674632790114206628
-1.045 0.208111936075032486839
-1.038 0.219999326375719069059
-1.031 0.231422717773732922103
-1.024 0.2424487972636148555
-1.017 0.253130486785306331474
-1.01 0.263510381521845456752
-1.003 0.273623508881839908594
-0.996 0.28349917487114792993
-0.989 0.29316173343826909778
-0.982 0.302631932328756053437
-0.975 0.311927602284220546024
-0.968 0.321063863137210268267
-0.961 0.330054039640412137759
-0.954 0.338909473483261176172
-0.947 0.347640130974347898493
-0.94 0.356254820294674718984
-0.933 0.364760964655505444777
-0.926 0.373165316060510783201
-0.919 0.381473645202389957717
-0.912 0.389690860039899866912
-0.905 0.397821354218487618739
-0.898 0.405868923219382482076
-0.891 0.413836642224569417538
-0.884 0.421727134146030611714
-0.877 0.429542626412319625414
-0.87 0.437284883733484456739
-0.863 0.444955134995909626651
-0.856 0.452554315955787636817
-0.849 0.460082977163500432399
-0.842 0.467541370673987190344
-0.835 0.474929342696513860078
-0.828 0.482246349149587524956
-0.821 0.489491647037664185241
-0.814 0.49666415865415555177
-0.807 0.503762532118588925923
-0.8 0.510785067865472962888
-0.793 0.517729795005394393241
-0.786 0.524594492423270638154
-0.779 0.531376695012554515037
-0.772 0.538073692958541434919
-0.765 0.544682438075652065407
-0.758 0.55119973589252768006
-0.751 0.557622097608245536975
-0.744 0.563945788466918521789
-0.737 0.570166941837701827157
-0.73 0.576281398331606096433
-0.723 0.582284902458612864744
-0.716 0.588172905788205467864
-0.709 0.593940805026182186302
-0.702 0.599583747165646188996
-0.695 0.605096828399308591963
-0.688 0.610474920384325583659
-0.681 0.615712900377975295453
-0.674 0.620805547286700510425
-0.667 0.625747535726960622552
-0.66 0.630533548742704197874
-0.653 0.635158291552772531082
-0.646 0.639616414015301222443
-0.639 0.643902716871048674144
-0.632 0.648011993979817401116
-0.625 0.651939176622300492718
-0.618 0.655679335970724242948
-0.611 0.659227706106009191435
-0.604 0.662579731817452851085
-0.597 0.665731111758906554119
-0.59 0.66867772493865147073
-0.583 0.671415832312174391395
-0.576 0.67394198831241851077
-0.569 0.676253100670949244015
-0.562 0.678346457967318274117
-0.555 0.680219760714441790137
-0.548 0.681871124997515708912
-0.541 0.683299133035741008878
-0.534 0.684502833810951983129
-0.527 0.685481763405186290254
-0.52 0.686235958001010687243
-0.513 0.686765963574514673166
-0.506 0.687072842105011902199
-0.499 0.68715817416398937874
-0.492 0.687024057787995836298
-0.485 0.686673103585291825951
-0.478 0.686108426073426610451
-0.471 0.685333631293609630307
-0.464 0.684352800796889463999
-0.457 0.683170472145776722453
-0.45 0.681791616122061056009
-0.443 0.680221610876189081198
-0.436 0.678466213294729662198
-0.429 0.676531507031296740361
-0.422 0.674423950146082265184
-0.415 0.672150222314456955667
-0.408 0.669717264939889811609
-0.401 0.667132225218024894916
-0.394 0.664402418286821993231
-0.387 0.661535292208638111702
-0.38 0.658538381110941614522
-0.373 0.655419278387501433598
-0.366 0.652185595589384838633
-0.359 0.648844928477374849004
-0.352 0.645404838902050267673
-0.345 0.641872762829283711226
-0.338 0.638256071949424569898
-0.331 0.634561986663266730122
-0.324 0.630797541436637757352
-0.317 0.626969659451448490048
-0.31 0.623084994032558775368
-0.303 0.619150020126836074037
-0.296 0.615170929185771089893
-0.289 0.611153713129888811738
-0.282 0.607104091647363180918
-0.275 0.603027531370307846795
-0.268 0.598929230102377544394
-0.261 0.594814107480721681162
-0.254 0.590686849849838684956
-0.247 0.586551860319795939966
-0.24 0.582413229281073923585
-0.233 0.578274843195784656714
-0.226 0.57414029046115149861
-0.219 0.570012978612699684664
-0.212 0.565896028429949738217
-0.205 0.561792304775881830611
-0.198 0.557704476640475145551
-0.191 0.553634991015530265017
-0.184 0.549586082465993186198
-0.177 0.545559816361763599154
-0.17 0.54155805508345487024
-0.163 0.537582442690354567746
-0.156 0.533634484428524105577
-0.149 0.529715571656406723846
-0.142 0.525826913137822796385
-0.135 0.521969536777071372871
-0.128 0.518144370783178484738
-0.121 0.51435225494813550027
-0.114 0.510593891935817076801
-0.107 0.506869853674775063168
-0.1 0.503180631703514636992
-0.093 0.499526630607980303852
-0.086 0.495908186615158573405
-0.079 0.492325540205884827718
-0.072 0.488778822021028620689
-0.065 0.485268183785968246656
-0.058 0.481793675015184893844
-0.051 0.478355248580359506672
-0.044 0.47495284120137230379
-0.037 0.471586411334862641577
-0.03 0.468255759676621109605
-0.023 0.464960694689844983537
-0.016 0.461701060092388755192
-0.009 0.458476553781913195828
-0.002 0.455286927117384741556
0.005 0.452131897725512343108
0.012 0.449011117587909737492
0.019 0.445924263107389997916
0.026 0.442870997442414338863
0.033 0.439850928068263071108
0.04 0.43686368653896814293
0.047 0.433908890404950881647
0.054 0.430986123674719246132
0.061 0.428094991321578510585
0.068 0.425235082782007660676
0.075 0.42240596557843311703
0.082 0.419607237011323642377
0.089 0.41683845988165752045
0.096 0.41409921096463037939
0.103 0.411389070371444283
0.11 0.408707596330584721086
0.117 0.406054384217495075078
0.124 0.403428985255291723149
0.131 0.400830996728395643128
0.138 0.398259980991575523518
0.145 0.395715534221774864308
0.152 0.393197237028565028073
0.159 0.390704654698550393478
0.166 0.388237429747312512804
0.173 0.385795099493589608885
0.18 0.383377323878658213851
0.187 0.380983648667455909558
0.194 0.378613743831384671532
0.201 0.376267164642726913708
0.208 0.373943589798070786071
0.215 0.37164258829908358708
0.222 0.369363842479951944515
0.229 0.367106947018368953047
0.236 0.364871565921241981879
0.243 0.362657332188217366807
0.25 0.360463920049083626566
0.257 0.35829094936638938313
0.264 0.356138133112009864608
0.271 0.354005081350644381267
0.278 0.351891527860732823624
0.285 0.349797097299079781111
0.292 0.347721515067067686863
0.299 0.345664449473671742299
0.306 0.343625601152627250325
0.313 0.34160466360856122279
0.32 0.339601365688046083104
0.327 0.337615377536455411259
0.334 0.335646462388120623598
0.341 0.333694298964802684952
0.348 0.331758636054686132132
0.355 0.329839207546691859236
0.362 0.327935718291268401375
0.369 0.326047943499565065054
0.376 0.324175621508806807955
0.383 0.322318480986429893854
0.39 0.320476284856154326708
0.397 0.318648810897140943693
0.404 0.316835780744293096335
0.411 0.315036998879643928372
0.418 0.313252217477417813542
0.425 0.311481224784321200734
0.432 0.309723768738081449945
0.439 0.307979667970767756489
0.446 0.306248689769757482687
0.453 0.304530638623463823213
0.46 0.302825278054496453005
0.467 0.30113244126503737659
0.474 0.299451904762890230634
0.481 0.297783498667752391484
0.488 0.296126999775987056136
0.495 0.29448224108125992899
0.502 0.292849030055420612178
0.509 0.291227176193065627715
0.516 0.289616515508909538502
0.523 0.288016867331496942541
0.53 0.28642806597719761848
0.537 0.284849921317654416606
0.544 0.283282293433948503891
0.551 0.281724987964472945514
0.558 0.280177871316349447776
0.565 0.278640762086644731072
0.572 0.277113519791293056124
0.579 0.275595983233787073041
0.586 0.274088001842032698994
0.593 0.272589433499483803098
0.600000000000000000001 0.271100120406546783472
0.607000000000000000001 0.269619934951963036624
0.614000000000000000001 0.268148716531992849446
0.621000000000000000001 0.266686347430924639694
0.628000000000000000001 0.265232667937254877497
0.635 0.263787566739118261138
0.642 0.262350887619548700933
0.649 0.260922523038515995585
0.656 0.259502322403686650925
0.663 0.258090179301707665892
0.67 0.256685951408480865939
0.677 0.255289529791633756616
0.684 0.25390077646657149524
0.691 0.252519593642378345073
0.698 0.251145848709955214353
0.705 0.24977944053782272706
0.712 0.24842024246894715637
0.719 0.247068132864722903172
0.726 0.245723026473739182704
0.733 0.244384800627316170939
0.74 0.243053343553268401029
0.747 0.241728548375768003236
0.754 0.240410315635213426996
0.761 0.239098554866928464148
0.768 0.237793133074843074927
0.775 0.236493977064123830913
0.782 0.23520098112725045139
0.789 0.233914038777825819944
0.796 0.232633048341434500586
0.803 0.23135793994255359078
0.81 0.230088594034690184858
0.817000000000000000001 0.228824925961320628134
0.824000000000000000001 0.227566853738759908151
0.831000000000000000001 0.226314260280450088498
0.838000000000000000001 0.225067081710777086934
0.845000000000000000001 0.223825228718334916607
0.852000000000000000001 0.222588585057281328879
0.859 0.221357091945738568234
0.866 0.220130662567191119528
0.873 0.218909186999975777967
0.88 0.217692604770877780252
0.887 0.216480834550840671743
0.894 0.215273776090414546973
0.901 0.21407134620353486489
0.908 0.212873484500179860957
0.915 0.211680107537092982068
0.922 0.210491118234002207054
0.929 0.20930644803124907231
0.936 0.208126028424500140045
0.943 0.206949768906016559662
0.95 0.20577759389938212392
0.957 0.204609429728633320356
0.964 0.203445209566487452096
0.971 0.202284847187601913269
0.978 0.201128267297196883351
0.985 0.199975401286899866625
0.992 0.198826181974682536195
0.999 0.197680534245048826898
1.006 0.196538376413621520089
1.013 0.195399635597163016986
1.02 0.19426425211053734509
1.027 0.193132157694465916725
1.034 0.192003266942542301044
1.041 0.190877517602581888279
1.048 0.189754830539606470037
1.055 0.18863514890660696134
1.062 0.187518398549231206987
1.069 0.186404518703767542124
1.076 0.185293420924437329946
1.083 0.184185051052864293296
1.09 0.183079329848412545642
1.097 0.181976201471345361344
1.104 0.180875591951015448074
1.111 0.179777441490088185391
1.118 0.178681664641476313295
1.125 0.177588201725234713653
1.132 0.176496984363386469948
1.139 0.175407944344215688029
1.146 0.17432101395989440892
1.153 0.173236126293329307856
1.16 0.172153214904406011089
1.167 0.171072212364858590399
1.174 0.16999304034431557044
1.181 0.168915643498847324555
1.188 0.167839948860046302359
1.195 0.166765876210979293194
1.202 0.165693365948789601557
1.209 0.164622357390277993984
1.216 0.163552762491850129744
1.223 0.16248452012983238027
1.23 0.161417560059595268129
1.237 0.160351811179922579529
1.244 0.159287201855698040224
1.251 0.15822366007013790609
1.258 0.157161113439237958674
1.265 0.156099487009439786145
1.272 0.155038707901626721178
1.279 0.153978709002067338179
1.286 0.15291939977823342429
1.293 0.15186071437047621959
1.3 0.150802580198421871867
1.307 0.149744909098440668242
1.314 0.148687634384169325337
1.321 0.147630665017805281385
1.328 0.146573927735688390537
1.335 0.145517340532350846408
1.342 0.144460827545502405904
1.349 0.143404290233113765794
1.356 0.142347652344979824637
1.363 0.141290818910244701956
1.37 0.140233715382750844755
1.377 0.13917625547843125024
1.384 0.138118328685994089496
1.391 0.137059854226885047486
1.398 0.136000743977698592369
1.405 0.134940896117992846289
1.412 0.13388020160878891446
1.419 0.132818582317666414395
1.426 0.131755927819575125143
1.433 0.130692117351888805496
1.44 0.129627068902694046888
1.447 0.128560669455608053086
1.454 0.12749278516511276088
1.461 0.126423330798823610203
1.468 0.125352168553748884865
1.475 0.124279186647791825411
1.482 0.123204270465913638779
1.489 0.122127265415698648259
1.496 0.121048075239741756641
1.503 0.119966533039992109541
1.51 0.118882533087508241548
1.517 0.117795897138083393641
1.524 0.116706515093201448863
1.531 0.115614198896981267734
1.538 0.114518824093198618628
1.545 0.113420203103509881875
1.552 0.112318180791764746563
1.559 0.111212591378291417438
1.566 0.110103227256437097199
1.573 0.108989927424641062596
1.58 0.107872491693822272832
1.587 0.106750713679600533956
1.594 0.105624381116780057922
1.601 0.104493280806904783754
1.608 0.103357181737569121075
1.615 0.10221583963500357819
1.622 0.101069016797694116851
1.629 0.0999164525180021806936
1.636 0.0987578789083626763546
1.643 0.0975929937759707759564
1.65 0.096421506055059721633
1.657 0.0952430982535452188222
1.664 0.0940574475013086875323
1.671 0.0928642050021147724232
1.678 0.0916630038105172751459
1.685 0.0904534426576823441034
1.692 0.0892351139379517783356
1.699 0.0880075885416907122545
1.706 0.0867704061144991697835
1.713 0.0855230790059122479898
1.72 0.0842650799151596985759
1.727 0.0829958443409986577041
1.734 0.0817147811611849416167
1.741 0.0804212557631535868588
1.748 0.0791145751691617295815
1.755 0.0777940235589687297504
1.762 0.0764587931591617774915
1.769 0.0751080185378186468108
1.776 0.073740792252820466714
1.783 0.0723561000762775726293
1.79 0.0709528252420505218749
1.797 0.0695297918692813031598
1.804 0.0680856781847820738944
1.811 0.0666190280573319817649
1.818 0.065128246613271705543
1.825 0.0636115446490690898612
1.832 0.0620669578241900307128
1.839 0.0604922742215452651084
1.846 0.0588849769496580013608
1.853 0.0572422370853507140971
1.86 0.0555608455149146816711
1.867 0.0538370610801789611837
1.874 0.0520666144323949136547
1.881 0.0502444871208517959853
1.888 0.0483647097839339372646
1.895 0.0464202167597958766831
1.902 0.0444023781108246444116
1.909 0.0423006354336429675453
1.916 0.0401016830064395588594
1.923 0.0377884353700564980897
1.93 0.0353383573732767044282
1.937 0.0327206430863845804483
1.944 0.0298911620466331667289
1.951 0.0267828484419220744098
1.958 0.02328441244704795786
1.965 0.0191844369214796060156
1.972 0.0139684567791817475752
1.979 0.00524354974869108279382
1.986 0.000993195061299512070409
1.993 0.000675983243908237150482
2.0 0.00054325923239487488213

